The Klarna Product Page Dataset: Web Element Nomination with Graph Neural Networks and Large Language Models

Web automation holds the potential to revolutionize how users interact with the digital world, offering unparalleled assistance and simplifying tasks via sophisticated computational methods. Central to this evolution is the web element nomination task, which entails identifying unique elements on webpages. Unfortunately, the development of algorithmic designs for web automation is hampered by the scarcity of comprehensive and realistic datasets that reflect the complexity faced by real-world applications on the Web. To address this, we introduce the Klarna Product Page Dataset, a comprehensive and diverse collection of webpages that surpasses existing datasets in richness and variety. The dataset features 51,701 manually labeled product pages from 8,175 e-commerce websites across eight geographic regions, accompanied by a dataset of rendered page screenshots. To initiate research on the Klarna Product Page Dataset, we empirically benchmark a range of Graph Neural Networks (GNNs) on the web element nomination task. We make three important contributions. First, we found that a simple Convolutional GNN (GCN) outperforms complex state-of-the-art nomination methods. Second, we introduce a training refinement procedure that involves identifying a small number of relevant elements from each page using the aforementioned GCN. These elements are then passed to a large language model for the final nomination. This procedure significantly improves the nomination accuracy by 16.8 percentage points on our challenging dataset, without any need for fine-tuning. Finally, in response to another prevalent challenge in this field - the abundance of training methodologies suitable for element nomination - we introduce the Challenge Nomination Training Procedure, a novel training approach that further boosts nomination accuracy.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> figure-data/branching_factor_data.csv <==
,count,nchildren
0,16.02301665442908,1.0
1,12.502507549941221,5.99
2,10.990094734076806,10.98
3,9.815803221891244,15.97
4,8.62299361030245,20.96
5,8.081784206935001,25.950000000000003
6,7.312553498102598,30.94
7,7.05444965813294,35.93
8,6.580639137284949,40.92
9,6.576469569048224,45.910000000000004
10,6.161207321695077,50.900000000000006
11,5.717027701406222,55.89
12,5.529429087511423,60.88
13,5.834810737062605,65.87
14,4.90527477843843,70.86
15,4.418840607796598,75.85000000000001
16,4.31748811353631,80.84
17,4.553876891600541,85.83
18,4.897839799950911,90.82000000000001
19,5.476463551931511,95.81
20,5.231108616854587,100.80000000000001
21,6.131226489483141,105.79
22,7.285506548522785,110.78
23,7.085064293952548,115.77000000000001
24,6.633318433280377,120.76
25,6.0473721790462776,125.75
26,5.541263545158426,130.74
27,5.402677381872279,135.73000000000002
28,4.867534450455582,140.72
29,4.867534450455582,145.71
30,4.143134726391533,150.70000000000002
31,4.143134726391533,155.69
32,4.882801922586371,160.68
33,3.7376696182833684,165.67000000000002
34,4.219507705176107,170.66
35,3.044522437723423,175.65
36,3.7376696182833684,180.64000000000001
37,2.9444389791664403,185.63
38,3.044522437723423,190.62
39,3.6109179126442243,195.61
40,4.663439094112067,200.60000000000002
41,4.605170185988092,205.59
42,5.8664680569332965,210.58
43,5.517452896464707,215.57000000000002
44,4.997212273764115,220.56
45,4.418840607796598,225.55
46,4.07753744390572,230.54000000000002
47,4.672828834461906,235.53
48,4.007333185232471,240.52
49,4.605170185988092,245.51000000000002
50,2.8903717578961645,250.5
51,3.6375861597263857,255.49
52,3.044522437723423,260.48
53,1.9459101490553132,265.47
54,1.6094379124341003,270.46000000000004
55,-300.0,275.45
56,0.0,280.44
57,1.0986122886681098,285.43
58,0.6931471805599453,290.42
59,0.6931471805599453,295.41
60,0.6931471805599453,300.40000000000003
61,3.2188758248682006,305.39
62,4.68213122712422,310.38
63,4.3694478524670215,315.37
64,4.174387269895637,320.36
65,3.1780538303479458,325.35
66,2.9444389791664403,330.34000000000003
67,1.6094379124341003,335.33000000000004
68,2.5649493574615367,340.32
69,2.0794415416798357,345.31
70,0.0,350.3
71,0.6931471805599453,355.29
72,0.6931471805599453,360.28000000000003
73,0.6931471805599453,365.27000000000004
74,2.0794415416798357,370.26
75,0.0,375.25
76,-300.0,380.24
77,0.0,385.23
78,0.0,390.22
79,-300.0,395.21000000000004
80,0.6931471805599453,400.20000000000005
81,2.4849066497880004,405.19
82,4.2626798770413155,410.18
83,3.9889840465642745,415.17
84,3.5553480614894135,420.16
85,2.772588722239781,425.15000000000003
86,2.5649493574615367,430.14000000000004
87,2.3978952727983707,435.13
88,1.9459101490553132,440.12
89,2.4849066497880004,445.11
90,0.0,450.1
91,0.6931471805599453,455.09000000000003
92,1.0986122886681098,460.08000000000004
93,2.70805020110221,465.07
94,1.6094379124341003,470.06
95,0.6931471805599453,475.05
96,-300.0,480.04
97,0.6931471805599453,485.03000000000003
98,-300.0,490.02000000000004
99,-300.0,495.01000000000005
100,0.0,500.0
101,1.3862943611198906,504.99
102,4.110873864173311,509.98
103,4.060443010546419,514.97
104,3.4339872044851463,519.96
105,3.332204510175204,524.95
106,2.0794415416798357,529.94
107,2.0794415416798357,534.9300000000001
108,3.1780538303479458,539.9200000000001
109,1.6094379124341003,544.91
110,-300.0,549.9
111,0.6931471805599453,554.89
112,0.0,559.88
113,1.9459101490553132,564.87
114,0.0,569.86
115,2.4849066497880004,574.85
116,0.0,579.84
117,1.6094379124341003,584.83
118,-300.0,589.82
119,-300.0,594.8100000000001
120,0.0,599.8000000000001
121,0.6931471805599453,604.7900000000001
122,3.713572066704308,609.78
123,3.6635616461296463,614.77
124,3.1354942159291497,619.76
125,2.5649493574615367,624.75
126,2.0794415416798357,629.74
127,1.6094379124341003,634.73
128,1.3862943611198906,639.72
129,0.6931471805599453,644.71
130,0.0,649.7
131,0.0,654.69
132,1.0986122886681098,659.6800000000001
133,0.0,664.6700000000001
134,-300.0,669.6600000000001
135,-300.0,674.65
136,-300.0,679.64
137,0.0,684.63
138,-300.0,689.62
139,-300.0,694.61
140,-300.0,699.6
141,-300.0,704.59
142,2.1972245773362196,709.58
143,1.791759469228055,714.57
144,0.0,719.5600000000001
145,0.0,724.5500000000001
146,0.0,729.5400000000001
147,-300.0,734.5300000000001
148,0.0,739.52
149,-300.0,744.51
150,-300.0,749.5
151,-300.0,754.49
152,-300.0,759.48
153,-300.0,764.47
154,-300.0,769.46
155,-300.0,774.45
156,-300.0,779.44
157,-300.0,784.4300000000001
158,-300.0,789.4200000000001
159,-300.0,794.4100000000001
160,0.0,799.4000000000001
161,-300.0,804.39
162,1.791759469228055,809.38
163,2.1972245773362196,814.37
164,0.0,819.36
165,0.0,824.35
166,-300.0,829.34
167,0.0,834.33
168,0.0,839.32
169,-300.0,844.3100000000001
170,0.0,849.3000000000001
171,-300.0,854.2900000000001
172,-300.0,859.2800000000001
173,-300.0,864.27
174,-300.0,869.26
175,-300.0,874.25
176,0.6931471805599453,879.24
177,-300.0,884.23
178,-300.0,889.22
179,-300.0,894.21
180,-300.0,899.2
181,-300.0,904.19
182,1.3862943611198906,909.1800000000001
183,1.9459101490553132,914.1700000000001
184,0.0,919.1600000000001
185,0.0,924.1500000000001
186,0.0,929.14
187,-300.0,934.13
188,0.0,939.12
189,-300.0,944.11
190,-300.0,949.1
191,0.0,954.09
192,-300.0,959.08
193,-300.0,964.07
194,-300.0,969.0600000000001
195,-300.0,974.0500000000001
196,-300.0,979.0400000000001
197,0.0,984.0300000000001
198,-300.0,989.0200000000001
199,1.0986122886681098,994.01


==> figure-data/classification_data.csv <==
modelname,addtocart,cart,mainpicture,name,price,subjectnode,average 
LSTM-Bi-prec,.919,.929,.890,.933,.854,.967,.954
LSTM-BiE-prec,.971,.957,.929,.927,.900,.962,.954
DOM-Q-NET-prec,.959,.936,.904,.907,.891,.952,.947
FreeDOM-prec,.809,.450,.508,.915,.869,.964,.847
FreeDOM-ext-prec,.958,.921,.890,.977,.965,.927,.958 
FCN-prec,.960,.944,.910,.894,.839,.933,.939
GAT-prec,.720,.844,.898,.821,.535,.380,.812
LSTM-TD-prec,.944,.931,.901,.920,.903,.948,.944
TE-prec,.915,.902,.888,.922,.847,.954,.951
PinSage-prec,.973,.967,.945,.931,.933,.979,.949
LSTM-Bi-rec,.952,.951,.943,.891,.908,.918,.953
LSTM-BiE-rec,.922,.894,.858,.912,.865,.965,.955
DOM-Q-NET-rec,.927,.865,.889,.907,.858,.930,.948
FreeDOM-rec,.938,.887,.437,.888,.882,.338,.823
FreeDOM-ext-rec,.959,.889,.900,.953,.941,.917,.958 
FCN-rec,.918,.814,.801,.918,.885,.944,.939
GAT-rec,.884,.737,.326,.837,.798,.393,.799
LSTM-TD-rec,.931,.867,.835,.913,.859,.906,.944
TE-rec,.944,.941,.917,.904,.936,.918,.950
PinSage-rec,.900,.806,.858,.920,.848,.910,.949
LSTM-Bi-f1,.935,.940,.915,.912,.880,.942,.954
LSTM-BiE-f1,.946,.924,.892,.919,.882,.963,.954
DOM-Q-NET-f1,.943,.899,.897,.907,.874,.941,.947
FreeDOM-f1,.868,.596,.469,.901,.875,.500,.822
FreeDOM-ext-f1,.959,.905,.895,.965,.953,.922,.958 
FCN-f1,.939,.875,.852,.906,.861,.938,.938
GAT-f1,.794,.787,.479,.829,.641,.386,.796
LSTM-TD-f1,.936,.897,.866,.916,.880,.926,.944
TE-f1,.929,.921,.902,.913,.889,.936,.950
PinSage-f1,.935,.879,.899,.925,.889,.943,.948
LSTM-BU-T-prec,.929,.923,.882,.972,.927,.956,.961
DOM-Q-NET-T-prec,.950,.916,.884,.983,.910,.946,.962
FCN-T-prec,.952,.910,.863,.972,.870,.929,.959
LSTM-TD-T-prec,.936,.932,.871,.978,.922,.935,.957
TE-T-prec,.939,.906,.891,.964,.853,.964,.955
PinSage-T-prec,.983,.963,.955,.984,.952,.986,.962
LSTM-BU-T-rec,.980,.953,.925,.947,.921,.938,.960
DOM-Q-NET-T-rec,.971,.949,.933,.928,.924,.959,.962
FCN-T-rec,.968,.959,.925,.960,.941,.960,.957
LSTM-TD-T-rec,.972,.940,.937,.937,.907,.912,.957
TE-T-rec,.971,.885,.899,.943,.965,.938,.954
PinSage-T-rec,.960,.902,.787,.950,.893,.943,.962
LSTM-BU-T-f1,.954,.938,.903,.959,.924,.947,.961
DOM-Q-NET-T-f1,.960,.932,.908,.955,.917,.952,.962
FCN-T-f1,.960,.934,.893,.966,.904,.944,.958
LSTM-TD-T-f1,.954,.936,.903,.957,.915,.924,.957
TE-T-f1,.955,.895,.895,.953,.905,.951,.954
PinSage-T-f1,.971,.931,.863,.967,.921,.964,.961
LSTM-BU-prec,.930,.923,.892,.874,.857,.953,.915
LSTM-BU-rec,.947,.948,.930,.920,.863,.932,.950
LSTM-BU-f1,.939,.935,.910,.896,.860,.942,.950


==> figure-data/fc_hardlabels_augment_over_time_merged.csv <==
Step,51-tag-val,54-tag-val,50-tag-val,53-tag-val,49-tag-val,52-tag-val
29824,0.4183701872825622,0.4052478075027466,0.4005513489246368,0.4184320271015167,0.4114963710308075,0.4022438526153564
59649,0.3915365636348724,0.3989341557025909,0.3930382430553436,0.3800652623176574,0.396172434091568,0.3915061354637146
89474,0.3783493936061859,0.3545259833335876,0.3853577673435211,0.3892184793949127,0.3605542182922363,0.3867925405502319
119299,0.3859233260154724,0.3504140675067901,0.378831684589386,0.3860638737678528,0.353291243314743,0.3931239545345306
149124,0.3912177681922912,0.3534226715564728,0.3853345215320587,0.3703694939613342,0.3556031286716461,0.3781864643096924
178949,0.3898983299732208,0.3560369610786438,0.3790325820446014,0.3743336200714111,0.3464801609516144,0.3794953525066376
208774,0.3876822590827942,0.351837009191513,0.3565753400325775,0.3840600848197937,0.350852221250534,0.3774427771568298
238599,0.3815284967422485,0.360056608915329,0.3519654870033264,0.374378353357315,0.3500880300998688,0.3795470297336578
268424,0.3821430504322052,0.3477148115634918,0.3547343611717224,0.3734627366065979,0.3501024842262268,0.3795401155948639
298249,0.3843406736850738,0.3500480353832245,0.3548818826675415,0.3671084940433502,0.3522453010082245,0.3805632293224334
328074,0.3508152961730957,0.3501229286193847,0.3531723320484161,0.3700065612792969,0.3555464446544647,0.3748511970043182
357899,0.3518029451370239,0.3501404523849487,0.3529369831085205,0.373965859413147,0.3520005345344543,0.3734191656112671
387724,0.3516940176486969,0.3526917397975921,0.3502354919910431,0.369335263967514,0.3520984947681427,0.3765294551849365
417549,0.3524691462516784,0.351999431848526,0.3513646721839905,0.3661956191062927,0.3495230674743652,0.3733176290988922
447374,0.3470200896263122,0.3521617352962494,0.349647045135498,0.3680979013442993,0.351226270198822,0.3475896418094635
477199,0.3487221002578735,0.3510332703590393,0.3458467423915863,0.3718805611133575,0.3520081341266632,0.3434751629829407
507024,0.3500672876834869,0.3520726263523102,0.3478926718235016,0.3722724020481109,0.3508527874946594,0.3455443978309631
536849,0.3488949239253998,0.3513070046901703,0.3459424376487732,0.3695875406265259,0.3499280512332916,0.3430763483047485
566674,0.3501003980636596,0.3504790961742401,0.3485320210456848,0.370397686958313,0.3490498065948486,0.345277190208435
596499,0.347023993730545,0.3517297506332397,0.3482658267021179,0.3678177893161773,0.350613921880722,0.343809425830841


==> figure-data/freedom-training-graphs.csv <==
,FreeDOM_2048_Training,FreeDOM_2048_Validation,FreeDOM_10000_common_Stage2_40epoch_Training,FreeDOM_10000_common_Stage2_40epoch_Validation,FreeDOM_all_features_10000_optimized_Stage2_Training,FreeDOM_all_features_10000_optimized_Stage2_Validation,FreeDOM_256_Stage2_Training,FreeDOM_256_Stage2_Validation,FreeDOM_512_Training,FreeDOM_512_Validation,FreeDOM_all_features_10000_optimized_Training,FreeDOM_all_features_10000_optimized_Validation,FreeDOM_1024_Stage2_Training,FreeDOM_1024_Stage2_Validation,FreeDOM_10000_Without_Common_Training,FreeDOM_10000_Without_Common_Validation,FreeDOM_512_Stage2_Training,FreeDOM_512_Stage2_Validation,FreeDOM_256_Training,FreeDOM_256_Validation,FreeDOM_128_Training,FreeDOM_128_Validation,FreeDOM_10000_Without_Common_Stage2_20epoch_Training,FreeDOM_10000_Without_Common_Stage2_20epoch_Validation,FreeDOM_1024_Training,FreeDOM_1024_Validation,FreeDOM_10000_Without_Common_Stage2_40epoch_Training,FreeDOM_10000_Without_Common_Stage2_40epoch_Validation,FreeDOM_10000_common_Stage2_20epoch_Training,FreeDOM_10000_common_Stage2_20epoch_Validation,FreeDOM_10000_common_Training,FreeDOM_10000_common_Validation,FreeDOM_2048_Stage2_Training,FreeDOM_2048_Stage2_Validation,FreeDOM_128_Stage2_Training,FreeDOM_128_Stage2_Validation
0,0.041901372373104095,0.022394515573978424,0.010410130023956299,0.009580111131072044,0.06306350231170654,0.055967431515455246,0.07787998765707016,0.06555145233869553,0.05761919915676117,0.037035077810287476,0.02298673428595066,0.012472494505345821,0.06910336017608643,0.06508548557758331,0.03489118441939354,0.025969401001930237,0.0742277279496193,0.06597961485385895,0.10816026479005814,0.07095347344875336,0.16176608204841614,0.10905983299016953,0.05386144295334816,0.04936154559254646,0.048955775797367096,0.02765451744198799,0.03299078345298767,0.03793676197528839,0.015226061455905437,0.012339585460722446,0.020770588889718056,0.012026228941977024,0.06587833911180496,0.059912364929914474,0.07576630264520645,0.05855716019868851
1,0.022234326228499413,0.016894035041332245,0.010307339020073414,0.009519270621240139,0.0561036579310894,0.05572612211108208,0.07042472064495087,0.06307005882263184,0.035567957907915115,0.02942785434424877,0.008377154357731342,0.009234059602022171,0.06455928832292557,0.0641462653875351,0.02331453561782837,0.02480725571513176,0.06853204220533371,0.06519601494073868,0.05871880427002907,0.04554282873868942,0.10741845518350601,0.06709959357976913,0.047418925911188126,0.047715384513139725,0.02664191462099552,0.021185191348195076,0.032311465591192245,0.03903575614094734,0.012471224181354046,0.01171569898724556,0.008268854580819607,0.009487743489444256,0.06233241781592369,0.05863175541162491,0.06744124740362167,0.056866880506277084
2,0.01768571138381958,0.012889512814581394,0.010203174315392971,0.009700197726488113,0.05468718707561493,0.05509002134203911,0.06791817396879196,0.06198711320757866,0.02912576124072075,0.024793975055217743,0.007016012445092201,0.008716044016182423,0.06347313523292542,0.06354649364948273,0.022668294608592987,0.02423841692507267,0.0669650286436081,0.06458602845668793,0.044803086668252945,0.03953753411769867,0.06767737120389938,0.04543469846248627,0.04554540663957596,0.044669508934020996,0.02237273007631302,0.018655451014637947,0.032288309186697006,0.03778019919991493,0.011783171445131302,0.011119088158011436,0.007153437938541174,0.008625473827123642,0.06042584404349327,0.057525042444467545,0.06428901851177216,0.056025467813014984
3,0.012951482087373734,0.009717187844216824,0.010199436917901039,0.00948825292289257,0.05352570861577988,0.05269608274102211,0.06742481887340546,0.061171337962150574,0.025639209896326065,0.02201465517282486,0.0068002725020051,0.008492328226566315,0.06181685999035835,0.06271164864301682,0.02228049747645855,0.024238426238298416,0.06571545451879501,0.06394688040018082,0.037966709583997726,0.0330585315823555,0.0521114356815815,0.03879076987504959,0.044188205152750015,0.044047147035598755,0.019127337262034416,0.016418581828475,0.03124370239675045,0.03806256130337715,0.01150004006922245,0.011123500764369965,0.006681409198790789,0.008376008830964565,0.058802492916584015,0.0567302405834198,0.0633300393819809,0.055695656687021255
4,0.009787187911570072,0.007608264219015837,0.010150233283638954,0.009932448156177998,0.05239791050553322,0.052420757710933685,0.06557296216487885,0.060995202511548996,0.02426912635564804,0.02075776271522045,0.006405344232916832,0.008180956356227398,0.06123075261712074,0.06276777386665344,0.02207304909825325,0.0239394698292017,0.0644589215517044,0.06420309096574783,0.035238876938819885,0.030097249895334244,0.045714329928159714,0.03607230633497238,0.04303601384162903,0.04262003302574158,0.016453884541988373,0.013991420157253742,0.030828075483441353,0.03714853897690773,0.011203131638467312,0.010940576903522015,0.00640308391302824,0.007989631965756416,0.058169227093458176,0.05597221478819847,0.06254962831735611,0.05589760094881058
5,0.008369633927941322,0.006916961632668972,0.01028530765324831,0.009948479942977428,0.05170857161283493,0.0511295385658741,0.064507856965065,0.060604486614465714,0.021617867052555084,0.019057657569646835,0.006216349545866251,0.008283412083983421,0.06044325232505798,0.06196651607751846,0.021926093846559525,0.024302290752530098,0.06438950449228287,0.06329482793807983,0.032555289566516876,0.028279611840844154,0.042486049234867096,0.03449440747499466,0.04169195890426636,0.0409420020878315,0.014388924464583397,0.012415090575814247,0.030417989939451218,0.03718642517924309,0.010992759838700294,0.0104823624715209,0.006192734930664301,0.008113941177725792,0.05687025189399719,0.05544307082891464,0.0638546422123909,0.05595400929450989
6,0.007754126563668251,0.00629708357155323,0.010214711539447308,0.009591232053935528,0.050649985671043396,0.049632780253887177,0.0644254982471466,0.06021817773580551,0.02032071352005005,0.018296152353286743,0.006158555392175913,0.008386840112507343,0.05995422601699829,0.06209700182080269,0.02201230451464653,0.024571003392338753,0.06313411146402359,0.06270159035921097,0.02950000762939453,0.02658809907734394,0.04008365422487259,0.031616874039173126,0.04057791829109192,0.04057818278670311,0.012138931080698967,0.010413680225610733,0.0299468245357275,0.03916831314563751,0.010953869670629501,0.01056977454572916,0.006068837828934193,0.007929092273116112,0.055839184671640396,0.05495252087712288,0.06184627115726471,0.05589237064123154
7,0.007395584136247635,0.005894797388464212,0.010032317601144314,0.00955355353653431,0.049596190452575684,0.04941710829734802,0.06354599446058273,0.059875089675188065,0.018773436546325684,0.016449473798274994,0.0059508285485208035,0.007875408977270126,0.0593518428504467,0.061608053743839264,0.021807491779327393,0.02393227443099022,0.06212124973535538,0.06221969425678253,0.028063446283340454,0.02596333622932434,0.03686623275279999,0.029310042038559914,0.03953870013356209,0.04111944139003754,0.010720411315560341,0.010228085331618786,0.029413115233182907,0.038680076599121094,0.010776621289551258,0.010454348288476467,0.0059276302345097065,0.007789176888763905,0.05564790219068527,0.054953642189502716,0.059662170708179474,0.05574415251612663
8,0.006837192457169294,0.006228586658835411,0.01000367384403944,0.009838073514401913,0.049368295818567276,0.04890022054314613,0.062445055693387985,0.0589817576110363,0.017387298867106438,0.014879928901791573,0.005812819115817547,0.007623001467436552,0.0585591159760952,0.06152813136577606,0.021677181124687195,0.023829765617847443,0.061288025230169296,0.061799056828022,0.02599068358540535,0.02430492639541626,0.03697953373193741,0.029156092554330826,0.038913436233997345,0.040548041462898254,0.009546460583806038,0.008700613863766193,0.02889682911336422,0.03732381388545036,0.010816850699484348,0.01008940115571022,0.005854439921677113,0.0076535954140126705,0.05518358200788498,0.05433501675724983,0.060242392122745514,0.05591127648949623
9,0.006533363368362188,0.005892852786928415,0.009913702495396137,0.009470882825553417,0.048757169395685196,0.0485365055501461,0.062292035669088364,0.057572633028030396,0.01594327948987484,0.013694154098629951,0.005843117833137512,0.007668185047805309,0.0582619272172451,0.06089545041322708,0.02147911861538887,0.023873431608080864,0.060270991176366806,0.06139389052987099,0.026053328067064285,0.023623142391443253,0.03479630872607231,0.028108293190598488,0.03810308501124382,0.04038030281662941,0.00854479055851698,0.007942468859255314,0.028370056301355362,0.03862247243523598,0.010906973853707314,0.010045243427157402,0.005783098749816418,0.00816984474658966,0.05480773374438286,0.05442271754145622,0.06055371090769768,0.05563837289810181
10,0.006540792062878609,0.005706867668777704,0.00998544692993164,0.009350701235234737,0.04857177659869194,0.0485650897026062,0.059955038130283356,0.05656960979104042,0.014716221950948238,0.012514942325651646,0.005878508556634188,0.008106455206871033,0.05759532377123833,0.06032900884747505,0.021596329286694527,0.024180324748158455,0.059805139899253845,0.0611383356153965,0.025557953864336014,0.02256884053349495,0.03348124772310257,0.02826194278895855,0.03749876096844673,0.03948521241545677,0.007927444763481617,0.007731592282652855,0.027994243428111076,0.0385141521692276,0.01059313490986824,0.009846375323832035,0.0057662418112158775,0.007795835845172405,0.05453261733055115,0.053666263818740845,0.05800699070096016,0.055285193026065826
11,0.005762116983532906,0.005369778722524643,0.009916191920638084,0.00933316070586443,0.04810725897550583,0.04826553538441658,0.05850417912006378,0.05517971143126488,0.013108808547258377,0.011155671440064907,0.005717518739402294,0.007647351361811161,0.056932613253593445,0.06034756079316139,0.021271582692861557,0.02387024648487568,0.059216417372226715,0.059875182807445526,0.025163302198052406,0.022524746134877205,0.03272915631532669,0.02664504013955593,0.036755092442035675,0.03893580287694931,0.007390943355858326,0.007513224147260189,0.02772102877497673,0.037376828491687775,0.01051627192646265,0.009709280915558338,0.005662793293595314,0.007410121615976095,0.05377107858657837,0.05341858044266701,0.05817091837525368,0.05561724677681923
12,0.005993776023387909,0.005153324455022812,0.009986666031181812,0.00945079792290926,0.04792580381035805,0.04856739193201065,0.05655575916171074,0.053784679621458054,0.012694040313363075,0.011347371153533459,0.005609625950455666,0.007448479067534208,0.05626852810382843,0.05940784141421318,0.021319560706615448,0.024212488904595375,0.05838240683078766,0.06050455942749977,0.023872721940279007,0.021624824032187462,0.030413629487156868,0.0249638594686985,0.03623402491211891,0.03929360955953598,0.00688417861238122,0.007284906227141619,0.02764011174440384,0.036653999239206314,0.010570168495178223,0.009887872263789177,0.00573196355253458,0.007481074891984463,0.053547535091638565,0.05254029482603073,0.05888988450169563,0.05546049773693085
13,0.005996969062834978,0.005419114604592323,0.010037158615887165,0.009492894634604454,0.04766162112355232,0.04819389805197716,0.055906206369400024,0.05288904905319214,0.011429771780967712,0.009959476999938488,0.0056885904632508755,0.007588990032672882,0.05565208941698074,0.05936495214700699,0.02117426134645939,0.025967329740524292,0.058295439928770065,0.06013524904847145,0.022521918639540672,0.021152814850211143,0.030787067487835884,0.025087935850024223,0.03560395911335945,0.03863780200481415,0.0068072485737502575,0.006971398834139109,0.02679615095257759,0.038020048290491104,0.010446828790009022,0.00979724619537592,0.00575620960444212,0.007361646741628647,0.05271955952048302,0.05193885788321495,0.05691756308078766,0.054931528866291046
14,0.005881421267986298,0.005202466621994972,0.00996056105941534,0.00945431087166071,0.04715427756309509,0.04807914420962334,0.05511752888560295,0.051554009318351746,0.01027970016002655,0.009704784490168095,0.005509628914296627,0.0076327454298734665,0.055672381073236465,0.05906854197382927,0.02112303487956524,0.02481740526854992,0.05767165869474411,0.05913599207997322,0.023105913773179054,0.020096510648727417,0.028615163639187813,0.024621929973363876,0.034753940999507904,0.03809633105993271,0.006563661620020866,0.006940453313291073,0.026529259979724884,0.038924526423215866,0.010549606755375862,0.009824915789067745,0.0056232875213027,0.0074681853875517845,0.052546046674251556,0.0512787289917469,0.060425788164138794,0.05491921678185463
15,0.005647242534905672,0.0049652294255793095,0.009891211986541748,0.009600535035133362,0.04700934514403343,0.04786266013979912,0.05347267538309097,0.05064217001199722,0.010041850619018078,0.00825484935194254,0.005467299371957779,0.007469546981155872,0.054755762219429016,0.05870599299669266,0.020964739844202995,0.024865103885531425,0.05680520460009575,0.05902029946446419,0.021292900666594505,0.018078597262501717,0.029206011444330215,0.0250304713845253,0.034136414527893066,0.03768023103475571,0.0063385567627847195,0.006479606032371521,0.026067759841680527,0.0386396162211895,0.010386471636593342,0.009636297821998596,0.005537994671612978,0.007637422997504473,0.05198899284005165,0.051276352256536484,0.05763721466064453,0.05440710857510567
16,0.005564209073781967,0.004635674878954887,0.00975640770047903,0.009298776276409626,0.046911220997571945,0.04799047112464905,0.05254152789711952,0.051489751785993576,0.00954203400760889,0.008629029616713524,0.005382766481488943,0.007814005017280579,0.05435427278280258,0.059387654066085815,0.020853472873568535,0.025247832760214806,0.0560356006026268,0.05855480954051018,0.020819175988435745,0.018379217013716698,0.026998989284038544,0.024144280701875687,0.03357144072651863,0.037493910640478134,0.0061793094500899315,0.006432840600609779,0.025587184354662895,0.03856348246335983,0.010392291471362114,0.009922566823661327,0.005506192333996296,0.0071929870173335075,0.051697056740522385,0.05028552934527397,0.05901534855365753,0.05410024896264076
17,0.005305429920554161,0.004933189135044813,0.009676753543317318,0.009293893352150917,0.04652656614780426,0.04747891053557396,0.052505288273096085,0.05124538764357567,0.008875253610312939,0.0075616310350596905,0.0055105420760810375,0.008338418789207935,0.05443134158849716,0.05957292765378952,0.020897774025797844,0.025642847642302513,0.05552751570940018,0.05848194286227226,0.02024916000664234,0.018908310681581497,0.027257604524493217,0.02338886819779873,0.03301443159580231,0.03778769448399544,0.0058907680213451385,0.006389004644006491,0.025196928530931473,0.0378742478787899,0.010342026129364967,0.009987232275307178,0.0055827186442911625,0.007108451798558235,0.0511508584022522,0.05024160072207451,0.05759730190038681,0.053853463381528854
18,0.005431612953543663,0.004931371193379164,0.009774410165846348,0.009341102093458176,0.046142853796482086,0.04771436005830765,0.05114079639315605,0.050168830901384354,0.00855705514550209,0.007818513549864292,0.005468257237225771,0.007492338307201862,0.055061861872673035,0.05986896902322769,0.020737171173095703,0.024789433926343918,0.05532769858837128,0.05781116336584091,0.019612029194831848,0.017524629831314087,0.027842743322253227,0.02181268110871315,0.0324147567152977,0.038117386400699615,0.006085445173084736,0.006377046927809715,0.024788057431578636,0.03853457421064377,0.010421163402497768,0.00999722070991993,0.005334900226444006,0.0071578011848032475,0.05088387429714203,0.05012044683098793,0.056231170892715454,0.05338701978325844
19,0.0053769564256072044,0.004813638515770435,0.009776468388736248,0.009247781708836555,0.046041712164878845,0.04731742665171623,0.05044509842991829,0.050482671707868576,0.007818756625056267,0.007083643227815628,0.005431108642369509,0.007110046688467264,0.05396560952067375,0.05893534794449806,0.020692575722932816,0.024843981489539146,0.0547606386244297,0.05804374814033508,0.018292298540472984,0.016952501609921455,0.02740083448588848,0.021795153617858887,0.03193137049674988,0.03876503184437752,0.005910616368055344,0.0063265119679272175,0.024825187399983406,0.04051348939538002,0.010396676138043404,0.00973353162407875,0.005414426792412996,0.007429024670273066,0.05027201026678085,0.04941297322511673,0.056239400058984756,0.0527205653488636
20,,,,,0.04571728780865669,0.04767771065235138,0.05101800709962845,0.051153119653463364,,,0.0054129380732774734,0.0070675332099199295,0.0531991682946682,0.05819990113377571,,,0.05447140708565712,0.057982850819826126,,,,,,,,,,,,,,,0.05003790557384491,0.049013663083314896,0.054780710488557816,0.05218890309333801
21,,,,,0.04562695696949959,0.0471673309803009,0.05031989887356758,0.051159314811229706,,,0.005287382751703262,0.007166204508394003,0.052578553557395935,0.05775359272956848,,,0.05402868241071701,0.0573885552585125,,,,,,,,,,,,,,,0.04964366927742958,0.048737410455942154,0.05304188281297684,0.05183637887239456
22,,,,,0.04534303769469261,0.047499559819698334,0.04935698211193085,0.050096336752176285,,,0.005249327514320612,0.007274989038705826,0.052106913179159164,0.05776551365852356,,,0.05395451933145523,0.05729119852185249,,,,,,,,,,,,,,,0.048895757645368576,0.04807095229625702,0.05129706487059593,0.051274754106998444
23,,,,,0.04520789161324501,0.047384537756443024,0.04867750406265259,0.0489652045071125,,,0.005375750362873077,0.00696150865405798,0.05241414159536362,0.058103322982788086,,,0.053442008793354034,0.05884876474738121,,,,,,,,,,,,,,,0.04906188324093819,0.04846860468387604,0.05120540037751198,0.05029189586639404
24,,,,,0.04500516876578331,0.04700097069144249,0.04770759493112564,0.04862774536013603,,,0.005230309907346964,0.007532630581408739,0.052659694105386734,0.057617802172899246,,,0.053383078426122665,0.05725996568799019,,,,,,,,,,,,,,,0.04879945516586304,0.04743414372205734,0.05147300288081169,0.05008668452501297
25,,,,,0.04471268877387047,0.046533700078725815,0.04691499471664429,0.04850000515580177,,,0.005211703944951296,0.006972041912376881,0.05300888046622276,0.05823070555925369,,,0.053209736943244934,0.0565389022231102,,,,,,,,,,,,,,,0.04901396855711937,0.04733508080244064,0.051118262112140656,0.04959120228886604
26,,,,,0.044332750141620636,0.04686307907104492,0.04654774069786072,0.047886922955513,,,0.005260935053229332,0.0075806207023561,0.052335284650325775,0.057146020233631134,,,0.05298174172639847,0.05645833536982536,,,,,,,,,,,,,,,0.0487593375146389,0.047188591212034225,0.05045304447412491,0.04910809546709061
27,,,,,0.04424552619457245,0.04711055010557175,0.04778608679771423,0.04889264702796936,,,0.005259973928332329,0.007230444811284542,0.05165901035070419,0.056977495551109314,,,0.052120815962553024,0.05649508163332939,,,,,,,,,,,,,,,0.04839426651597023,0.0471385195851326,0.04922303557395935,0.04839175567030907
28,,,,,0.043857596814632416,0.04631226509809494,0.045930903404951096,0.046375758945941925,,,0.005252138711512089,0.0073223109357059,0.051937494426965714,0.05762515589594841,,,0.05189558118581772,0.05576936900615692,,,,,,,,,,,,,,,0.04730403423309326,0.046679552644491196,0.0469333678483963,0.04760802537202835
29,,,,,0.043600164353847504,0.046543970704078674,0.045052412897348404,0.04633455350995064,,,0.005176139064133167,0.007314909249544144,0.05107330158352852,0.05742763355374336,,,0.051546916365623474,0.05591229721903801,,,,,,,,,,,,,,,0.047128524631261826,0.04628150165081024,0.04578223079442978,0.05062035843729973
30,,,,,0.04346967115998268,0.04628434032201767,0.0435401126742363,0.04518437385559082,,,0.005188005976378918,0.007402137387543917,0.050746578723192215,0.05685919150710106,,,0.05041686072945595,0.0558287538588047,,,,,,,,,,,,,,,0.04776918888092041,0.04751811921596527,0.04741847142577171,0.0490361712872982
31,,,,,0.0433775931596756,0.045893631875514984,0.04370012506842613,0.045017875730991364,,,0.0050684805028140545,0.007172373589128256,0.050210099667310715,0.05652551352977753,,,0.05047531798481941,0.055192723870277405,,,,,,,,,,,,,,,0.04751472920179367,0.04682423546910286,0.046279534697532654,0.04625023901462555
32,,,,,0.043501175940036774,0.04583273082971573,0.04297545552253723,0.044934749603271484,,,0.005316402763128281,0.006993973162025213,0.04970747232437134,0.05657647177577019,,,0.049907539039850235,0.0558415912091732,,,,,,,,,,,,,,,0.04679664224386215,0.045806534588336945,0.04591890051960945,0.04708864912390709
33,,,,,0.04315405711531639,0.047300659120082855,0.0420815534889698,0.044848039746284485,,,0.005084494594484568,0.007150774355977774,0.0493679903447628,0.05656004324555397,,,0.04985231161117554,0.0549808070063591,,,,,,,,,,,,,,,0.04707314074039459,0.04560559615492821,0.045496486127376556,0.04625316709280014
34,,,,,0.042965348809957504,0.04599742963910103,0.042282816022634506,0.04561009258031845,,,0.0049382844008505344,0.006970759015530348,0.049322761595249176,0.05589684844017029,,,0.049555350095033646,0.05535518750548363,,,,,,,,,,,,,,,0.04666190221905708,0.04580537974834442,0.04518694058060646,0.04578292369842529
35,,,,,0.04251425340771675,0.045959003269672394,0.043140776455402374,0.04474938288331032,,,0.005055711138993502,0.0066200802102684975,0.04903990030288696,0.055761389434337616,,,0.04933789744973183,0.055093374103307724,,,,,,,,,,,,,,,0.046251095831394196,0.04613058269023895,0.043022166937589645,0.046605776995420456
36,,,,,0.042517323046922684,0.04551684111356735,0.04251238331198692,0.04523445665836334,,,0.005000558216124773,0.007153271231800318,0.04920981824398041,0.05507634952664375,,,0.048598162829875946,0.054357610642910004,,,,,,,,,,,,,,,0.04626382142305374,0.045383576303720474,0.04215215891599655,0.04624927416443825
37,,,,,0.042387206107378006,0.04608926549553871,0.041975196450948715,0.04436029866337776,,,0.005045547150075436,0.007644598372280598,0.04836856573820114,0.055219657719135284,,,0.04829449579119682,0.055218279361724854,,,,,,,,,,,,,,,0.045809097588062286,0.04491409659385681,0.04354815557599068,0.04663471877574921
38,,,,,0.04234572499990463,0.04639199376106262,0.041227053850889206,0.044397223740816116,,,0.005059954710304737,0.007485360838472843,0.04832783713936806,0.055341582745313644,,,0.04832630977034569,0.054421015083789825,,,,,,,,,,,,,,,0.045690927654504776,0.04576268047094345,0.04313315078616142,0.045942895114421844
39,,,,,0.041996438056230545,0.045645441859960556,0.04070284217596054,0.044587861746549606,,,0.0050738356076180935,0.007368362508714199,0.048044055700302124,0.055171456187963486,,,0.048105381429195404,0.055902041494846344,,,,,,,,,,,,,,,0.04579029604792595,0.045084189623594284,0.04299817234277725,0.04712698981165886
40,,,,,0.04188193008303642,0.04538799822330475,0.040274862200021744,0.044436849653720856,,,0.004993452690541744,0.007301080506294966,0.0478895865380764,0.05528608337044716,,,0.04780048131942749,0.054688386619091034,,,,,,,,,,,,,,,0.04530090093612671,0.045140400528907776,0.041367799043655396,0.045355260372161865
41,,,,,0.04169103875756264,0.04611337557435036,0.04004829004406929,0.04392492026090622,,,0.004906524904072285,0.007032264955341816,0.04719387739896774,0.05504247173666954,,,0.048475850373506546,0.05548175051808357,,,,,,,,,,,,,,,0.04550469294190407,0.04487833008170128,0.04154520109295845,0.045863982290029526
42,,,,,0.04164917767047882,0.04597907140851021,0.03918517753481865,0.04424238204956055,,,0.004946177359670401,0.007145972922444344,0.04698660224676132,0.055673129856586456,,,0.04768570512533188,0.05452825501561165,,,,,,,,,,,,,,,0.04527296498417854,0.04413735866546631,0.043164629489183426,0.046171754598617554
43,,,,,0.04146060720086098,0.046199459582567215,0.03871116042137146,0.04363875836133957,,,0.00486554391682148,0.007690512575209141,0.04695292189717293,0.05459687113761902,,,0.04711487889289856,0.05408399552106857,,,,,,,,,,,,,,,0.04485737532377243,0.0441226065158844,0.041985101997852325,0.04520566761493683
44,,,,,0.041439495980739594,0.04522843286395073,0.03815823420882225,0.04430842027068138,,,0.0049912347458302975,0.006782287731766701,0.04655058681964874,0.05493159219622612,,,0.046639226377010345,0.05428382754325867,,,,,,,,,,,,,,,0.04515519365668297,0.04475129768252373,0.04071911796927452,0.0447143130004406
45,,,,,0.040992338210344315,0.04605761915445328,0.03869479149580002,0.04313504323363304,,,0.0048682778142392635,0.006880557164549828,0.046678557991981506,0.05450811609625816,,,0.04611161723732948,0.053676433861255646,,,,,,,,,,,,,,,0.044866256415843964,0.044169072061777115,0.040919143706560135,0.04611865058541298
46,,,,,0.04100367799401283,0.0453871414065361,0.039198137819767,0.04445011913776398,,,0.004875703249126673,0.006715701427310705,0.046939268708229065,0.055910874158144,,,0.045994363725185394,0.05380700156092644,,,,,,,,,,,,,,,0.04458516463637352,0.04391784593462944,0.03960909694433212,0.04552578553557396
47,,,,,0.041410382837057114,0.04536297544836998,0.03834320232272148,0.04329109191894531,,,0.004985298030078411,0.006838466972112656,0.046665258705616,0.055305760353803635,,,0.04582300782203674,0.053981032222509384,,,,,,,,,,,,,,,0.04443643242120743,0.043223246932029724,0.03903358057141304,0.04594627022743225
48,,,,,0.04156302660703659,0.04490194469690323,0.037728261202573776,0.04426123574376106,,,0.004909325856715441,0.007252304349094629,0.04692362621426582,0.05466442555189133,,,0.04572633281350136,0.05409133806824684,,,,,,,,,,,,,,,0.044122710824012756,0.044209256768226624,0.03782370314002037,0.04553341493010521
49,,,,,0.04073132202029228,0.044763095676898956,0.03749796003103256,0.043450210243463516,,,0.004857461899518967,0.007076307199895382,0.046436477452516556,0.0546078234910965,,,0.046389807015657425,0.05304862931370735,,,,,,,,,,,,,,,0.04458383843302727,0.0445452518761158,0.03686579689383507,0.04541714861989021
50,,,,,,,0.036743294447660446,0.043599579483270645,,,,,,,,,,,,,,,,,,,,,,,,,,,,
51,,,,,,,0.03640454262495041,0.04406481981277466,,,,,,,,,,,,,,,,,,,,,,,,,,,,
52,,,,,,,0.0361081026494503,0.0434151366353035,,,,,,,,,,,,,,,,,,,,,,,,,,,,
53,,,,,,,0.03596441447734833,0.04361521825194359,,,,,,,,,,,,,,,,,,,,,,,,,,,,
54,,,,,,,0.03623899444937706,0.04296207055449486,,,,,,,,,,,,,,,,,,,,,,,,,,,,
55,,,,,,,0.035501424223184586,0.04516118764877319,,,,,,,,,,,,,,,,,,,,,,,,,,,,
56,,,,,,,0.035933397710323334,0.04316102713346481,,,,,,,,,,,,,,,,,,,,,,,,,,,,
57,,,,,,,0.035282623022794724,0.04435023292899132,,,,,,,,,,,,,,,,,,,,,,,,,,,,
58,,,,,,,0.03539996221661568,0.043923527002334595,,,,,,,,,,,,,,,,,,,,,,,,,,,,
59,,,,,,,0.03525359183549881,0.04453236609697342,,,,,,,,,,,,,,,,,,,,,,,,,,,,
60,,,,,,,0.03548949956893921,0.045739542692899704,,,,,,,,,,,,,,,,,,,,,,,,,,,,
61,,,,,,,0.03520401194691658,0.04587160050868988,,,,,,,,,,,,,,,,,,,,,,,,,,,,
62,,,,,,,0.03510226309299469,0.04397658258676529,,,,,,,,,,,,,,,,,,,,,,,,,,,,
63,,,,,,,0.03458165004849434,0.04581437632441521,,,,,,,,,,,,,,,,,,,,,,,,,,,,
64,,,,,,,0.03507967293262482,0.0441148467361927,,,,,,,,,,,,,,,,,,,,,,,,,,,,
65,,,,,,,0.0346657857298851,0.0440344475209713,,,,,,,,,,,,,,,,,,,,,,,,,,,,
66,,,,,,,0.03403755649924278,0.04391801729798317,,,,,,,,,,,,,,,,,,,,,,,,,,,,
67,,,,,,,0.033931050449609756,0.045089494436979294,,,,,,,,,,,,,,,,,,,,,,,,,,,,
68,,,,,,,0.03383020684123039,0.04358096420764923,,,,,,,,,,,,,,,,,,,,,,,,,,,,
69,,,,,,,0.03371651843190193,0.04460696503520012,,,,,,,,,,,,,,,,,,,,,,,,,,,,
70,,,,,,,0.033800989389419556,0.0429975762963295,,,,,,,,,,,,,,,,,,,,,,,,,,,,
71,,,,,,,0.03298821672797203,0.0434550866484642,,,,,,,,,,,,,,,,,,,,,,,,,,,,
72,,,,,,,0.0328286774456501,0.0446975976228714,,,,,,,,,,,,,,,,,,,,,,,,,,,,
73,,,,,,,0.03310847654938698,0.04375876858830452,,,,,,,,,,,,,,,,,,,,,,,,,,,,
74,,,,,,,0.0324493870139122,0.04350404068827629,,,,,,,,,,,,,,,,,,,,,,,,,,,,
75,,,,,,,0.03257792070508003,0.04360739514231682,,,,,,,,,,,,,,,,,,,,,,,,,,,,
76,,,,,,,0.03205615282058716,0.04429097846150398,,,,,,,,,,,,,,,,,,,,,,,,,,,,
77,,,,,,,0.03202986344695091,0.043368205428123474,,,,,,,,,,,,,,,,,,,,,,,,,,,,
78,,,,,,,0.03221596032381058,0.04371347650885582,,,,,,,,,,,,,,,,,,,,,,,,,,,,
79,,,,,,,0.03197907656431198,0.043076034635305405,,,,,,,,,,,,,,,,,,,,,,,,,,,,
80,,,,,,,0.03142588213086128,0.04321398586034775,,,,,,,,,,,,,,,,,,,,,,,,,,,,
81,,,,,,,0.031670983880758286,0.042982906103134155,,,,,,,,,,,,,,,,,,,,,,,,,,,,
82,,,,,,,0.030750900506973267,0.04435340315103531,,,,,,,,,,,,,,,,,,,,,,,,,,,,
83,,,,,,,0.03182575851678848,0.04409455507993698,,,,,,,,,,,,,,,,,,,,,,,,,,,,
84,,,,,,,0.030980782583355904,0.043358515948057175,,,,,,,,,,,,,,,,,,,,,,,,,,,,
85,,,,,,,0.030918141826987267,0.043177518993616104,,,,,,,,,,,,,,,,,,,,,,,,,,,,
86,,,,,,,0.030660470947623253,0.043400295078754425,,,,,,,,,,,,,,,,,,,,,,,,,,,,
87,,,,,,,0.03143905848264694,0.04445473477244377,,,,,,,,,,,,,,,,,,,,,,,,,,,,
88,,,,,,,0.03200583904981613,0.043532878160476685,,,,,,,,,,,,,,,,,,,,,,,,,,,,
89,,,,,,,0.03102080523967743,0.04263167455792427,,,,,,,,,,,,,,,,,,,,,,,,,,,,
90,,,,,,,0.030804891139268875,0.043172139674425125,,,,,,,,,,,,,,,,,,,,,,,,,,,,
91,,,,,,,0.030798807740211487,0.044225651770830154,,,,,,,,,,,,,,,,,,,,,,,,,,,,
92,,,,,,,0.03138189762830734,0.043773017823696136,,,,,,,,,,,,,,,,,,,,,,,,,,,,
93,,,,,,,0.031016264110803604,0.042976006865501404,,,,,,,,,,,,,,,,,,,,,,,,,,,,
94,,,,,,,0.0308182742446661,0.042932234704494476,,,,,,,,,,,,,,,,,,,,,,,,,,,,
95,,,,,,,0.03006184659898281,0.04486127197742462,,,,,,,,,,,,,,,,,,,,,,,,,,,,
96,,,,,,,0.029986876994371414,0.04301122948527336,,,,,,,,,,,,,,,,,,,,,,,,,,,,
97,,,,,,,0.030256900936365128,0.042659156024456024,,,,,,,,,,,,,,,,,,,,,,,,,,,,
98,,,,,,,0.029201984405517578,0.043763287365436554,,,,,,,,,,,,,,,,,,,,,,,,,,,,
99,,,,,,,0.03008498251438141,0.04341867193579674,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figure-data/gcn_hardlabels_augment_over_time_merged.csv <==
Step,value_45-tag-val,value_40-tag-val,value_44-tag-val,value_48-tag-val,value_47-tag-val,value_42-tag-val
29824,0.2876828610897064,0.2961211502552032,0.272772341966629,0.2732316851615906,0.2757573425769806,0.2904864847660064
59649,0.2778797149658203,0.268046110868454,0.2652957439422607,0.2632741630077362,0.2532585859298706,0.2680912911891937
89474,0.2551376223564148,0.2173968851566314,0.252349853515625,0.268041729927063,0.2545032203197479,0.2168146818876266
119299,0.2518670260906219,0.2010194659233093,0.2542476654052734,0.2484860271215438,0.2490281462669372,0.212072342634201
149124,0.2542848587036133,0.1995834708213806,0.2586048245429992,0.2505002021789551,0.247199147939682,0.2044157534837722
178949,0.2520687282085418,0.1980448812246322,0.246744304895401,0.248006522655487,0.2488438338041305,0.201464757323265
208774,0.2460942417383194,0.1989474594593048,0.2095122337341308,0.2423560917377472,0.239548772573471,0.202948123216629
238599,0.2457738518714904,0.1971614509820938,0.2074493318796157,0.2504833936691284,0.2506109774112701,0.1976297199726104
268424,0.2381311804056167,0.1964583843946457,0.2066513448953628,0.2426943331956863,0.2470545917749405,0.2006945163011551
298249,0.2400280237197876,0.1947358846664428,0.2066321074962616,0.2332521975040435,0.2407716959714889,0.2058189511299133
328074,0.2093316912651062,0.198228433728218,0.2038329243659973,0.2381500750780105,0.2406817078590393,0.2030301541090011
357899,0.2080233544111251,0.1951166242361068,0.2032622843980789,0.2366260141134262,0.2432562708854675,0.2036782950162887
387724,0.2032164186239242,0.1966303288936615,0.2037887275218963,0.234999343752861,0.2417562156915664,0.2015327662229538
417549,0.2034921944141388,0.1978592276573181,0.2062443941831588,0.2377488166093826,0.2428227216005325,0.204435646533966
447374,0.2025070190429687,0.1972642540931701,0.2025014162063598,0.2117374986410141,0.2404855042695999,0.2041122168302536
477199,0.2008394449949264,0.1966373473405838,0.2040965557098388,0.2091537714004516,0.2364871501922607,0.2044623345136642
507024,0.2006341069936752,0.1976104974746704,0.2057382613420486,0.2068095207214355,0.2373562902212143,0.2044880092144012
536849,0.1997209191322326,0.1970932930707931,0.2048545181751251,0.2073238044977188,0.2398671060800552,0.205272302031517
566674,0.1996775865554809,0.1974465250968933,0.2055797725915908,0.2072682827711105,0.2368845045566558,0.2048533111810684
596499,0.1998865455389022,0.1967848986387252,0.2048443406820297,0.2066116631031036,0.2388507574796676,0.2059127390384674


==> figure-data/hard-labels/confidence_gap_no_aug/run-version_15_confidence_gap_addtocart-tag-confidence_gap.csv <==
Wall time,Step,Value
1655485147.1253333,93941,0.1721206158399582
1655485388.9663188,95783,0.1721206158399582
1655485622.939072,97625,0.1721206158399582
1655485862.369737,99467,0.1721206158399582
1655486096.9006784,101309,0.1721206158399582
1655486336.3251433,103151,0.1721206158399582
1655486568.9060452,104993,0.1721206158399582
1655486801.9554403,106835,0.1721206158399582
1655487040.8790252,108677,0.1721206158399582
1655487276.1544778,110519,0.1721206158399582
1655487513.7432244,112361,0.1721206158399582
1655487748.9511645,114203,0.1721206158399582
1655487984.286861,116045,0.1721206158399582
1655488219.3586133,117887,0.1721206158399582
1655488455.9648957,119729,0.1721206158399582
1655488695.2979317,121571,0.1721206158399582
1655488936.0985825,123413,0.1721206158399582
1655489171.900307,125255,0.1721206158399582
1655489405.9290853,127097,0.1721206158399582
1655489635.124866,128939,0.1721206158399582
1655489873.4273884,130781,0.1721206158399582
1655490111.3415132,132623,0.1721206158399582
1655490348.3256183,134465,0.1721206158399582
1655490585.4878726,136307,0.1721206158399582
1655492927.1907232,138149,0.1721206158399582
1655493159.6539497,139991,0.1721206158399582
1655493390.6302009,141833,0.1721206158399582
1655493627.5813272,143675,0.1721206158399582
1655493865.9160087,145517,0.1721206158399582
1655494105.3458576,147359,0.1721206158399582
1655494343.8110752,149201,0.1721206158399582
1655494581.8106396,151043,0.1721206158399582
1655494818.0280354,152885,0.1721206158399582
1655495057.173656,154727,0.1721206158399582
1655495289.3133695,156569,0.1721206158399582
1655495527.8948593,158411,0.1721206158399582
1655495767.2170696,160253,0.1721206158399582
1655495996.3789268,162095,0.1721206158399582
1655496231.2570164,163937,0.1721206158399582
1655496467.2595313,165779,0.1721206158399582
1655496703.7971184,167621,0.1721206158399582
1655496937.5636513,169463,0.1721206158399582
1655497176.6935482,171305,0.1721206158399582
1655497409.2511222,173147,0.1721206158399582
1655497639.7211149,174989,0.1721206158399582
1655497875.56978,176831,0.1721206158399582
1655498112.555846,178673,0.1721206158399582
1655498351.4599113,180515,0.1721206158399582
1655498585.859817,182357,0.1721206158399582
1655500923.1413102,184199,0.1721206158399582
1655510415.0344846,186041,0.15613192319869995
1655510654.369484,187883,0.15613192319869995
1655510892.2487078,189725,0.15613192319869995
1655511132.114184,191567,0.15613192319869995
1655511372.4033668,193409,0.15613192319869995
1655511611.6442428,195251,0.15613192319869995
1655511853.0439823,197093,0.15613192319869995
1655512095.4203854,198935,0.15613192319869995
1655512334.3978493,200777,0.15613192319869995
1655512577.2815206,202619,0.15613192319869995
1655512819.7329001,204461,0.15613192319869995
1655513060.6498291,206303,0.15613192319869995
1655513300.8562498,208145,0.15613192319869995
1655513543.001271,209987,0.15613192319869995
1655513783.7185502,211829,0.15613192319869995
1655514021.0063293,213671,0.15613192319869995
1655514263.4151216,215513,0.15613192319869995
1655514505.3845255,217355,0.15613192319869995
1655514739.4316854,219197,0.15613192319869995
1655514977.38203,221039,0.15613192319869995
1655515215.4492135,222881,0.15613192319869995
1655515450.8592649,224723,0.15613192319869995
1655515696.3093476,226565,0.15613192319869995
1655515938.4794493,228407,0.15613192319869995
1655518337.7749095,230249,0.15613192319869995
1655518579.9207637,232091,0.15613192319869995
1655518820.1773345,233933,0.15613192319869995
1655519064.1745389,235775,0.15613192319869995
1655519300.465466,237617,0.15613192319869995
1655519539.7458153,239459,0.15613192319869995
1655519777.9616892,241301,0.15613192319869995
1655520015.3082352,243143,0.15613192319869995
1655520256.7417142,244985,0.15613192319869995
1655520491.8051882,246827,0.15613192319869995
1655520733.2275739,248669,0.15613192319869995
1655520964.9386344,250511,0.15613192319869995
1655521204.5080144,252353,0.15613192319869995
1655521443.5679872,254195,0.15613192319869995
1655521683.6388683,256037,0.15613192319869995
1655521927.0915427,257879,0.15613192319869995
1655522165.9096086,259721,0.15613192319869995
1655522405.2932081,261563,0.15613192319869995
1655522641.0085917,263405,0.15613192319869995
1655522875.9530733,265247,0.15613192319869995
1655523116.8978355,267089,0.15613192319869995
1655523353.1947775,268931,0.15613192319869995
1655523588.5058467,270773,0.15613192319869995
1655523830.986122,272615,0.15613192319869995
1655524069.3990457,274457,0.15613192319869995
1655526460.3392837,276299,0.15613192319869995
1655538250.2760932,278141,0.17531728744506836
1655538505.3698888,279983,0.17531728744506836
1655538747.915371,281825,0.17531728744506836
1655538993.983501,283667,0.17531728744506836
1655539237.8496165,285509,0.17531728744506836
1655539480.9702659,287351,0.17531728744506836
1655539729.2939653,289193,0.17531728744506836
1655539973.422847,291035,0.17531728744506836
1655540216.512552,292877,0.17531728744506836
1655540460.8137078,294719,0.17531728744506836
1655540703.3036342,296561,0.17531728744506836
1655540944.6459322,298403,0.17531728744506836
1655541185.6648262,300245,0.17531728744506836
1655541431.0809941,302087,0.17531728744506836
1655541675.013694,303929,0.17531728744506836
1655541922.399923,305771,0.17531728744506836
1655542158.7268023,307613,0.17531728744506836
1655542399.7764633,309455,0.17531728744506836
1655542639.907005,311297,0.17531728744506836
1655542888.6366432,313139,0.17531728744506836
1655543133.9888186,314981,0.17531728744506836
1655543382.4233778,316823,0.17531728744506836
1655543624.6848161,318665,0.17531728744506836
1655543866.498976,320507,0.17531728744506836
1655546354.5158477,322349,0.17531728744506836
1655546603.440512,324191,0.17531728744506836
1655546845.727191,326033,0.17531728744506836
1655547093.6497927,327875,0.17531728744506836
1655547339.7317672,329717,0.17531728744506836
1655547586.4271333,331559,0.17531728744506836
1655547828.0364242,333401,0.17531728744506836
1655548072.5255084,335243,0.17531728744506836
1655548321.2394104,337085,0.17531728744506836
1655548566.0049205,338927,0.17531728744506836
1655548811.6742337,340769,0.17531728744506836
1655549059.379282,342611,0.17531728744506836
1655549299.740402,344453,0.17531728744506836
1655549546.465065,346295,0.17531728744506836
1655549788.422627,348137,0.17531728744506836
1655550033.4656053,349979,0.17531728744506836
1655550282.0364475,351821,0.17531728744506836
1655550528.9013677,353663,0.17531728744506836
1655550776.0351348,355505,0.17531728744506836
1655551019.658985,357347,0.17531728744506836
1655551268.2218444,359189,0.17531728744506836
1655551510.3702765,361031,0.17531728744506836
1655551756.9344783,362873,0.17531728744506836
1655551997.3842275,364715,0.17531728744506836
1655552244.6019397,366557,0.17531728744506836
1655554739.7621217,368399,0.17531728744506836
1655567879.6984377,370241,0.23156091570854187
1655568133.6145542,372083,0.23156091570854187
1655568383.0140967,373925,0.23156091570854187
1655568631.751123,375767,0.23156091570854187
1655568879.0656886,377609,0.23156091570854187
1655569123.7372112,379451,0.23156091570854187
1655569361.073627,381293,0.23156091570854187
1655569610.6402936,383135,0.23156091570854187
1655569856.6824548,384977,0.23156091570854187
1655570106.598647,386819,0.23156091570854187
1655570355.7052782,388661,0.23156091570854187
1655570607.803595,390503,0.23156091570854187
1655570858.739418,392345,0.23156091570854187
1655571103.8168032,394187,0.23156091570854187
1655571353.1346195,396029,0.23156091570854187
1655571599.080376,397871,0.23156091570854187
1655571846.5199068,399713,0.23156091570854187
1655572095.1152165,401555,0.23156091570854187
1655572343.812,403397,0.23156091570854187
1655572593.948505,405239,0.23156091570854187
1655572839.6558108,407081,0.23156091570854187
1655573085.524425,408923,0.23156091570854187
1655573332.3909886,410765,0.23156091570854187
1655573577.6840165,412607,0.23156091570854187
1655576114.5271995,414449,0.23156091570854187
1655576368.1379046,416291,0.23156091570854187
1655576612.0902393,418133,0.23156091570854187
1655576855.8713343,419975,0.23156091570854187
1655577099.1287696,421817,0.23156091570854187
1655577344.8381429,423659,0.23156091570854187
1655577594.572211,425501,0.23156091570854187
1655577842.4707265,427343,0.23156091570854187
1655578091.8677304,429185,0.23156091570854187
1655578343.2111006,431027,0.23156091570854187
1655578593.946101,432869,0.23156091570854187
1655578835.0466533,434711,0.23156091570854187
1655579085.8862052,436553,0.23156091570854187
1655579333.7552912,438395,0.23156091570854187
1655579577.8821511,440237,0.23156091570854187
1655579827.507458,442079,0.23156091570854187
1655580076.6759222,443921,0.23156091570854187
1655580325.0626771,445763,0.23156091570854187
1655580578.789967,447605,0.23156091570854187
1655580823.201064,449447,0.23156091570854187
1655581068.2385209,451289,0.23156091570854187
1655581317.4497447,453131,0.23156091570854187
1655581567.769685,454973,0.23156091570854187
1655581818.7132602,456815,0.23156091570854187
1655582061.1479383,458657,0.23156091570854187
1655584595.7721775,460499,0.23156091570854187
1655598585.1511877,462341,0.25586017966270447
1655598840.016962,464183,0.25586017966270447
1655599091.2942238,466025,0.25586017966270447
1655599341.510814,467867,0.25586017966270447
1655599586.8300984,469709,0.25586017966270447
1655599835.1124609,471551,0.25586017966270447
1655600083.5282342,473393,0.25586017966270447
1655600337.3986893,475235,0.25586017966270447
1655600590.080104,477077,0.25586017966270447
1655600842.5651717,478919,0.25586017966270447
1655601095.8951159,480761,0.25586017966270447
1655601349.8562562,482603,0.25586017966270447
1655601595.725636,484445,0.25586017966270447
1655601844.4663239,486287,0.25586017966270447
1655602096.7399452,488129,0.25586017966270447
1655602352.2910564,489971,0.25586017966270447
1655602605.6805115,491813,0.25586017966270447
1655602852.6802623,493655,0.25586017966270447
1655603102.2551014,495497,0.25586017966270447
1655603352.694958,497339,0.25586017966270447
1655603602.6744533,499181,0.25586017966270447
1655603853.2036362,501023,0.25586017966270447
1655604106.5252352,502865,0.25586017966270447
1655604353.6943367,504707,0.25586017966270447
1655606914.078525,506549,0.25586017966270447
1655607167.5543194,508391,0.25586017966270447
1655607419.7734654,510233,0.25586017966270447
1655607670.3967655,512075,0.25586017966270447
1655607918.7403994,513917,0.25586017966270447
1655608167.9279482,515759,0.25586017966270447
1655608417.5751388,517601,0.25586017966270447
1655608667.1666603,519443,0.25586017966270447
1655608914.0025327,521285,0.25586017966270447
1655609167.6582932,523127,0.25586017966270447
1655609417.0004914,524969,0.25586017966270447
1655609664.2930942,526811,0.25586017966270447
1655609917.9999933,528653,0.25586017966270447
1655610171.3671913,530495,0.25586017966270447
1655610416.0934103,532337,0.25586017966270447
1655610663.876501,534179,0.25586017966270447
1655610913.6119242,536021,0.25586017966270447
1655611164.0302355,537863,0.25586017966270447
1655611414.4874115,539705,0.25586017966270447
1655611664.807964,541547,0.25586017966270447
1655611913.663737,543389,0.25586017966270447
1655612166.516256,545231,0.25586017966270447
1655612415.1803613,547073,0.25586017966270447
1655612660.8200161,548915,0.25586017966270447
1655612908.7561061,550757,0.25586017966270447
1655615469.2892518,552599,0.25586017966270447
1655630263.6560936,554441,0.22826163470745087
1655630515.732041,556283,0.22826163470745087
1655630762.7451317,558125,0.22826163470745087
1655631008.7209308,559967,0.22826163470745087
1655631256.9218664,561809,0.22826163470745087
1655631507.380113,563651,0.22826163470745087
1655631759.1434362,565493,0.22826163470745087
1655632014.5424073,567335,0.22826163470745087
1655632271.0749514,569177,0.22826163470745087
1655632524.0152843,571019,0.22826163470745087
1655632776.6711855,572861,0.22826163470745087
1655633022.5474818,574703,0.22826163470745087
1655633277.9762065,576545,0.22826163470745087
1655633533.0561461,578387,0.22826163470745087
1655633787.705973,580229,0.22826163470745087
1655634037.7202473,582071,0.22826163470745087
1655634291.693428,583913,0.22826163470745087
1655634545.2680013,585755,0.22826163470745087
1655634799.695859,587597,0.22826163470745087
1655635055.1508083,589439,0.22826163470745087
1655635303.915029,591281,0.22826163470745087
1655635550.3027685,593123,0.22826163470745087
1655635804.4761724,594965,0.22826163470745087
1655636059.202977,596807,0.22826163470745087
1655638701.0623803,598649,0.22826163470745087
1655638951.8455465,600491,0.22826163470745087
1655639198.0046241,602333,0.22826163470745087
1655639450.7770371,604175,0.22826163470745087
1655639700.5152953,606017,0.22826163470745087
1655639954.1174006,607859,0.22826163470745087
1655640205.8632085,609701,0.22826163470745087
1655640450.9618464,611543,0.22826163470745087
1655640701.4976285,613385,0.22826163470745087
1655640950.6047144,615227,0.22826163470745087
1655641200.7611842,617069,0.22826163470745087
1655641453.2337198,618911,0.22826163470745087
1655641705.8919399,620753,0.22826163470745087
1655641956.9341936,622595,0.22826163470745087
1655642208.7620049,624437,0.22826163470745087
1655642462.3937888,626279,0.22826163470745087
1655642712.7596366,628121,0.22826163470745087
1655642965.0424027,629963,0.22826163470745087
1655643208.7066612,631805,0.22826163470745087
1655643462.033273,633647,0.22826163470745087
1655643717.9594934,635489,0.22826163470745087
1655643969.0997128,637331,0.22826163470745087
1655644217.3237667,639173,0.22826163470745087
1655644472.2920253,641015,0.22826163470745087
1655644727.6884425,642857,0.22826163470745087
1655647368.5401,644699,0.22826163470745087
1655663253.4191062,646541,0.24343183636665344
1655663508.6108232,648383,0.24343183636665344
1655663764.4767208,650225,0.24343183636665344
1655664022.5233605,652067,0.24343183636665344
1655664274.6723936,653909,0.24343183636665344
1655664531.14566,655751,0.24343183636665344
1655664784.6915436,657593,0.24343183636665344
1655665043.5814548,659435,0.24343183636665344
1655665292.1766262,661277,0.24343183636665344
1655665546.9176822,663119,0.24343183636665344
1655665802.2215686,664961,0.24343183636665344
1655666057.7770224,666803,0.24343183636665344
1655666314.8010676,668645,0.24343183636665344
1655666565.360521,670487,0.24343183636665344
1655666819.8588898,672329,0.24343183636665344
1655667079.9892387,674171,0.24343183636665344
1655667337.539414,676013,0.24343183636665344
1655667590.9753978,677855,0.24343183636665344
1655667843.2321472,679697,0.24343183636665344
1655668103.7377458,681539,0.24343183636665344
1655668353.7976189,683381,0.24343183636665344
1655668607.715484,685223,0.24343183636665344
1655668866.2965162,687065,0.24343183636665344
1655669122.71408,688907,0.24343183636665344
1655671777.1756968,690749,0.24343183636665344
1655672032.143639,692591,0.24343183636665344
1655672281.5009499,694433,0.24343183636665344
1655672534.271008,696275,0.24343183636665344
1655672784.2579274,698117,0.24343183636665344
1655673037.168083,699959,0.24343183636665344
1655673293.8351967,701801,0.24343183636665344
1655673547.289472,703643,0.24343183636665344
1655673802.592778,705485,0.24343183636665344
1655674050.8873692,707327,0.24343183636665344
1655674307.3383393,709169,0.24343183636665344
1655674566.9699428,711011,0.24343183636665344
1655674816.515197,712853,0.24343183636665344
1655675071.0051608,714695,0.24343183636665344
1655675326.6261296,716537,0.24343183636665344
1655675576.1856298,718379,0.24343183636665344
1655675835.3220909,720221,0.24343183636665344
1655676092.7980034,722063,0.24343183636665344
1655676351.58048,723905,0.24343183636665344
1655676602.7557847,725747,0.24343183636665344
1655676858.9423163,727589,0.24343183636665344
1655677114.3936484,729431,0.24343183636665344
1655677366.2236412,731273,0.24343183636665344
1655677619.6961076,733115,0.24343183636665344
1655677869.7138057,734957,0.24343183636665344
1655680526.0203273,736799,0.24343183636665344
1655697307.526994,738641,0.25792455673217773
1655697564.1608288,740483,0.25792455673217773
1655697818.7242982,742325,0.25792455673217773
1655698075.8833957,744167,0.25792455673217773
1655698327.3331006,746009,0.25792455673217773
1655698584.6293042,747851,0.25792455673217773
1655698837.530495,749693,0.25792455673217773
1655699096.6500018,751535,0.25792455673217773
1655699350.516305,753377,0.25792455673217773
1655699614.3296046,755219,0.25792455673217773
1655699868.4866261,757061,0.25792455673217773
1655700129.2169383,758903,0.25792455673217773
1655700388.038577,760745,0.25792455673217773
1655700639.1110585,762587,0.25792455673217773
1655700894.2472978,764429,0.25792455673217773
1655701152.3529923,766271,0.25792455673217773
1655701402.0175726,768113,0.25792455673217773
1655701658.5353363,769955,0.25792455673217773
1655701915.4905727,771797,0.25792455673217773
1655702170.7480085,773639,0.25792455673217773
1655702426.8681319,775481,0.25792455673217773
1655702685.619742,777323,0.25792455673217773
1655702945.4254527,779165,0.25792455673217773
1655703201.9430432,781007,0.25792455673217773
1655705920.9066324,782849,0.25792455673217773
1655706170.8444488,784691,0.25792455673217773
1655706430.1198428,786533,0.25792455673217773
1655706686.3551052,788375,0.25792455673217773
1655706941.5698335,790217,0.25792455673217773
1655707198.3338845,792059,0.25792455673217773
1655707450.6232226,793901,0.25792455673217773
1655707705.1826708,795743,0.25792455673217773
1655707955.0848243,797585,0.25792455673217773
1655708212.2712197,799427,0.25792455673217773
1655708464.483586,801269,0.25792455673217773
1655708725.025116,803111,0.25792455673217773
1655708982.5360503,804953,0.25792455673217773
1655709236.175421,806795,0.25792455673217773
1655709490.6811569,808637,0.25792455673217773
1655709745.218966,810479,0.25792455673217773
1655710002.8317928,812321,0.25792455673217773
1655710268.3095732,814163,0.25792455673217773
1655710530.6208513,816005,0.25792455673217773
1655711283.8240361,817847,0.25792455673217773
1655711531.3064587,819689,0.25792455673217773
1655711785.2704778,821531,0.25792455673217773
1655712032.4749234,823373,0.25792455673217773
1655712290.844396,825215,0.25792455673217773
1655712547.484325,827057,0.25792455673217773
1655715295.4954476,828899,0.25792455673217773
1655733727.5179102,830741,0.2715362012386322
1655733998.0475824,832583,0.2715362012386322
1655734263.6989975,834425,0.2715362012386322
1655734526.4288297,836267,0.2715362012386322
1655734787.3089736,838109,0.2715362012386322
1655735038.5912437,839951,0.2715362012386322
1655735294.3318036,841793,0.2715362012386322
1655735553.6381304,843635,0.2715362012386322
1655735818.9263449,845477,0.2715362012386322
1655736081.589458,847319,0.2715362012386322
1655736339.5094194,849161,0.2715362012386322
1655736603.777869,851003,0.2715362012386322
1655736865.558938,852845,0.2715362012386322
1655737129.1371224,854687,0.2715362012386322
1655737386.1677744,856529,0.2715362012386322
1655737638.9445555,858371,0.2715362012386322
1655737900.8973694,860213,0.2715362012386322
1655738159.3303401,862055,0.2715362012386322
1655738410.2441094,863897,0.2715362012386322
1655738670.5528345,865739,0.2715362012386322
1655738933.3571694,867581,0.2715362012386322
1655739194.2302759,869423,0.2715362012386322
1655739457.1098921,871265,0.2715362012386322
1655739715.5628939,873107,0.2715362012386322
1655742452.4234717,874949,0.2715362012386322
1655742708.4345899,876791,0.2715362012386322
1655742974.1459656,878633,0.2715362012386322
1655743230.5170126,880475,0.2715362012386322
1655743495.0594494,882317,0.2715362012386322
1655743754.690435,884159,0.2715362012386322
1655744016.0524375,886001,0.2715362012386322
1655744276.0207844,887843,0.2715362012386322
1655744530.9338303,889685,0.2715362012386322
1655744786.6230483,891527,0.2715362012386322
1655745048.1569874,893369,0.2715362012386322
1655745307.5110917,895211,0.2715362012386322
1655745567.5902293,897053,0.2715362012386322
1655745829.9532642,898895,0.2715362012386322
1655746090.8999784,900737,0.2715362012386322
1655746350.8133023,902579,0.2715362012386322
1655746611.0533576,904421,0.2715362012386322
1655746873.4210348,906263,0.2715362012386322
1655747138.8527792,908105,0.2715362012386322
1655747397.6477864,909947,0.2715362012386322
1655747653.8843548,911789,0.2715362012386322
1655747911.1502025,913631,0.2715362012386322
1655748165.7911732,915473,0.2715362012386322
1655748421.2476404,917315,0.2715362012386322
1655748679.4319015,919157,0.2715362012386322
1655751422.251821,920999,0.2715362012386322
1655770584.208813,922841,0.2681531608104706
1655770845.4211853,924683,0.2681531608104706


==> figure-data/hard-labels/confidence_gap_no_aug/run-version_15_confidence_gap_cart-tag-confidence_gap.csv <==
Wall time,Step,Value
1655485147.1253333,93941,0.09659386426210403
1655485388.9663188,95783,0.09659386426210403
1655485622.939072,97625,0.09659386426210403
1655485862.369737,99467,0.09659386426210403
1655486096.9006784,101309,0.09659386426210403
1655486336.3251433,103151,0.09659386426210403
1655486568.9060452,104993,0.09659386426210403
1655486801.9554403,106835,0.09659386426210403
1655487040.8790252,108677,0.09659386426210403
1655487276.1544778,110519,0.09659386426210403
1655487513.7432244,112361,0.09659386426210403
1655487748.9511645,114203,0.09659386426210403
1655487984.286861,116045,0.09659386426210403
1655488219.3586133,117887,0.09659386426210403
1655488455.9648957,119729,0.09659386426210403
1655488695.2979317,121571,0.09659386426210403
1655488936.0985825,123413,0.09659386426210403
1655489171.900307,125255,0.09659386426210403
1655489405.9290853,127097,0.09659386426210403
1655489635.124866,128939,0.09659386426210403
1655489873.4273884,130781,0.09659386426210403
1655490111.3415132,132623,0.09659386426210403
1655490348.3256183,134465,0.09659386426210403
1655490585.4878726,136307,0.09659386426210403
1655492927.1907232,138149,0.09659386426210403
1655493159.6539497,139991,0.09659386426210403
1655493390.6302009,141833,0.09659386426210403
1655493627.5813272,143675,0.09659386426210403
1655493865.9160087,145517,0.09659386426210403
1655494105.3458576,147359,0.09659386426210403
1655494343.8110752,149201,0.09659386426210403
1655494581.8106396,151043,0.09659386426210403
1655494818.0280354,152885,0.09659386426210403
1655495057.173656,154727,0.09659386426210403
1655495289.3133695,156569,0.09659386426210403
1655495527.8948593,158411,0.09659386426210403
1655495767.2170696,160253,0.09659386426210403
1655495996.3789268,162095,0.09659386426210403
1655496231.2570164,163937,0.09659386426210403
1655496467.2595313,165779,0.09659386426210403
1655496703.7971184,167621,0.09659386426210403
1655496937.5636513,169463,0.09659386426210403
1655497176.6935482,171305,0.09659386426210403
1655497409.2511222,173147,0.09659386426210403
1655497639.7211149,174989,0.09659386426210403
1655497875.56978,176831,0.09659386426210403
1655498112.555846,178673,0.09659386426210403
1655498351.4599113,180515,0.09659386426210403
1655498585.859817,182357,0.09659386426210403
1655500923.1413102,184199,0.09659386426210403
1655510415.0344846,186041,0.10222715884447098
1655510654.369484,187883,0.10222715884447098
1655510892.2487078,189725,0.10222715884447098
1655511132.114184,191567,0.10222715884447098
1655511372.4033668,193409,0.10222715884447098
1655511611.6442428,195251,0.10222715884447098
1655511853.0439823,197093,0.10222715884447098
1655512095.4203854,198935,0.10222715884447098
1655512334.3978493,200777,0.10222715884447098
1655512577.2815206,202619,0.10222715884447098
1655512819.7329001,204461,0.10222715884447098
1655513060.6498291,206303,0.10222715884447098
1655513300.8562498,208145,0.10222715884447098
1655513543.001271,209987,0.10222715884447098
1655513783.7185502,211829,0.10222715884447098
1655514021.0063293,213671,0.10222715884447098
1655514263.4151216,215513,0.10222715884447098
1655514505.3845255,217355,0.10222715884447098
1655514739.4316854,219197,0.10222715884447098
1655514977.38203,221039,0.10222715884447098
1655515215.4492135,222881,0.10222715884447098
1655515450.8592649,224723,0.10222715884447098
1655515696.3093476,226565,0.10222715884447098
1655515938.4794493,228407,0.10222715884447098
1655518337.7749095,230249,0.10222715884447098
1655518579.9207637,232091,0.10222715884447098
1655518820.1773345,233933,0.10222715884447098
1655519064.1745389,235775,0.10222715884447098
1655519300.465466,237617,0.10222715884447098
1655519539.7458153,239459,0.10222715884447098
1655519777.9616892,241301,0.10222715884447098
1655520015.3082352,243143,0.10222715884447098
1655520256.7417142,244985,0.10222715884447098
1655520491.8051882,246827,0.10222715884447098
1655520733.2275739,248669,0.10222715884447098
1655520964.9386344,250511,0.10222715884447098
1655521204.5080144,252353,0.10222715884447098
1655521443.5679872,254195,0.10222715884447098
1655521683.6388683,256037,0.10222715884447098
1655521927.0915427,257879,0.10222715884447098
1655522165.9096086,259721,0.10222715884447098
1655522405.2932081,261563,0.10222715884447098
1655522641.0085917,263405,0.10222715884447098
1655522875.9530733,265247,0.10222715884447098
1655523116.8978355,267089,0.10222715884447098
1655523353.1947775,268931,0.10222715884447098
1655523588.5058467,270773,0.10222715884447098
1655523830.986122,272615,0.10222715884447098
1655524069.3990457,274457,0.10222715884447098
1655526460.3392837,276299,0.10222715884447098
1655538250.2760932,278141,0.10560905933380127
1655538505.3698888,279983,0.10560905933380127
1655538747.915371,281825,0.10560905933380127
1655538993.983501,283667,0.10560905933380127
1655539237.8496165,285509,0.10560905933380127
1655539480.9702659,287351,0.10560905933380127
1655539729.2939653,289193,0.10560905933380127
1655539973.422847,291035,0.10560905933380127
1655540216.512552,292877,0.10560905933380127
1655540460.8137078,294719,0.10560905933380127
1655540703.3036342,296561,0.10560905933380127
1655540944.6459322,298403,0.10560905933380127
1655541185.6648262,300245,0.10560905933380127
1655541431.0809941,302087,0.10560905933380127
1655541675.013694,303929,0.10560905933380127
1655541922.399923,305771,0.10560905933380127
1655542158.7268023,307613,0.10560905933380127
1655542399.7764633,309455,0.10560905933380127
1655542639.907005,311297,0.10560905933380127
1655542888.6366432,313139,0.10560905933380127
1655543133.9888186,314981,0.10560905933380127
1655543382.4233778,316823,0.10560905933380127
1655543624.6848161,318665,0.10560905933380127
1655543866.498976,320507,0.10560905933380127
1655546354.5158477,322349,0.10560905933380127
1655546603.440512,324191,0.10560905933380127
1655546845.727191,326033,0.10560905933380127
1655547093.6497927,327875,0.10560905933380127
1655547339.7317672,329717,0.10560905933380127
1655547586.4271333,331559,0.10560905933380127
1655547828.0364242,333401,0.10560905933380127
1655548072.5255084,335243,0.10560905933380127
1655548321.2394104,337085,0.10560905933380127
1655548566.0049205,338927,0.10560905933380127
1655548811.6742337,340769,0.10560905933380127
1655549059.379282,342611,0.10560905933380127
1655549299.740402,344453,0.10560905933380127
1655549546.465065,346295,0.10560905933380127
1655549788.422627,348137,0.10560905933380127
1655550033.4656053,349979,0.10560905933380127
1655550282.0364475,351821,0.10560905933380127
1655550528.9013677,353663,0.10560905933380127
1655550776.0351348,355505,0.10560905933380127
1655551019.658985,357347,0.10560905933380127
1655551268.2218444,359189,0.10560905933380127
1655551510.3702765,361031,0.10560905933380127
1655551756.9344783,362873,0.10560905933380127
1655551997.3842275,364715,0.10560905933380127
1655552244.6019397,366557,0.10560905933380127
1655554739.7621217,368399,0.10560905933380127
1655567879.6984377,370241,0.12063039094209671
1655568133.6145542,372083,0.12063039094209671
1655568383.0140967,373925,0.12063039094209671
1655568631.751123,375767,0.12063039094209671
1655568879.0656886,377609,0.12063039094209671
1655569123.7372112,379451,0.12063039094209671
1655569361.073627,381293,0.12063039094209671
1655569610.6402936,383135,0.12063039094209671
1655569856.6824548,384977,0.12063039094209671
1655570106.598647,386819,0.12063039094209671
1655570355.7052782,388661,0.12063039094209671
1655570607.803595,390503,0.12063039094209671
1655570858.739418,392345,0.12063039094209671
1655571103.8168032,394187,0.12063039094209671
1655571353.1346195,396029,0.12063039094209671
1655571599.080376,397871,0.12063039094209671
1655571846.5199068,399713,0.12063039094209671
1655572095.1152165,401555,0.12063039094209671
1655572343.812,403397,0.12063039094209671
1655572593.948505,405239,0.12063039094209671
1655572839.6558108,407081,0.12063039094209671
1655573085.524425,408923,0.12063039094209671
1655573332.3909886,410765,0.12063039094209671
1655573577.6840165,412607,0.12063039094209671
1655576114.5271995,414449,0.12063039094209671
1655576368.1379046,416291,0.12063039094209671
1655576612.0902393,418133,0.12063039094209671
1655576855.8713343,419975,0.12063039094209671
1655577099.1287696,421817,0.12063039094209671
1655577344.8381429,423659,0.12063039094209671
1655577594.572211,425501,0.12063039094209671
1655577842.4707265,427343,0.12063039094209671
1655578091.8677304,429185,0.12063039094209671
1655578343.2111006,431027,0.12063039094209671
1655578593.946101,432869,0.12063039094209671
1655578835.0466533,434711,0.12063039094209671
1655579085.8862052,436553,0.12063039094209671
1655579333.7552912,438395,0.12063039094209671
1655579577.8821511,440237,0.12063039094209671
1655579827.507458,442079,0.12063039094209671
1655580076.6759222,443921,0.12063039094209671
1655580325.0626771,445763,0.12063039094209671
1655580578.789967,447605,0.12063039094209671
1655580823.201064,449447,0.12063039094209671
1655581068.2385209,451289,0.12063039094209671
1655581317.4497447,453131,0.12063039094209671
1655581567.769685,454973,0.12063039094209671
1655581818.7132602,456815,0.12063039094209671
1655582061.1479383,458657,0.12063039094209671
1655584595.7721775,460499,0.12063039094209671
1655598585.1511877,462341,0.14875352382659912
1655598840.016962,464183,0.14875352382659912
1655599091.2942238,466025,0.14875352382659912
1655599341.510814,467867,0.14875352382659912
1655599586.8300984,469709,0.14875352382659912
1655599835.1124609,471551,0.14875352382659912
1655600083.5282342,473393,0.14875352382659912
1655600337.3986893,475235,0.14875352382659912
1655600590.080104,477077,0.14875352382659912
1655600842.5651717,478919,0.14875352382659912
1655601095.8951159,480761,0.14875352382659912
1655601349.8562562,482603,0.14875352382659912
1655601595.725636,484445,0.14875352382659912
1655601844.4663239,486287,0.14875352382659912
1655602096.7399452,488129,0.14875352382659912
1655602352.2910564,489971,0.14875352382659912
1655602605.6805115,491813,0.14875352382659912
1655602852.6802623,493655,0.14875352382659912
1655603102.2551014,495497,0.14875352382659912
1655603352.694958,497339,0.14875352382659912
1655603602.6744533,499181,0.14875352382659912
1655603853.2036362,501023,0.14875352382659912
1655604106.5252352,502865,0.14875352382659912
1655604353.6943367,504707,0.14875352382659912
1655606914.078525,506549,0.14875352382659912
1655607167.5543194,508391,0.14875352382659912
1655607419.7734654,510233,0.14875352382659912
1655607670.3967655,512075,0.14875352382659912
1655607918.7403994,513917,0.14875352382659912
1655608167.9279482,515759,0.14875352382659912
1655608417.5751388,517601,0.14875352382659912
1655608667.1666603,519443,0.14875352382659912
1655608914.0025327,521285,0.14875352382659912
1655609167.6582932,523127,0.14875352382659912
1655609417.0004914,524969,0.14875352382659912
1655609664.2930942,526811,0.14875352382659912
1655609917.9999933,528653,0.14875352382659912
1655610171.3671913,530495,0.14875352382659912
1655610416.0934103,532337,0.14875352382659912
1655610663.876501,534179,0.14875352382659912
1655610913.6119242,536021,0.14875352382659912
1655611164.0302355,537863,0.14875352382659912
1655611414.4874115,539705,0.14875352382659912
1655611664.807964,541547,0.14875352382659912
1655611913.663737,543389,0.14875352382659912
1655612166.516256,545231,0.14875352382659912
1655612415.1803613,547073,0.14875352382659912
1655612660.8200161,548915,0.14875352382659912
1655612908.7561061,550757,0.14875352382659912
1655615469.2892518,552599,0.14875352382659912
1655630263.6560936,554441,0.16294975578784943
1655630515.732041,556283,0.16294975578784943
1655630762.7451317,558125,0.16294975578784943
1655631008.7209308,559967,0.16294975578784943
1655631256.9218664,561809,0.16294975578784943
1655631507.380113,563651,0.16294975578784943
1655631759.1434362,565493,0.16294975578784943
1655632014.5424073,567335,0.16294975578784943
1655632271.0749514,569177,0.16294975578784943
1655632524.0152843,571019,0.16294975578784943
1655632776.6711855,572861,0.16294975578784943
1655633022.5474818,574703,0.16294975578784943
1655633277.9762065,576545,0.16294975578784943
1655633533.0561461,578387,0.16294975578784943
1655633787.705973,580229,0.16294975578784943
1655634037.7202473,582071,0.16294975578784943
1655634291.693428,583913,0.16294975578784943
1655634545.2680013,585755,0.16294975578784943
1655634799.695859,587597,0.16294975578784943
1655635055.1508083,589439,0.16294975578784943
1655635303.915029,591281,0.16294975578784943
1655635550.3027685,593123,0.16294975578784943
1655635804.4761724,594965,0.16294975578784943
1655636059.202977,596807,0.16294975578784943
1655638701.0623803,598649,0.16294975578784943
1655638951.8455465,600491,0.16294975578784943
1655639198.0046241,602333,0.16294975578784943
1655639450.7770371,604175,0.16294975578784943
1655639700.5152953,606017,0.16294975578784943
1655639954.1174006,607859,0.16294975578784943
1655640205.8632085,609701,0.16294975578784943
1655640450.9618464,611543,0.16294975578784943
1655640701.4976285,613385,0.16294975578784943
1655640950.6047144,615227,0.16294975578784943
1655641200.7611842,617069,0.16294975578784943
1655641453.2337198,618911,0.16294975578784943
1655641705.8919399,620753,0.16294975578784943
1655641956.9341936,622595,0.16294975578784943
1655642208.7620049,624437,0.16294975578784943
1655642462.3937888,626279,0.16294975578784943
1655642712.7596366,628121,0.16294975578784943
1655642965.0424027,629963,0.16294975578784943
1655643208.7066612,631805,0.16294975578784943
1655643462.033273,633647,0.16294975578784943
1655643717.9594934,635489,0.16294975578784943
1655643969.0997128,637331,0.16294975578784943
1655644217.3237667,639173,0.16294975578784943
1655644472.2920253,641015,0.16294975578784943
1655644727.6884425,642857,0.16294975578784943
1655647368.5401,644699,0.16294975578784943
1655663253.4191062,646541,0.14768442511558533
1655663508.6108232,648383,0.14768442511558533
1655663764.4767208,650225,0.14768442511558533
1655664022.5233605,652067,0.14768442511558533
1655664274.6723936,653909,0.14768442511558533
1655664531.14566,655751,0.14768442511558533
1655664784.6915436,657593,0.14768442511558533
1655665043.5814548,659435,0.14768442511558533
1655665292.1766262,661277,0.14768442511558533
1655665546.9176822,663119,0.14768442511558533
1655665802.2215686,664961,0.14768442511558533
1655666057.7770224,666803,0.14768442511558533
1655666314.8010676,668645,0.14768442511558533
1655666565.360521,670487,0.14768442511558533
1655666819.8588898,672329,0.14768442511558533
1655667079.9892387,674171,0.14768442511558533
1655667337.539414,676013,0.14768442511558533
1655667590.9753978,677855,0.14768442511558533
1655667843.2321472,679697,0.14768442511558533
1655668103.7377458,681539,0.14768442511558533
1655668353.7976189,683381,0.14768442511558533
1655668607.715484,685223,0.14768442511558533
1655668866.2965162,687065,0.14768442511558533
1655669122.71408,688907,0.14768442511558533
1655671777.1756968,690749,0.14768442511558533
1655672032.143639,692591,0.14768442511558533
1655672281.5009499,694433,0.14768442511558533
1655672534.271008,696275,0.14768442511558533
1655672784.2579274,698117,0.14768442511558533
1655673037.168083,699959,0.14768442511558533
1655673293.8351967,701801,0.14768442511558533
1655673547.289472,703643,0.14768442511558533
1655673802.592778,705485,0.14768442511558533
1655674050.8873692,707327,0.14768442511558533
1655674307.3383393,709169,0.14768442511558533
1655674566.9699428,711011,0.14768442511558533
1655674816.515197,712853,0.14768442511558533
1655675071.0051608,714695,0.14768442511558533
1655675326.6261296,716537,0.14768442511558533
1655675576.1856298,718379,0.14768442511558533
1655675835.3220909,720221,0.14768442511558533
1655676092.7980034,722063,0.14768442511558533
1655676351.58048,723905,0.14768442511558533
1655676602.7557847,725747,0.14768442511558533
1655676858.9423163,727589,0.14768442511558533
1655677114.3936484,729431,0.14768442511558533
1655677366.2236412,731273,0.14768442511558533
1655677619.6961076,733115,0.14768442511558533
1655677869.7138057,734957,0.14768442511558533
1655680526.0203273,736799,0.14768442511558533
1655697307.526994,738641,0.15580201148986816
1655697564.1608288,740483,0.15580201148986816
1655697818.7242982,742325,0.15580201148986816
1655698075.8833957,744167,0.15580201148986816
1655698327.3331006,746009,0.15580201148986816
1655698584.6293042,747851,0.15580201148986816
1655698837.530495,749693,0.15580201148986816
1655699096.6500018,751535,0.15580201148986816
1655699350.516305,753377,0.15580201148986816
1655699614.3296046,755219,0.15580201148986816
1655699868.4866261,757061,0.15580201148986816
1655700129.2169383,758903,0.15580201148986816
1655700388.038577,760745,0.15580201148986816
1655700639.1110585,762587,0.15580201148986816
1655700894.2472978,764429,0.15580201148986816
1655701152.3529923,766271,0.15580201148986816
1655701402.0175726,768113,0.15580201148986816
1655701658.5353363,769955,0.15580201148986816
1655701915.4905727,771797,0.15580201148986816
1655702170.7480085,773639,0.15580201148986816
1655702426.8681319,775481,0.15580201148986816
1655702685.619742,777323,0.15580201148986816
1655702945.4254527,779165,0.15580201148986816
1655703201.9430432,781007,0.15580201148986816
1655705920.9066324,782849,0.15580201148986816
1655706170.8444488,784691,0.15580201148986816
1655706430.1198428,786533,0.15580201148986816
1655706686.3551052,788375,0.15580201148986816
1655706941.5698335,790217,0.15580201148986816
1655707198.3338845,792059,0.15580201148986816
1655707450.6232226,793901,0.15580201148986816
1655707705.1826708,795743,0.15580201148986816
1655707955.0848243,797585,0.15580201148986816
1655708212.2712197,799427,0.15580201148986816
1655708464.483586,801269,0.15580201148986816
1655708725.025116,803111,0.15580201148986816
1655708982.5360503,804953,0.15580201148986816
1655709236.175421,806795,0.15580201148986816
1655709490.6811569,808637,0.15580201148986816
1655709745.218966,810479,0.15580201148986816
1655710002.8317928,812321,0.15580201148986816
1655710268.3095732,814163,0.15580201148986816
1655710530.6208513,816005,0.15580201148986816
1655711283.8240361,817847,0.15580201148986816
1655711531.3064587,819689,0.15580201148986816
1655711785.2704778,821531,0.15580201148986816
1655712032.4749234,823373,0.15580201148986816
1655712290.844396,825215,0.15580201148986816
1655712547.484325,827057,0.15580201148986816
1655715295.4954476,828899,0.15580201148986816
1655733727.5179102,830741,0.1528158187866211
1655733998.0475824,832583,0.1528158187866211
1655734263.6989975,834425,0.1528158187866211
1655734526.4288297,836267,0.1528158187866211
1655734787.3089736,838109,0.1528158187866211
1655735038.5912437,839951,0.1528158187866211
1655735294.3318036,841793,0.1528158187866211
1655735553.6381304,843635,0.1528158187866211
1655735818.9263449,845477,0.1528158187866211
1655736081.589458,847319,0.1528158187866211
1655736339.5094194,849161,0.1528158187866211
1655736603.777869,851003,0.1528158187866211
1655736865.558938,852845,0.1528158187866211
1655737129.1371224,854687,0.1528158187866211
1655737386.1677744,856529,0.1528158187866211
1655737638.9445555,858371,0.1528158187866211
1655737900.8973694,860213,0.1528158187866211
1655738159.3303401,862055,0.1528158187866211
1655738410.2441094,863897,0.1528158187866211
1655738670.5528345,865739,0.1528158187866211
1655738933.3571694,867581,0.1528158187866211
1655739194.2302759,869423,0.1528158187866211
1655739457.1098921,871265,0.1528158187866211
1655739715.5628939,873107,0.1528158187866211
1655742452.4234717,874949,0.1528158187866211
1655742708.4345899,876791,0.1528158187866211
1655742974.1459656,878633,0.1528158187866211
1655743230.5170126,880475,0.1528158187866211
1655743495.0594494,882317,0.1528158187866211
1655743754.690435,884159,0.1528158187866211
1655744016.0524375,886001,0.1528158187866211
1655744276.0207844,887843,0.1528158187866211
1655744530.9338303,889685,0.1528158187866211
1655744786.6230483,891527,0.1528158187866211
1655745048.1569874,893369,0.1528158187866211
1655745307.5110917,895211,0.1528158187866211
1655745567.5902293,897053,0.1528158187866211
1655745829.9532642,898895,0.1528158187866211
1655746090.8999784,900737,0.1528158187866211
1655746350.8133023,902579,0.1528158187866211
1655746611.0533576,904421,0.1528158187866211
1655746873.4210348,906263,0.1528158187866211
1655747138.8527792,908105,0.1528158187866211
1655747397.6477864,909947,0.1528158187866211
1655747653.8843548,911789,0.1528158187866211
1655747911.1502025,913631,0.1528158187866211
1655748165.7911732,915473,0.1528158187866211
1655748421.2476404,917315,0.1528158187866211
1655748679.4319015,919157,0.1528158187866211
1655751422.251821,920999,0.1528158187866211
1655770584.208813,922841,0.1772570163011551
1655770845.4211853,924683,0.1772570163011551


==> figure-data/hard-labels/confidence_gap_no_aug/run-version_15_confidence_gap_mainpicture-tag-confidence_gap.csv <==
Wall time,Step,Value
1655485147.1253333,93941,0.003894482972100377
1655485388.9663188,95783,0.003894482972100377
1655485622.939072,97625,0.003894482972100377
1655485862.369737,99467,0.003894482972100377
1655486096.9006784,101309,0.003894482972100377
1655486336.3251433,103151,0.003894482972100377
1655486568.9060452,104993,0.003894482972100377
1655486801.9554403,106835,0.003894482972100377
1655487040.8790252,108677,0.003894482972100377
1655487276.1544778,110519,0.003894482972100377
1655487513.7432244,112361,0.003894482972100377
1655487748.9511645,114203,0.003894482972100377
1655487984.286861,116045,0.003894482972100377
1655488219.3586133,117887,0.003894482972100377
1655488455.9648957,119729,0.003894482972100377
1655488695.2979317,121571,0.003894482972100377
1655488936.0985825,123413,0.003894482972100377
1655489171.900307,125255,0.003894482972100377
1655489405.9290853,127097,0.003894482972100377
1655489635.124866,128939,0.003894482972100377
1655489873.4273884,130781,0.003894482972100377
1655490111.3415132,132623,0.003894482972100377
1655490348.3256183,134465,0.003894482972100377
1655490585.4878726,136307,0.003894482972100377
1655492927.1907232,138149,0.003894482972100377
1655493159.6539497,139991,0.003894482972100377
1655493390.6302009,141833,0.003894482972100377
1655493627.5813272,143675,0.003894482972100377
1655493865.9160087,145517,0.003894482972100377
1655494105.3458576,147359,0.003894482972100377
1655494343.8110752,149201,0.003894482972100377
1655494581.8106396,151043,0.003894482972100377
1655494818.0280354,152885,0.003894482972100377
1655495057.173656,154727,0.003894482972100377
1655495289.3133695,156569,0.003894482972100377
1655495527.8948593,158411,0.003894482972100377
1655495767.2170696,160253,0.003894482972100377
1655495996.3789268,162095,0.003894482972100377
1655496231.2570164,163937,0.003894482972100377
1655496467.2595313,165779,0.003894482972100377
1655496703.7971184,167621,0.003894482972100377
1655496937.5636513,169463,0.003894482972100377
1655497176.6935482,171305,0.003894482972100377
1655497409.2511222,173147,0.003894482972100377
1655497639.7211149,174989,0.003894482972100377
1655497875.56978,176831,0.003894482972100377
1655498112.555846,178673,0.003894482972100377
1655498351.4599113,180515,0.003894482972100377
1655498585.859817,182357,0.003894482972100377
1655500923.1413102,184199,0.003894482972100377
1655510415.0344846,186041,0.027376096695661545
1655510654.369484,187883,0.027376096695661545
1655510892.2487078,189725,0.027376096695661545
1655511132.114184,191567,0.027376096695661545
1655511372.4033668,193409,0.027376096695661545
1655511611.6442428,195251,0.027376096695661545
1655511853.0439823,197093,0.027376096695661545
1655512095.4203854,198935,0.027376096695661545
1655512334.3978493,200777,0.027376096695661545
1655512577.2815206,202619,0.027376096695661545
1655512819.7329001,204461,0.027376096695661545
1655513060.6498291,206303,0.027376096695661545
1655513300.8562498,208145,0.027376096695661545
1655513543.001271,209987,0.027376096695661545
1655513783.7185502,211829,0.027376096695661545
1655514021.0063293,213671,0.027376096695661545
1655514263.4151216,215513,0.027376096695661545
1655514505.3845255,217355,0.027376096695661545
1655514739.4316854,219197,0.027376096695661545
1655514977.38203,221039,0.027376096695661545
1655515215.4492135,222881,0.027376096695661545
1655515450.8592649,224723,0.027376096695661545
1655515696.3093476,226565,0.027376096695661545
1655515938.4794493,228407,0.027376096695661545
1655518337.7749095,230249,0.027376096695661545
1655518579.9207637,232091,0.027376096695661545
1655518820.1773345,233933,0.027376096695661545
1655519064.1745389,235775,0.027376096695661545
1655519300.465466,237617,0.027376096695661545
1655519539.7458153,239459,0.027376096695661545
1655519777.9616892,241301,0.027376096695661545
1655520015.3082352,243143,0.027376096695661545
1655520256.7417142,244985,0.027376096695661545
1655520491.8051882,246827,0.027376096695661545
1655520733.2275739,248669,0.027376096695661545
1655520964.9386344,250511,0.027376096695661545
1655521204.5080144,252353,0.027376096695661545
1655521443.5679872,254195,0.027376096695661545
1655521683.6388683,256037,0.027376096695661545
1655521927.0915427,257879,0.027376096695661545
1655522165.9096086,259721,0.027376096695661545
1655522405.2932081,261563,0.027376096695661545
1655522641.0085917,263405,0.027376096695661545
1655522875.9530733,265247,0.027376096695661545
1655523116.8978355,267089,0.027376096695661545
1655523353.1947775,268931,0.027376096695661545
1655523588.5058467,270773,0.027376096695661545
1655523830.986122,272615,0.027376096695661545
1655524069.3990457,274457,0.027376096695661545
1655526460.3392837,276299,0.027376096695661545
1655538250.2760932,278141,0.04145752638578415
1655538505.3698888,279983,0.04145752638578415
1655538747.915371,281825,0.04145752638578415
1655538993.983501,283667,0.04145752638578415
1655539237.8496165,285509,0.04145752638578415
1655539480.9702659,287351,0.04145752638578415
1655539729.2939653,289193,0.04145752638578415
1655539973.422847,291035,0.04145752638578415
1655540216.512552,292877,0.04145752638578415
1655540460.8137078,294719,0.04145752638578415
1655540703.3036342,296561,0.04145752638578415
1655540944.6459322,298403,0.04145752638578415
1655541185.6648262,300245,0.04145752638578415
1655541431.0809941,302087,0.04145752638578415
1655541675.013694,303929,0.04145752638578415
1655541922.399923,305771,0.04145752638578415
1655542158.7268023,307613,0.04145752638578415
1655542399.7764633,309455,0.04145752638578415
1655542639.907005,311297,0.04145752638578415
1655542888.6366432,313139,0.04145752638578415
1655543133.9888186,314981,0.04145752638578415
1655543382.4233778,316823,0.04145752638578415
1655543624.6848161,318665,0.04145752638578415
1655543866.498976,320507,0.04145752638578415
1655546354.5158477,322349,0.04145752638578415
1655546603.440512,324191,0.04145752638578415
1655546845.727191,326033,0.04145752638578415
1655547093.6497927,327875,0.04145752638578415
1655547339.7317672,329717,0.04145752638578415
1655547586.4271333,331559,0.04145752638578415
1655547828.0364242,333401,0.04145752638578415
1655548072.5255084,335243,0.04145752638578415
1655548321.2394104,337085,0.04145752638578415
1655548566.0049205,338927,0.04145752638578415
1655548811.6742337,340769,0.04145752638578415
1655549059.379282,342611,0.04145752638578415
1655549299.740402,344453,0.04145752638578415
1655549546.465065,346295,0.04145752638578415
1655549788.422627,348137,0.04145752638578415
1655550033.4656053,349979,0.04145752638578415
1655550282.0364475,351821,0.04145752638578415
1655550528.9013677,353663,0.04145752638578415
1655550776.0351348,355505,0.04145752638578415
1655551019.658985,357347,0.04145752638578415
1655551268.2218444,359189,0.04145752638578415
1655551510.3702765,361031,0.04145752638578415
1655551756.9344783,362873,0.04145752638578415
1655551997.3842275,364715,0.04145752638578415
1655552244.6019397,366557,0.04145752638578415
1655554739.7621217,368399,0.04145752638578415
1655567879.6984377,370241,0.03875649347901344
1655568133.6145542,372083,0.03875649347901344
1655568383.0140967,373925,0.03875649347901344
1655568631.751123,375767,0.03875649347901344
1655568879.0656886,377609,0.03875649347901344
1655569123.7372112,379451,0.03875649347901344
1655569361.073627,381293,0.03875649347901344
1655569610.6402936,383135,0.03875649347901344
1655569856.6824548,384977,0.03875649347901344
1655570106.598647,386819,0.03875649347901344
1655570355.7052782,388661,0.03875649347901344
1655570607.803595,390503,0.03875649347901344
1655570858.739418,392345,0.03875649347901344
1655571103.8168032,394187,0.03875649347901344
1655571353.1346195,396029,0.03875649347901344
1655571599.080376,397871,0.03875649347901344
1655571846.5199068,399713,0.03875649347901344
1655572095.1152165,401555,0.03875649347901344
1655572343.812,403397,0.03875649347901344
1655572593.948505,405239,0.03875649347901344
1655572839.6558108,407081,0.03875649347901344
1655573085.524425,408923,0.03875649347901344
1655573332.3909886,410765,0.03875649347901344
1655573577.6840165,412607,0.03875649347901344
1655576114.5271995,414449,0.03875649347901344
1655576368.1379046,416291,0.03875649347901344
1655576612.0902393,418133,0.03875649347901344
1655576855.8713343,419975,0.03875649347901344
1655577099.1287696,421817,0.03875649347901344
1655577344.8381429,423659,0.03875649347901344
1655577594.572211,425501,0.03875649347901344
1655577842.4707265,427343,0.03875649347901344
1655578091.8677304,429185,0.03875649347901344
1655578343.2111006,431027,0.03875649347901344
1655578593.946101,432869,0.03875649347901344
1655578835.0466533,434711,0.03875649347901344
1655579085.8862052,436553,0.03875649347901344
1655579333.7552912,438395,0.03875649347901344
1655579577.8821511,440237,0.03875649347901344
1655579827.507458,442079,0.03875649347901344
1655580076.6759222,443921,0.03875649347901344
1655580325.0626771,445763,0.03875649347901344
1655580578.789967,447605,0.03875649347901344
1655580823.201064,449447,0.03875649347901344
1655581068.2385209,451289,0.03875649347901344
1655581317.4497447,453131,0.03875649347901344
1655581567.769685,454973,0.03875649347901344
1655581818.7132602,456815,0.03875649347901344
1655582061.1479383,458657,0.03875649347901344
1655584595.7721775,460499,0.03875649347901344
1655598585.1511877,462341,0.06666133552789688
1655598840.016962,464183,0.06666133552789688
1655599091.2942238,466025,0.06666133552789688
1655599341.510814,467867,0.06666133552789688
1655599586.8300984,469709,0.06666133552789688
1655599835.1124609,471551,0.06666133552789688
1655600083.5282342,473393,0.06666133552789688
1655600337.3986893,475235,0.06666133552789688
1655600590.080104,477077,0.06666133552789688
1655600842.5651717,478919,0.06666133552789688
1655601095.8951159,480761,0.06666133552789688
1655601349.8562562,482603,0.06666133552789688
1655601595.725636,484445,0.06666133552789688
1655601844.4663239,486287,0.06666133552789688
1655602096.7399452,488129,0.06666133552789688
1655602352.2910564,489971,0.06666133552789688
1655602605.6805115,491813,0.06666133552789688
1655602852.6802623,493655,0.06666133552789688
1655603102.2551014,495497,0.06666133552789688
1655603352.694958,497339,0.06666133552789688
1655603602.6744533,499181,0.06666133552789688
1655603853.2036362,501023,0.06666133552789688
1655604106.5252352,502865,0.06666133552789688
1655604353.6943367,504707,0.06666133552789688
1655606914.078525,506549,0.06666133552789688
1655607167.5543194,508391,0.06666133552789688
1655607419.7734654,510233,0.06666133552789688
1655607670.3967655,512075,0.06666133552789688
1655607918.7403994,513917,0.06666133552789688
1655608167.9279482,515759,0.06666133552789688
1655608417.5751388,517601,0.06666133552789688
1655608667.1666603,519443,0.06666133552789688
1655608914.0025327,521285,0.06666133552789688
1655609167.6582932,523127,0.06666133552789688
1655609417.0004914,524969,0.06666133552789688
1655609664.2930942,526811,0.06666133552789688
1655609917.9999933,528653,0.06666133552789688
1655610171.3671913,530495,0.06666133552789688
1655610416.0934103,532337,0.06666133552789688
1655610663.876501,534179,0.06666133552789688
1655610913.6119242,536021,0.06666133552789688
1655611164.0302355,537863,0.06666133552789688
1655611414.4874115,539705,0.06666133552789688
1655611664.807964,541547,0.06666133552789688
1655611913.663737,543389,0.06666133552789688
1655612166.516256,545231,0.06666133552789688
1655612415.1803613,547073,0.06666133552789688
1655612660.8200161,548915,0.06666133552789688
1655612908.7561061,550757,0.06666133552789688
1655615469.2892518,552599,0.06666133552789688
1655630263.6560936,554441,0.06628833711147308
1655630515.732041,556283,0.06628833711147308
1655630762.7451317,558125,0.06628833711147308
1655631008.7209308,559967,0.06628833711147308
1655631256.9218664,561809,0.06628833711147308
1655631507.380113,563651,0.06628833711147308
1655631759.1434362,565493,0.06628833711147308
1655632014.5424073,567335,0.06628833711147308
1655632271.0749514,569177,0.06628833711147308
1655632524.0152843,571019,0.06628833711147308
1655632776.6711855,572861,0.06628833711147308
1655633022.5474818,574703,0.06628833711147308
1655633277.9762065,576545,0.06628833711147308
1655633533.0561461,578387,0.06628833711147308
1655633787.705973,580229,0.06628833711147308
1655634037.7202473,582071,0.06628833711147308
1655634291.693428,583913,0.06628833711147308
1655634545.2680013,585755,0.06628833711147308
1655634799.695859,587597,0.06628833711147308
1655635055.1508083,589439,0.06628833711147308
1655635303.915029,591281,0.06628833711147308
1655635550.3027685,593123,0.06628833711147308
1655635804.4761724,594965,0.06628833711147308
1655636059.202977,596807,0.06628833711147308
1655638701.0623803,598649,0.06628833711147308
1655638951.8455465,600491,0.06628833711147308
1655639198.0046241,602333,0.06628833711147308
1655639450.7770371,604175,0.06628833711147308
1655639700.5152953,606017,0.06628833711147308
1655639954.1174006,607859,0.06628833711147308
1655640205.8632085,609701,0.06628833711147308
1655640450.9618464,611543,0.06628833711147308
1655640701.4976285,613385,0.06628833711147308
1655640950.6047144,615227,0.06628833711147308
1655641200.7611842,617069,0.06628833711147308
1655641453.2337198,618911,0.06628833711147308
1655641705.8919399,620753,0.06628833711147308
1655641956.9341936,622595,0.06628833711147308
1655642208.7620049,624437,0.06628833711147308
1655642462.3937888,626279,0.06628833711147308
1655642712.7596366,628121,0.06628833711147308
1655642965.0424027,629963,0.06628833711147308
1655643208.7066612,631805,0.06628833711147308
1655643462.033273,633647,0.06628833711147308
1655643717.9594934,635489,0.06628833711147308
1655643969.0997128,637331,0.06628833711147308
1655644217.3237667,639173,0.06628833711147308
1655644472.2920253,641015,0.06628833711147308
1655644727.6884425,642857,0.06628833711147308
1655647368.5401,644699,0.06628833711147308
1655663253.4191062,646541,0.07182316482067108
1655663508.6108232,648383,0.07182316482067108
1655663764.4767208,650225,0.07182316482067108
1655664022.5233605,652067,0.07182316482067108
1655664274.6723936,653909,0.07182316482067108
1655664531.14566,655751,0.07182316482067108
1655664784.6915436,657593,0.07182316482067108
1655665043.5814548,659435,0.07182316482067108
1655665292.1766262,661277,0.07182316482067108
1655665546.9176822,663119,0.07182316482067108
1655665802.2215686,664961,0.07182316482067108
1655666057.7770224,666803,0.07182316482067108
1655666314.8010676,668645,0.07182316482067108
1655666565.360521,670487,0.07182316482067108
1655666819.8588898,672329,0.07182316482067108
1655667079.9892387,674171,0.07182316482067108
1655667337.539414,676013,0.07182316482067108
1655667590.9753978,677855,0.07182316482067108
1655667843.2321472,679697,0.07182316482067108
1655668103.7377458,681539,0.07182316482067108
1655668353.7976189,683381,0.07182316482067108
1655668607.715484,685223,0.07182316482067108
1655668866.2965162,687065,0.07182316482067108
1655669122.71408,688907,0.07182316482067108
1655671777.1756968,690749,0.07182316482067108
1655672032.143639,692591,0.07182316482067108
1655672281.5009499,694433,0.07182316482067108
1655672534.271008,696275,0.07182316482067108
1655672784.2579274,698117,0.07182316482067108
1655673037.168083,699959,0.07182316482067108
1655673293.8351967,701801,0.07182316482067108
1655673547.289472,703643,0.07182316482067108
1655673802.592778,705485,0.07182316482067108
1655674050.8873692,707327,0.07182316482067108
1655674307.3383393,709169,0.07182316482067108
1655674566.9699428,711011,0.07182316482067108
1655674816.515197,712853,0.07182316482067108
1655675071.0051608,714695,0.07182316482067108
1655675326.6261296,716537,0.07182316482067108
1655675576.1856298,718379,0.07182316482067108
1655675835.3220909,720221,0.07182316482067108
1655676092.7980034,722063,0.07182316482067108
1655676351.58048,723905,0.07182316482067108
1655676602.7557847,725747,0.07182316482067108
1655676858.9423163,727589,0.07182316482067108
1655677114.3936484,729431,0.07182316482067108
1655677366.2236412,731273,0.07182316482067108
1655677619.6961076,733115,0.07182316482067108
1655677869.7138057,734957,0.07182316482067108
1655680526.0203273,736799,0.07182316482067108
1655697307.526994,738641,0.07042614370584488
1655697564.1608288,740483,0.07042614370584488
1655697818.7242982,742325,0.07042614370584488
1655698075.8833957,744167,0.07042614370584488
1655698327.3331006,746009,0.07042614370584488
1655698584.6293042,747851,0.07042614370584488
1655698837.530495,749693,0.07042614370584488
1655699096.6500018,751535,0.07042614370584488
1655699350.516305,753377,0.07042614370584488
1655699614.3296046,755219,0.07042614370584488
1655699868.4866261,757061,0.07042614370584488
1655700129.2169383,758903,0.07042614370584488
1655700388.038577,760745,0.07042614370584488
1655700639.1110585,762587,0.07042614370584488
1655700894.2472978,764429,0.07042614370584488
1655701152.3529923,766271,0.07042614370584488
1655701402.0175726,768113,0.07042614370584488
1655701658.5353363,769955,0.07042614370584488
1655701915.4905727,771797,0.07042614370584488
1655702170.7480085,773639,0.07042614370584488
1655702426.8681319,775481,0.07042614370584488
1655702685.619742,777323,0.07042614370584488
1655702945.4254527,779165,0.07042614370584488
1655703201.9430432,781007,0.07042614370584488
1655705920.9066324,782849,0.07042614370584488
1655706170.8444488,784691,0.07042614370584488
1655706430.1198428,786533,0.07042614370584488
1655706686.3551052,788375,0.07042614370584488
1655706941.5698335,790217,0.07042614370584488
1655707198.3338845,792059,0.07042614370584488
1655707450.6232226,793901,0.07042614370584488
1655707705.1826708,795743,0.07042614370584488
1655707955.0848243,797585,0.07042614370584488
1655708212.2712197,799427,0.07042614370584488
1655708464.483586,801269,0.07042614370584488
1655708725.025116,803111,0.07042614370584488
1655708982.5360503,804953,0.07042614370584488
1655709236.175421,806795,0.07042614370584488
1655709490.6811569,808637,0.07042614370584488
1655709745.218966,810479,0.07042614370584488
1655710002.8317928,812321,0.07042614370584488
1655710268.3095732,814163,0.07042614370584488
1655710530.6208513,816005,0.07042614370584488
1655711283.8240361,817847,0.07042614370584488
1655711531.3064587,819689,0.07042614370584488
1655711785.2704778,821531,0.07042614370584488
1655712032.4749234,823373,0.07042614370584488
1655712290.844396,825215,0.07042614370584488
1655712547.484325,827057,0.07042614370584488
1655715295.4954476,828899,0.07042614370584488
1655733727.5179102,830741,0.0741611048579216
1655733998.0475824,832583,0.0741611048579216
1655734263.6989975,834425,0.0741611048579216
1655734526.4288297,836267,0.0741611048579216
1655734787.3089736,838109,0.0741611048579216
1655735038.5912437,839951,0.0741611048579216
1655735294.3318036,841793,0.0741611048579216
1655735553.6381304,843635,0.0741611048579216
1655735818.9263449,845477,0.0741611048579216
1655736081.589458,847319,0.0741611048579216
1655736339.5094194,849161,0.0741611048579216
1655736603.777869,851003,0.0741611048579216
1655736865.558938,852845,0.0741611048579216
1655737129.1371224,854687,0.0741611048579216
1655737386.1677744,856529,0.0741611048579216
1655737638.9445555,858371,0.0741611048579216
1655737900.8973694,860213,0.0741611048579216
1655738159.3303401,862055,0.0741611048579216
1655738410.2441094,863897,0.0741611048579216
1655738670.5528345,865739,0.0741611048579216
1655738933.3571694,867581,0.0741611048579216
1655739194.2302759,869423,0.0741611048579216
1655739457.1098921,871265,0.0741611048579216
1655739715.5628939,873107,0.0741611048579216
1655742452.4234717,874949,0.0741611048579216
1655742708.4345899,876791,0.0741611048579216
1655742974.1459656,878633,0.0741611048579216
1655743230.5170126,880475,0.0741611048579216
1655743495.0594494,882317,0.0741611048579216
1655743754.690435,884159,0.0741611048579216
1655744016.0524375,886001,0.0741611048579216
1655744276.0207844,887843,0.0741611048579216
1655744530.9338303,889685,0.0741611048579216
1655744786.6230483,891527,0.0741611048579216
1655745048.1569874,893369,0.0741611048579216
1655745307.5110917,895211,0.0741611048579216
1655745567.5902293,897053,0.0741611048579216
1655745829.9532642,898895,0.0741611048579216
1655746090.8999784,900737,0.0741611048579216
1655746350.8133023,902579,0.0741611048579216
1655746611.0533576,904421,0.0741611048579216
1655746873.4210348,906263,0.0741611048579216
1655747138.8527792,908105,0.0741611048579216
1655747397.6477864,909947,0.0741611048579216
1655747653.8843548,911789,0.0741611048579216
1655747911.1502025,913631,0.0741611048579216
1655748165.7911732,915473,0.0741611048579216
1655748421.2476404,917315,0.0741611048579216
1655748679.4319015,919157,0.0741611048579216
1655751422.251821,920999,0.0741611048579216
1655770584.208813,922841,0.07990586012601852
1655770845.4211853,924683,0.07990586012601852


==> figure-data/hard-labels/confidence_gap_no_aug/run-version_15_confidence_gap_name-tag-confidence_gap.csv <==
Wall time,Step,Value
1655485147.1253333,93941,0.2677457928657532
1655485388.9663188,95783,0.2677457928657532
1655485622.939072,97625,0.2677457928657532
1655485862.369737,99467,0.2677457928657532
1655486096.9006784,101309,0.2677457928657532
1655486336.3251433,103151,0.2677457928657532
1655486568.9060452,104993,0.2677457928657532
1655486801.9554403,106835,0.2677457928657532
1655487040.8790252,108677,0.2677457928657532
1655487276.1544778,110519,0.2677457928657532
1655487513.7432244,112361,0.2677457928657532
1655487748.9511645,114203,0.2677457928657532
1655487984.286861,116045,0.2677457928657532
1655488219.3586133,117887,0.2677457928657532
1655488455.9648957,119729,0.2677457928657532
1655488695.2979317,121571,0.2677457928657532
1655488936.0985825,123413,0.2677457928657532
1655489171.900307,125255,0.2677457928657532
1655489405.9290853,127097,0.2677457928657532
1655489635.124866,128939,0.2677457928657532
1655489873.4273884,130781,0.2677457928657532
1655490111.3415132,132623,0.2677457928657532
1655490348.3256183,134465,0.2677457928657532
1655490585.4878726,136307,0.2677457928657532
1655492927.1907232,138149,0.2677457928657532
1655493159.6539497,139991,0.2677457928657532
1655493390.6302009,141833,0.2677457928657532
1655493627.5813272,143675,0.2677457928657532
1655493865.9160087,145517,0.2677457928657532
1655494105.3458576,147359,0.2677457928657532
1655494343.8110752,149201,0.2677457928657532
1655494581.8106396,151043,0.2677457928657532
1655494818.0280354,152885,0.2677457928657532
1655495057.173656,154727,0.2677457928657532
1655495289.3133695,156569,0.2677457928657532
1655495527.8948593,158411,0.2677457928657532
1655495767.2170696,160253,0.2677457928657532
1655495996.3789268,162095,0.2677457928657532
1655496231.2570164,163937,0.2677457928657532
1655496467.2595313,165779,0.2677457928657532
1655496703.7971184,167621,0.2677457928657532
1655496937.5636513,169463,0.2677457928657532
1655497176.6935482,171305,0.2677457928657532
1655497409.2511222,173147,0.2677457928657532
1655497639.7211149,174989,0.2677457928657532
1655497875.56978,176831,0.2677457928657532
1655498112.555846,178673,0.2677457928657532
1655498351.4599113,180515,0.2677457928657532
1655498585.859817,182357,0.2677457928657532
1655500923.1413102,184199,0.2677457928657532
1655510415.0344846,186041,0.3237473964691162
1655510654.369484,187883,0.3237473964691162
1655510892.2487078,189725,0.3237473964691162
1655511132.114184,191567,0.3237473964691162
1655511372.4033668,193409,0.3237473964691162
1655511611.6442428,195251,0.3237473964691162
1655511853.0439823,197093,0.3237473964691162
1655512095.4203854,198935,0.3237473964691162
1655512334.3978493,200777,0.3237473964691162
1655512577.2815206,202619,0.3237473964691162
1655512819.7329001,204461,0.3237473964691162
1655513060.6498291,206303,0.3237473964691162
1655513300.8562498,208145,0.3237473964691162
1655513543.001271,209987,0.3237473964691162
1655513783.7185502,211829,0.3237473964691162
1655514021.0063293,213671,0.3237473964691162
1655514263.4151216,215513,0.3237473964691162
1655514505.3845255,217355,0.3237473964691162
1655514739.4316854,219197,0.3237473964691162
1655514977.38203,221039,0.3237473964691162
1655515215.4492135,222881,0.3237473964691162
1655515450.8592649,224723,0.3237473964691162
1655515696.3093476,226565,0.3237473964691162
1655515938.4794493,228407,0.3237473964691162
1655518337.7749095,230249,0.3237473964691162
1655518579.9207637,232091,0.3237473964691162
1655518820.1773345,233933,0.3237473964691162
1655519064.1745389,235775,0.3237473964691162
1655519300.465466,237617,0.3237473964691162
1655519539.7458153,239459,0.3237473964691162
1655519777.9616892,241301,0.3237473964691162
1655520015.3082352,243143,0.3237473964691162
1655520256.7417142,244985,0.3237473964691162
1655520491.8051882,246827,0.3237473964691162
1655520733.2275739,248669,0.3237473964691162
1655520964.9386344,250511,0.3237473964691162
1655521204.5080144,252353,0.3237473964691162
1655521443.5679872,254195,0.3237473964691162
1655521683.6388683,256037,0.3237473964691162
1655521927.0915427,257879,0.3237473964691162
1655522165.9096086,259721,0.3237473964691162
1655522405.2932081,261563,0.3237473964691162
1655522641.0085917,263405,0.3237473964691162
1655522875.9530733,265247,0.3237473964691162
1655523116.8978355,267089,0.3237473964691162
1655523353.1947775,268931,0.3237473964691162
1655523588.5058467,270773,0.3237473964691162
1655523830.986122,272615,0.3237473964691162
1655524069.3990457,274457,0.3237473964691162
1655526460.3392837,276299,0.3237473964691162
1655538250.2760932,278141,0.3274231553077698
1655538505.3698888,279983,0.3274231553077698
1655538747.915371,281825,0.3274231553077698
1655538993.983501,283667,0.3274231553077698
1655539237.8496165,285509,0.3274231553077698
1655539480.9702659,287351,0.3274231553077698
1655539729.2939653,289193,0.3274231553077698
1655539973.422847,291035,0.3274231553077698
1655540216.512552,292877,0.3274231553077698
1655540460.8137078,294719,0.3274231553077698
1655540703.3036342,296561,0.3274231553077698
1655540944.6459322,298403,0.3274231553077698
1655541185.6648262,300245,0.3274231553077698
1655541431.0809941,302087,0.3274231553077698
1655541675.013694,303929,0.3274231553077698
1655541922.399923,305771,0.3274231553077698
1655542158.7268023,307613,0.3274231553077698
1655542399.7764633,309455,0.3274231553077698
1655542639.907005,311297,0.3274231553077698
1655542888.6366432,313139,0.3274231553077698
1655543133.9888186,314981,0.3274231553077698
1655543382.4233778,316823,0.3274231553077698
1655543624.6848161,318665,0.3274231553077698
1655543866.498976,320507,0.3274231553077698
1655546354.5158477,322349,0.3274231553077698
1655546603.440512,324191,0.3274231553077698
1655546845.727191,326033,0.3274231553077698
1655547093.6497927,327875,0.3274231553077698
1655547339.7317672,329717,0.3274231553077698
1655547586.4271333,331559,0.3274231553077698
1655547828.0364242,333401,0.3274231553077698
1655548072.5255084,335243,0.3274231553077698
1655548321.2394104,337085,0.3274231553077698
1655548566.0049205,338927,0.3274231553077698
1655548811.6742337,340769,0.3274231553077698
1655549059.379282,342611,0.3274231553077698
1655549299.740402,344453,0.3274231553077698
1655549546.465065,346295,0.3274231553077698
1655549788.422627,348137,0.3274231553077698
1655550033.4656053,349979,0.3274231553077698
1655550282.0364475,351821,0.3274231553077698
1655550528.9013677,353663,0.3274231553077698
1655550776.0351348,355505,0.3274231553077698
1655551019.658985,357347,0.3274231553077698
1655551268.2218444,359189,0.3274231553077698
1655551510.3702765,361031,0.3274231553077698
1655551756.9344783,362873,0.3274231553077698
1655551997.3842275,364715,0.3274231553077698
1655552244.6019397,366557,0.3274231553077698
1655554739.7621217,368399,0.3274231553077698
1655567879.6984377,370241,0.30552971363067627
1655568133.6145542,372083,0.30552971363067627
1655568383.0140967,373925,0.30552971363067627
1655568631.751123,375767,0.30552971363067627
1655568879.0656886,377609,0.30552971363067627
1655569123.7372112,379451,0.30552971363067627
1655569361.073627,381293,0.30552971363067627
1655569610.6402936,383135,0.30552971363067627
1655569856.6824548,384977,0.30552971363067627
1655570106.598647,386819,0.30552971363067627
1655570355.7052782,388661,0.30552971363067627
1655570607.803595,390503,0.30552971363067627
1655570858.739418,392345,0.30552971363067627
1655571103.8168032,394187,0.30552971363067627
1655571353.1346195,396029,0.30552971363067627
1655571599.080376,397871,0.30552971363067627
1655571846.5199068,399713,0.30552971363067627
1655572095.1152165,401555,0.30552971363067627
1655572343.812,403397,0.30552971363067627
1655572593.948505,405239,0.30552971363067627
1655572839.6558108,407081,0.30552971363067627
1655573085.524425,408923,0.30552971363067627
1655573332.3909886,410765,0.30552971363067627
1655573577.6840165,412607,0.30552971363067627
1655576114.5271995,414449,0.30552971363067627
1655576368.1379046,416291,0.30552971363067627
1655576612.0902393,418133,0.30552971363067627
1655576855.8713343,419975,0.30552971363067627
1655577099.1287696,421817,0.30552971363067627
1655577344.8381429,423659,0.30552971363067627
1655577594.572211,425501,0.30552971363067627
1655577842.4707265,427343,0.30552971363067627
1655578091.8677304,429185,0.30552971363067627
1655578343.2111006,431027,0.30552971363067627
1655578593.946101,432869,0.30552971363067627
1655578835.0466533,434711,0.30552971363067627
1655579085.8862052,436553,0.30552971363067627
1655579333.7552912,438395,0.30552971363067627
1655579577.8821511,440237,0.30552971363067627
1655579827.507458,442079,0.30552971363067627
1655580076.6759222,443921,0.30552971363067627
1655580325.0626771,445763,0.30552971363067627
1655580578.789967,447605,0.30552971363067627
1655580823.201064,449447,0.30552971363067627
1655581068.2385209,451289,0.30552971363067627
1655581317.4497447,453131,0.30552971363067627
1655581567.769685,454973,0.30552971363067627
1655581818.7132602,456815,0.30552971363067627
1655582061.1479383,458657,0.30552971363067627
1655584595.7721775,460499,0.30552971363067627
1655598585.1511877,462341,0.3430831730365753
1655598840.016962,464183,0.3430831730365753
1655599091.2942238,466025,0.3430831730365753
1655599341.510814,467867,0.3430831730365753
1655599586.8300984,469709,0.3430831730365753
1655599835.1124609,471551,0.3430831730365753
1655600083.5282342,473393,0.3430831730365753
1655600337.3986893,475235,0.3430831730365753
1655600590.080104,477077,0.3430831730365753
1655600842.5651717,478919,0.3430831730365753
1655601095.8951159,480761,0.3430831730365753
1655601349.8562562,482603,0.3430831730365753
1655601595.725636,484445,0.3430831730365753
1655601844.4663239,486287,0.3430831730365753
1655602096.7399452,488129,0.3430831730365753
1655602352.2910564,489971,0.3430831730365753
1655602605.6805115,491813,0.3430831730365753
1655602852.6802623,493655,0.3430831730365753
1655603102.2551014,495497,0.3430831730365753
1655603352.694958,497339,0.3430831730365753
1655603602.6744533,499181,0.3430831730365753
1655603853.2036362,501023,0.3430831730365753
1655604106.5252352,502865,0.3430831730365753
1655604353.6943367,504707,0.3430831730365753
1655606914.078525,506549,0.3430831730365753
1655607167.5543194,508391,0.3430831730365753
1655607419.7734654,510233,0.3430831730365753
1655607670.3967655,512075,0.3430831730365753
1655607918.7403994,513917,0.3430831730365753
1655608167.9279482,515759,0.3430831730365753
1655608417.5751388,517601,0.3430831730365753
1655608667.1666603,519443,0.3430831730365753
1655608914.0025327,521285,0.3430831730365753
1655609167.6582932,523127,0.3430831730365753
1655609417.0004914,524969,0.3430831730365753
1655609664.2930942,526811,0.3430831730365753
1655609917.9999933,528653,0.3430831730365753
1655610171.3671913,530495,0.3430831730365753
1655610416.0934103,532337,0.3430831730365753
1655610663.876501,534179,0.3430831730365753
1655610913.6119242,536021,0.3430831730365753
1655611164.0302355,537863,0.3430831730365753
1655611414.4874115,539705,0.3430831730365753
1655611664.807964,541547,0.3430831730365753
1655611913.663737,543389,0.3430831730365753
1655612166.516256,545231,0.3430831730365753
1655612415.1803613,547073,0.3430831730365753
1655612660.8200161,548915,0.3430831730365753
1655612908.7561061,550757,0.3430831730365753
1655615469.2892518,552599,0.3430831730365753
1655630263.6560936,554441,0.30544179677963257
1655630515.732041,556283,0.30544179677963257
1655630762.7451317,558125,0.30544179677963257
1655631008.7209308,559967,0.30544179677963257
1655631256.9218664,561809,0.30544179677963257
1655631507.380113,563651,0.30544179677963257
1655631759.1434362,565493,0.30544179677963257
1655632014.5424073,567335,0.30544179677963257
1655632271.0749514,569177,0.30544179677963257
1655632524.0152843,571019,0.30544179677963257
1655632776.6711855,572861,0.30544179677963257
1655633022.5474818,574703,0.30544179677963257
1655633277.9762065,576545,0.30544179677963257
1655633533.0561461,578387,0.30544179677963257
1655633787.705973,580229,0.30544179677963257
1655634037.7202473,582071,0.30544179677963257
1655634291.693428,583913,0.30544179677963257
1655634545.2680013,585755,0.30544179677963257
1655634799.695859,587597,0.30544179677963257
1655635055.1508083,589439,0.30544179677963257
1655635303.915029,591281,0.30544179677963257
1655635550.3027685,593123,0.30544179677963257
1655635804.4761724,594965,0.30544179677963257
1655636059.202977,596807,0.30544179677963257
1655638701.0623803,598649,0.30544179677963257
1655638951.8455465,600491,0.30544179677963257
1655639198.0046241,602333,0.30544179677963257
1655639450.7770371,604175,0.30544179677963257
1655639700.5152953,606017,0.30544179677963257
1655639954.1174006,607859,0.30544179677963257
1655640205.8632085,609701,0.30544179677963257
1655640450.9618464,611543,0.30544179677963257
1655640701.4976285,613385,0.30544179677963257
1655640950.6047144,615227,0.30544179677963257
1655641200.7611842,617069,0.30544179677963257
1655641453.2337198,618911,0.30544179677963257
1655641705.8919399,620753,0.30544179677963257
1655641956.9341936,622595,0.30544179677963257
1655642208.7620049,624437,0.30544179677963257
1655642462.3937888,626279,0.30544179677963257
1655642712.7596366,628121,0.30544179677963257
1655642965.0424027,629963,0.30544179677963257
1655643208.7066612,631805,0.30544179677963257
1655643462.033273,633647,0.30544179677963257
1655643717.9594934,635489,0.30544179677963257
1655643969.0997128,637331,0.30544179677963257
1655644217.3237667,639173,0.30544179677963257
1655644472.2920253,641015,0.30544179677963257
1655644727.6884425,642857,0.30544179677963257
1655647368.5401,644699,0.30544179677963257
1655663253.4191062,646541,0.3417694866657257
1655663508.6108232,648383,0.3417694866657257
1655663764.4767208,650225,0.3417694866657257
1655664022.5233605,652067,0.3417694866657257
1655664274.6723936,653909,0.3417694866657257
1655664531.14566,655751,0.3417694866657257
1655664784.6915436,657593,0.3417694866657257
1655665043.5814548,659435,0.3417694866657257
1655665292.1766262,661277,0.3417694866657257
1655665546.9176822,663119,0.3417694866657257
1655665802.2215686,664961,0.3417694866657257
1655666057.7770224,666803,0.3417694866657257
1655666314.8010676,668645,0.3417694866657257
1655666565.360521,670487,0.3417694866657257
1655666819.8588898,672329,0.3417694866657257
1655667079.9892387,674171,0.3417694866657257
1655667337.539414,676013,0.3417694866657257
1655667590.9753978,677855,0.3417694866657257
1655667843.2321472,679697,0.3417694866657257
1655668103.7377458,681539,0.3417694866657257
1655668353.7976189,683381,0.3417694866657257
1655668607.715484,685223,0.3417694866657257
1655668866.2965162,687065,0.3417694866657257
1655669122.71408,688907,0.3417694866657257
1655671777.1756968,690749,0.3417694866657257
1655672032.143639,692591,0.3417694866657257
1655672281.5009499,694433,0.3417694866657257
1655672534.271008,696275,0.3417694866657257
1655672784.2579274,698117,0.3417694866657257
1655673037.168083,699959,0.3417694866657257
1655673293.8351967,701801,0.3417694866657257
1655673547.289472,703643,0.3417694866657257
1655673802.592778,705485,0.3417694866657257
1655674050.8873692,707327,0.3417694866657257
1655674307.3383393,709169,0.3417694866657257
1655674566.9699428,711011,0.3417694866657257
1655674816.515197,712853,0.3417694866657257
1655675071.0051608,714695,0.3417694866657257
1655675326.6261296,716537,0.3417694866657257
1655675576.1856298,718379,0.3417694866657257
1655675835.3220909,720221,0.3417694866657257
1655676092.7980034,722063,0.3417694866657257
1655676351.58048,723905,0.3417694866657257
1655676602.7557847,725747,0.3417694866657257
1655676858.9423163,727589,0.3417694866657257
1655677114.3936484,729431,0.3417694866657257
1655677366.2236412,731273,0.3417694866657257
1655677619.6961076,733115,0.3417694866657257
1655677869.7138057,734957,0.3417694866657257
1655680526.0203273,736799,0.3417694866657257
1655697307.526994,738641,0.33827629685401917
1655697564.1608288,740483,0.33827629685401917
1655697818.7242982,742325,0.33827629685401917
1655698075.8833957,744167,0.33827629685401917
1655698327.3331006,746009,0.33827629685401917
1655698584.6293042,747851,0.33827629685401917
1655698837.530495,749693,0.33827629685401917
1655699096.6500018,751535,0.33827629685401917
1655699350.516305,753377,0.33827629685401917
1655699614.3296046,755219,0.33827629685401917
1655699868.4866261,757061,0.33827629685401917
1655700129.2169383,758903,0.33827629685401917
1655700388.038577,760745,0.33827629685401917
1655700639.1110585,762587,0.33827629685401917
1655700894.2472978,764429,0.33827629685401917
1655701152.3529923,766271,0.33827629685401917
1655701402.0175726,768113,0.33827629685401917
1655701658.5353363,769955,0.33827629685401917
1655701915.4905727,771797,0.33827629685401917
1655702170.7480085,773639,0.33827629685401917
1655702426.8681319,775481,0.33827629685401917
1655702685.619742,777323,0.33827629685401917
1655702945.4254527,779165,0.33827629685401917
1655703201.9430432,781007,0.33827629685401917
1655705920.9066324,782849,0.33827629685401917
1655706170.8444488,784691,0.33827629685401917
1655706430.1198428,786533,0.33827629685401917
1655706686.3551052,788375,0.33827629685401917
1655706941.5698335,790217,0.33827629685401917
1655707198.3338845,792059,0.33827629685401917
1655707450.6232226,793901,0.33827629685401917
1655707705.1826708,795743,0.33827629685401917
1655707955.0848243,797585,0.33827629685401917
1655708212.2712197,799427,0.33827629685401917
1655708464.483586,801269,0.33827629685401917
1655708725.025116,803111,0.33827629685401917
1655708982.5360503,804953,0.33827629685401917
1655709236.175421,806795,0.33827629685401917
1655709490.6811569,808637,0.33827629685401917
1655709745.218966,810479,0.33827629685401917
1655710002.8317928,812321,0.33827629685401917
1655710268.3095732,814163,0.33827629685401917
1655710530.6208513,816005,0.33827629685401917
1655711283.8240361,817847,0.33827629685401917
1655711531.3064587,819689,0.33827629685401917
1655711785.2704778,821531,0.33827629685401917
1655712032.4749234,823373,0.33827629685401917
1655712290.844396,825215,0.33827629685401917
1655712547.484325,827057,0.33827629685401917
1655715295.4954476,828899,0.33827629685401917
1655733727.5179102,830741,0.34582579135894775
1655733998.0475824,832583,0.34582579135894775
1655734263.6989975,834425,0.34582579135894775
1655734526.4288297,836267,0.34582579135894775
1655734787.3089736,838109,0.34582579135894775
1655735038.5912437,839951,0.34582579135894775
1655735294.3318036,841793,0.34582579135894775
1655735553.6381304,843635,0.34582579135894775
1655735818.9263449,845477,0.34582579135894775
1655736081.589458,847319,0.34582579135894775
1655736339.5094194,849161,0.34582579135894775
1655736603.777869,851003,0.34582579135894775
1655736865.558938,852845,0.34582579135894775
1655737129.1371224,854687,0.34582579135894775
1655737386.1677744,856529,0.34582579135894775
1655737638.9445555,858371,0.34582579135894775
1655737900.8973694,860213,0.34582579135894775
1655738159.3303401,862055,0.34582579135894775
1655738410.2441094,863897,0.34582579135894775
1655738670.5528345,865739,0.34582579135894775
1655738933.3571694,867581,0.34582579135894775
1655739194.2302759,869423,0.34582579135894775
1655739457.1098921,871265,0.34582579135894775
1655739715.5628939,873107,0.34582579135894775
1655742452.4234717,874949,0.34582579135894775
1655742708.4345899,876791,0.34582579135894775
1655742974.1459656,878633,0.34582579135894775
1655743230.5170126,880475,0.34582579135894775
1655743495.0594494,882317,0.34582579135894775
1655743754.690435,884159,0.34582579135894775
1655744016.0524375,886001,0.34582579135894775
1655744276.0207844,887843,0.34582579135894775
1655744530.9338303,889685,0.34582579135894775
1655744786.6230483,891527,0.34582579135894775
1655745048.1569874,893369,0.34582579135894775
1655745307.5110917,895211,0.34582579135894775
1655745567.5902293,897053,0.34582579135894775
1655745829.9532642,898895,0.34582579135894775
1655746090.8999784,900737,0.34582579135894775
1655746350.8133023,902579,0.34582579135894775
1655746611.0533576,904421,0.34582579135894775
1655746873.4210348,906263,0.34582579135894775
1655747138.8527792,908105,0.34582579135894775
1655747397.6477864,909947,0.34582579135894775
1655747653.8843548,911789,0.34582579135894775
1655747911.1502025,913631,0.34582579135894775
1655748165.7911732,915473,0.34582579135894775
1655748421.2476404,917315,0.34582579135894775
1655748679.4319015,919157,0.34582579135894775
1655751422.251821,920999,0.34582579135894775
1655770584.208813,922841,0.3623500168323517
1655770845.4211853,924683,0.3623500168323517


==> figure-data/hard-labels/confidence_gap_no_aug/run-version_15_confidence_gap_price-tag-confidence_gap.csv <==
Wall time,Step,Value
1655485147.1253333,93941,0.15872645378112793
1655485388.9663188,95783,0.15872645378112793
1655485622.939072,97625,0.15872645378112793
1655485862.369737,99467,0.15872645378112793
1655486096.9006784,101309,0.15872645378112793
1655486336.3251433,103151,0.15872645378112793
1655486568.9060452,104993,0.15872645378112793
1655486801.9554403,106835,0.15872645378112793
1655487040.8790252,108677,0.15872645378112793
1655487276.1544778,110519,0.15872645378112793
1655487513.7432244,112361,0.15872645378112793
1655487748.9511645,114203,0.15872645378112793
1655487984.286861,116045,0.15872645378112793
1655488219.3586133,117887,0.15872645378112793
1655488455.9648957,119729,0.15872645378112793
1655488695.2979317,121571,0.15872645378112793
1655488936.0985825,123413,0.15872645378112793
1655489171.900307,125255,0.15872645378112793
1655489405.9290853,127097,0.15872645378112793
1655489635.124866,128939,0.15872645378112793
1655489873.4273884,130781,0.15872645378112793
1655490111.3415132,132623,0.15872645378112793
1655490348.3256183,134465,0.15872645378112793
1655490585.4878726,136307,0.15872645378112793
1655492927.1907232,138149,0.15872645378112793
1655493159.6539497,139991,0.15872645378112793
1655493390.6302009,141833,0.15872645378112793
1655493627.5813272,143675,0.15872645378112793
1655493865.9160087,145517,0.15872645378112793
1655494105.3458576,147359,0.15872645378112793
1655494343.8110752,149201,0.15872645378112793
1655494581.8106396,151043,0.15872645378112793
1655494818.0280354,152885,0.15872645378112793
1655495057.173656,154727,0.15872645378112793
1655495289.3133695,156569,0.15872645378112793
1655495527.8948593,158411,0.15872645378112793
1655495767.2170696,160253,0.15872645378112793
1655495996.3789268,162095,0.15872645378112793
1655496231.2570164,163937,0.15872645378112793
1655496467.2595313,165779,0.15872645378112793
1655496703.7971184,167621,0.15872645378112793
1655496937.5636513,169463,0.15872645378112793
1655497176.6935482,171305,0.15872645378112793
1655497409.2511222,173147,0.15872645378112793
1655497639.7211149,174989,0.15872645378112793
1655497875.56978,176831,0.15872645378112793
1655498112.555846,178673,0.15872645378112793
1655498351.4599113,180515,0.15872645378112793
1655498585.859817,182357,0.15872645378112793
1655500923.1413102,184199,0.15872645378112793
1655510415.0344846,186041,0.13483889400959015
1655510654.369484,187883,0.13483889400959015
1655510892.2487078,189725,0.13483889400959015
1655511132.114184,191567,0.13483889400959015
1655511372.4033668,193409,0.13483889400959015
1655511611.6442428,195251,0.13483889400959015
1655511853.0439823,197093,0.13483889400959015
1655512095.4203854,198935,0.13483889400959015
1655512334.3978493,200777,0.13483889400959015
1655512577.2815206,202619,0.13483889400959015
1655512819.7329001,204461,0.13483889400959015
1655513060.6498291,206303,0.13483889400959015
1655513300.8562498,208145,0.13483889400959015
1655513543.001271,209987,0.13483889400959015
1655513783.7185502,211829,0.13483889400959015
1655514021.0063293,213671,0.13483889400959015
1655514263.4151216,215513,0.13483889400959015
1655514505.3845255,217355,0.13483889400959015
1655514739.4316854,219197,0.13483889400959015
1655514977.38203,221039,0.13483889400959015
1655515215.4492135,222881,0.13483889400959015
1655515450.8592649,224723,0.13483889400959015
1655515696.3093476,226565,0.13483889400959015
1655515938.4794493,228407,0.13483889400959015
1655518337.7749095,230249,0.13483889400959015
1655518579.9207637,232091,0.13483889400959015
1655518820.1773345,233933,0.13483889400959015
1655519064.1745389,235775,0.13483889400959015
1655519300.465466,237617,0.13483889400959015
1655519539.7458153,239459,0.13483889400959015
1655519777.9616892,241301,0.13483889400959015
1655520015.3082352,243143,0.13483889400959015
1655520256.7417142,244985,0.13483889400959015
1655520491.8051882,246827,0.13483889400959015
1655520733.2275739,248669,0.13483889400959015
1655520964.9386344,250511,0.13483889400959015
1655521204.5080144,252353,0.13483889400959015
1655521443.5679872,254195,0.13483889400959015
1655521683.6388683,256037,0.13483889400959015
1655521927.0915427,257879,0.13483889400959015
1655522165.9096086,259721,0.13483889400959015
1655522405.2932081,261563,0.13483889400959015
1655522641.0085917,263405,0.13483889400959015
1655522875.9530733,265247,0.13483889400959015
1655523116.8978355,267089,0.13483889400959015
1655523353.1947775,268931,0.13483889400959015
1655523588.5058467,270773,0.13483889400959015
1655523830.986122,272615,0.13483889400959015
1655524069.3990457,274457,0.13483889400959015
1655526460.3392837,276299,0.13483889400959015
1655538250.2760932,278141,0.19054533541202545
1655538505.3698888,279983,0.19054533541202545
1655538747.915371,281825,0.19054533541202545
1655538993.983501,283667,0.19054533541202545
1655539237.8496165,285509,0.19054533541202545
1655539480.9702659,287351,0.19054533541202545
1655539729.2939653,289193,0.19054533541202545
1655539973.422847,291035,0.19054533541202545
1655540216.512552,292877,0.19054533541202545
1655540460.8137078,294719,0.19054533541202545
1655540703.3036342,296561,0.19054533541202545
1655540944.6459322,298403,0.19054533541202545
1655541185.6648262,300245,0.19054533541202545
1655541431.0809941,302087,0.19054533541202545
1655541675.013694,303929,0.19054533541202545
1655541922.399923,305771,0.19054533541202545
1655542158.7268023,307613,0.19054533541202545
1655542399.7764633,309455,0.19054533541202545
1655542639.907005,311297,0.19054533541202545
1655542888.6366432,313139,0.19054533541202545
1655543133.9888186,314981,0.19054533541202545
1655543382.4233778,316823,0.19054533541202545
1655543624.6848161,318665,0.19054533541202545
1655543866.498976,320507,0.19054533541202545
1655546354.5158477,322349,0.19054533541202545
1655546603.440512,324191,0.19054533541202545
1655546845.727191,326033,0.19054533541202545
1655547093.6497927,327875,0.19054533541202545
1655547339.7317672,329717,0.19054533541202545
1655547586.4271333,331559,0.19054533541202545
1655547828.0364242,333401,0.19054533541202545
1655548072.5255084,335243,0.19054533541202545
1655548321.2394104,337085,0.19054533541202545
1655548566.0049205,338927,0.19054533541202545
1655548811.6742337,340769,0.19054533541202545
1655549059.379282,342611,0.19054533541202545
1655549299.740402,344453,0.19054533541202545
1655549546.465065,346295,0.19054533541202545
1655549788.422627,348137,0.19054533541202545
1655550033.4656053,349979,0.19054533541202545
1655550282.0364475,351821,0.19054533541202545
1655550528.9013677,353663,0.19054533541202545
1655550776.0351348,355505,0.19054533541202545
1655551019.658985,357347,0.19054533541202545
1655551268.2218444,359189,0.19054533541202545
1655551510.3702765,361031,0.19054533541202545
1655551756.9344783,362873,0.19054533541202545
1655551997.3842275,364715,0.19054533541202545
1655552244.6019397,366557,0.19054533541202545
1655554739.7621217,368399,0.19054533541202545
1655567879.6984377,370241,0.1997860223054886
1655568133.6145542,372083,0.1997860223054886
1655568383.0140967,373925,0.1997860223054886
1655568631.751123,375767,0.1997860223054886
1655568879.0656886,377609,0.1997860223054886
1655569123.7372112,379451,0.1997860223054886
1655569361.073627,381293,0.1997860223054886
1655569610.6402936,383135,0.1997860223054886
1655569856.6824548,384977,0.1997860223054886
1655570106.598647,386819,0.1997860223054886
1655570355.7052782,388661,0.1997860223054886
1655570607.803595,390503,0.1997860223054886
1655570858.739418,392345,0.1997860223054886
1655571103.8168032,394187,0.1997860223054886
1655571353.1346195,396029,0.1997860223054886
1655571599.080376,397871,0.1997860223054886
1655571846.5199068,399713,0.1997860223054886
1655572095.1152165,401555,0.1997860223054886
1655572343.812,403397,0.1997860223054886
1655572593.948505,405239,0.1997860223054886
1655572839.6558108,407081,0.1997860223054886
1655573085.524425,408923,0.1997860223054886
1655573332.3909886,410765,0.1997860223054886
1655573577.6840165,412607,0.1997860223054886
1655576114.5271995,414449,0.1997860223054886
1655576368.1379046,416291,0.1997860223054886
1655576612.0902393,418133,0.1997860223054886
1655576855.8713343,419975,0.1997860223054886
1655577099.1287696,421817,0.1997860223054886
1655577344.8381429,423659,0.1997860223054886
1655577594.572211,425501,0.1997860223054886
1655577842.4707265,427343,0.1997860223054886
1655578091.8677304,429185,0.1997860223054886
1655578343.2111006,431027,0.1997860223054886
1655578593.946101,432869,0.1997860223054886
1655578835.0466533,434711,0.1997860223054886
1655579085.8862052,436553,0.1997860223054886
1655579333.7552912,438395,0.1997860223054886
1655579577.8821511,440237,0.1997860223054886
1655579827.507458,442079,0.1997860223054886
1655580076.6759222,443921,0.1997860223054886
1655580325.0626771,445763,0.1997860223054886
1655580578.789967,447605,0.1997860223054886
1655580823.201064,449447,0.1997860223054886
1655581068.2385209,451289,0.1997860223054886
1655581317.4497447,453131,0.1997860223054886
1655581567.769685,454973,0.1997860223054886
1655581818.7132602,456815,0.1997860223054886
1655582061.1479383,458657,0.1997860223054886
1655584595.7721775,460499,0.1997860223054886
1655598585.1511877,462341,0.24946607649326324
1655598840.016962,464183,0.24946607649326324
1655599091.2942238,466025,0.24946607649326324
1655599341.510814,467867,0.24946607649326324
1655599586.8300984,469709,0.24946607649326324
1655599835.1124609,471551,0.24946607649326324
1655600083.5282342,473393,0.24946607649326324
1655600337.3986893,475235,0.24946607649326324
1655600590.080104,477077,0.24946607649326324
1655600842.5651717,478919,0.24946607649326324
1655601095.8951159,480761,0.24946607649326324
1655601349.8562562,482603,0.24946607649326324
1655601595.725636,484445,0.24946607649326324
1655601844.4663239,486287,0.24946607649326324
1655602096.7399452,488129,0.24946607649326324
1655602352.2910564,489971,0.24946607649326324
1655602605.6805115,491813,0.24946607649326324
1655602852.6802623,493655,0.24946607649326324
1655603102.2551014,495497,0.24946607649326324
1655603352.694958,497339,0.24946607649326324
1655603602.6744533,499181,0.24946607649326324
1655603853.2036362,501023,0.24946607649326324
1655604106.5252352,502865,0.24946607649326324
1655604353.6943367,504707,0.24946607649326324
1655606914.078525,506549,0.24946607649326324
1655607167.5543194,508391,0.24946607649326324
1655607419.7734654,510233,0.24946607649326324
1655607670.3967655,512075,0.24946607649326324
1655607918.7403994,513917,0.24946607649326324
1655608167.9279482,515759,0.24946607649326324
1655608417.5751388,517601,0.24946607649326324
1655608667.1666603,519443,0.24946607649326324
1655608914.0025327,521285,0.24946607649326324
1655609167.6582932,523127,0.24946607649326324
1655609417.0004914,524969,0.24946607649326324
1655609664.2930942,526811,0.24946607649326324
1655609917.9999933,528653,0.24946607649326324
1655610171.3671913,530495,0.24946607649326324
1655610416.0934103,532337,0.24946607649326324
1655610663.876501,534179,0.24946607649326324
1655610913.6119242,536021,0.24946607649326324
1655611164.0302355,537863,0.24946607649326324
1655611414.4874115,539705,0.24946607649326324
1655611664.807964,541547,0.24946607649326324
1655611913.663737,543389,0.24946607649326324
1655612166.516256,545231,0.24946607649326324
1655612415.1803613,547073,0.24946607649326324
1655612660.8200161,548915,0.24946607649326324
1655612908.7561061,550757,0.24946607649326324
1655615469.2892518,552599,0.24946607649326324
1655630263.6560936,554441,0.20314839482307434
1655630515.732041,556283,0.20314839482307434
1655630762.7451317,558125,0.20314839482307434
1655631008.7209308,559967,0.20314839482307434
1655631256.9218664,561809,0.20314839482307434
1655631507.380113,563651,0.20314839482307434
1655631759.1434362,565493,0.20314839482307434
1655632014.5424073,567335,0.20314839482307434
1655632271.0749514,569177,0.20314839482307434
1655632524.0152843,571019,0.20314839482307434
1655632776.6711855,572861,0.20314839482307434
1655633022.5474818,574703,0.20314839482307434
1655633277.9762065,576545,0.20314839482307434
1655633533.0561461,578387,0.20314839482307434
1655633787.705973,580229,0.20314839482307434
1655634037.7202473,582071,0.20314839482307434
1655634291.693428,583913,0.20314839482307434
1655634545.2680013,585755,0.20314839482307434
1655634799.695859,587597,0.20314839482307434
1655635055.1508083,589439,0.20314839482307434
1655635303.915029,591281,0.20314839482307434
1655635550.3027685,593123,0.20314839482307434
1655635804.4761724,594965,0.20314839482307434
1655636059.202977,596807,0.20314839482307434
1655638701.0623803,598649,0.20314839482307434
1655638951.8455465,600491,0.20314839482307434
1655639198.0046241,602333,0.20314839482307434
1655639450.7770371,604175,0.20314839482307434
1655639700.5152953,606017,0.20314839482307434
1655639954.1174006,607859,0.20314839482307434
1655640205.8632085,609701,0.20314839482307434
1655640450.9618464,611543,0.20314839482307434
1655640701.4976285,613385,0.20314839482307434
1655640950.6047144,615227,0.20314839482307434
1655641200.7611842,617069,0.20314839482307434
1655641453.2337198,618911,0.20314839482307434
1655641705.8919399,620753,0.20314839482307434
1655641956.9341936,622595,0.20314839482307434
1655642208.7620049,624437,0.20314839482307434
1655642462.3937888,626279,0.20314839482307434
1655642712.7596366,628121,0.20314839482307434
1655642965.0424027,629963,0.20314839482307434
1655643208.7066612,631805,0.20314839482307434
1655643462.033273,633647,0.20314839482307434
1655643717.9594934,635489,0.20314839482307434
1655643969.0997128,637331,0.20314839482307434
1655644217.3237667,639173,0.20314839482307434
1655644472.2920253,641015,0.20314839482307434
1655644727.6884425,642857,0.20314839482307434
1655647368.5401,644699,0.20314839482307434
1655663253.4191062,646541,0.24563507735729218
1655663508.6108232,648383,0.24563507735729218
1655663764.4767208,650225,0.24563507735729218
1655664022.5233605,652067,0.24563507735729218
1655664274.6723936,653909,0.24563507735729218
1655664531.14566,655751,0.24563507735729218
1655664784.6915436,657593,0.24563507735729218
1655665043.5814548,659435,0.24563507735729218
1655665292.1766262,661277,0.24563507735729218
1655665546.9176822,663119,0.24563507735729218
1655665802.2215686,664961,0.24563507735729218
1655666057.7770224,666803,0.24563507735729218
1655666314.8010676,668645,0.24563507735729218
1655666565.360521,670487,0.24563507735729218
1655666819.8588898,672329,0.24563507735729218
1655667079.9892387,674171,0.24563507735729218
1655667337.539414,676013,0.24563507735729218
1655667590.9753978,677855,0.24563507735729218
1655667843.2321472,679697,0.24563507735729218
1655668103.7377458,681539,0.24563507735729218
1655668353.7976189,683381,0.24563507735729218
1655668607.715484,685223,0.24563507735729218
1655668866.2965162,687065,0.24563507735729218
1655669122.71408,688907,0.24563507735729218
1655671777.1756968,690749,0.24563507735729218
1655672032.143639,692591,0.24563507735729218
1655672281.5009499,694433,0.24563507735729218
1655672534.271008,696275,0.24563507735729218
1655672784.2579274,698117,0.24563507735729218
1655673037.168083,699959,0.24563507735729218
1655673293.8351967,701801,0.24563507735729218
1655673547.289472,703643,0.24563507735729218
1655673802.592778,705485,0.24563507735729218
1655674050.8873692,707327,0.24563507735729218
1655674307.3383393,709169,0.24563507735729218
1655674566.9699428,711011,0.24563507735729218
1655674816.515197,712853,0.24563507735729218
1655675071.0051608,714695,0.24563507735729218
1655675326.6261296,716537,0.24563507735729218
1655675576.1856298,718379,0.24563507735729218
1655675835.3220909,720221,0.24563507735729218
1655676092.7980034,722063,0.24563507735729218
1655676351.58048,723905,0.24563507735729218
1655676602.7557847,725747,0.24563507735729218
1655676858.9423163,727589,0.24563507735729218
1655677114.3936484,729431,0.24563507735729218
1655677366.2236412,731273,0.24563507735729218
1655677619.6961076,733115,0.24563507735729218
1655677869.7138057,734957,0.24563507735729218
1655680526.0203273,736799,0.24563507735729218
1655697307.526994,738641,0.21138347685337067
1655697564.1608288,740483,0.21138347685337067
1655697818.7242982,742325,0.21138347685337067
1655698075.8833957,744167,0.21138347685337067
1655698327.3331006,746009,0.21138347685337067
1655698584.6293042,747851,0.21138347685337067
1655698837.530495,749693,0.21138347685337067
1655699096.6500018,751535,0.21138347685337067
1655699350.516305,753377,0.21138347685337067
1655699614.3296046,755219,0.21138347685337067
1655699868.4866261,757061,0.21138347685337067
1655700129.2169383,758903,0.21138347685337067
1655700388.038577,760745,0.21138347685337067
1655700639.1110585,762587,0.21138347685337067
1655700894.2472978,764429,0.21138347685337067
1655701152.3529923,766271,0.21138347685337067
1655701402.0175726,768113,0.21138347685337067
1655701658.5353363,769955,0.21138347685337067
1655701915.4905727,771797,0.21138347685337067
1655702170.7480085,773639,0.21138347685337067
1655702426.8681319,775481,0.21138347685337067
1655702685.619742,777323,0.21138347685337067
1655702945.4254527,779165,0.21138347685337067
1655703201.9430432,781007,0.21138347685337067
1655705920.9066324,782849,0.21138347685337067
1655706170.8444488,784691,0.21138347685337067
1655706430.1198428,786533,0.21138347685337067
1655706686.3551052,788375,0.21138347685337067
1655706941.5698335,790217,0.21138347685337067
1655707198.3338845,792059,0.21138347685337067
1655707450.6232226,793901,0.21138347685337067
1655707705.1826708,795743,0.21138347685337067
1655707955.0848243,797585,0.21138347685337067
1655708212.2712197,799427,0.21138347685337067
1655708464.483586,801269,0.21138347685337067
1655708725.025116,803111,0.21138347685337067
1655708982.5360503,804953,0.21138347685337067
1655709236.175421,806795,0.21138347685337067
1655709490.6811569,808637,0.21138347685337067
1655709745.218966,810479,0.21138347685337067
1655710002.8317928,812321,0.21138347685337067
1655710268.3095732,814163,0.21138347685337067
1655710530.6208513,816005,0.21138347685337067
1655711283.8240361,817847,0.21138347685337067
1655711531.3064587,819689,0.21138347685337067
1655711785.2704778,821531,0.21138347685337067
1655712032.4749234,823373,0.21138347685337067
1655712290.844396,825215,0.21138347685337067
1655712547.484325,827057,0.21138347685337067
1655715295.4954476,828899,0.21138347685337067
1655733727.5179102,830741,0.22763992846012115
1655733998.0475824,832583,0.22763992846012115
1655734263.6989975,834425,0.22763992846012115
1655734526.4288297,836267,0.22763992846012115
1655734787.3089736,838109,0.22763992846012115
1655735038.5912437,839951,0.22763992846012115
1655735294.3318036,841793,0.22763992846012115
1655735553.6381304,843635,0.22763992846012115
1655735818.9263449,845477,0.22763992846012115
1655736081.589458,847319,0.22763992846012115
1655736339.5094194,849161,0.22763992846012115
1655736603.777869,851003,0.22763992846012115
1655736865.558938,852845,0.22763992846012115
1655737129.1371224,854687,0.22763992846012115
1655737386.1677744,856529,0.22763992846012115
1655737638.9445555,858371,0.22763992846012115
1655737900.8973694,860213,0.22763992846012115
1655738159.3303401,862055,0.22763992846012115
1655738410.2441094,863897,0.22763992846012115
1655738670.5528345,865739,0.22763992846012115
1655738933.3571694,867581,0.22763992846012115
1655739194.2302759,869423,0.22763992846012115
1655739457.1098921,871265,0.22763992846012115
1655739715.5628939,873107,0.22763992846012115
1655742452.4234717,874949,0.22763992846012115
1655742708.4345899,876791,0.22763992846012115
1655742974.1459656,878633,0.22763992846012115
1655743230.5170126,880475,0.22763992846012115
1655743495.0594494,882317,0.22763992846012115
1655743754.690435,884159,0.22763992846012115
1655744016.0524375,886001,0.22763992846012115
1655744276.0207844,887843,0.22763992846012115
1655744530.9338303,889685,0.22763992846012115
1655744786.6230483,891527,0.22763992846012115
1655745048.1569874,893369,0.22763992846012115
1655745307.5110917,895211,0.22763992846012115
1655745567.5902293,897053,0.22763992846012115
1655745829.9532642,898895,0.22763992846012115
1655746090.8999784,900737,0.22763992846012115
1655746350.8133023,902579,0.22763992846012115
1655746611.0533576,904421,0.22763992846012115
1655746873.4210348,906263,0.22763992846012115
1655747138.8527792,908105,0.22763992846012115
1655747397.6477864,909947,0.22763992846012115
1655747653.8843548,911789,0.22763992846012115
1655747911.1502025,913631,0.22763992846012115
1655748165.7911732,915473,0.22763992846012115
1655748421.2476404,917315,0.22763992846012115
1655748679.4319015,919157,0.22763992846012115
1655751422.251821,920999,0.22763992846012115
1655770584.208813,922841,0.2635163366794586
1655770845.4211853,924683,0.2635163366794586


==> figure-data/hard-labels/confidence_gap_no_aug/run-version_15_confidence_gap_subjectnode_prod-tag-confidence_gap.csv <==
Wall time,Step,Value
1655485147.1253333,93941,0.2093673050403595
1655485388.9663188,95783,0.2093673050403595
1655485622.939072,97625,0.2093673050403595
1655485862.369737,99467,0.2093673050403595
1655486096.9006784,101309,0.2093673050403595
1655486336.3251433,103151,0.2093673050403595
1655486568.9060452,104993,0.2093673050403595
1655486801.9554403,106835,0.2093673050403595
1655487040.8790252,108677,0.2093673050403595
1655487276.1544778,110519,0.2093673050403595
1655487513.7432244,112361,0.2093673050403595
1655487748.9511645,114203,0.2093673050403595
1655487984.286861,116045,0.2093673050403595
1655488219.3586133,117887,0.2093673050403595
1655488455.9648957,119729,0.2093673050403595
1655488695.2979317,121571,0.2093673050403595
1655488936.0985825,123413,0.2093673050403595
1655489171.900307,125255,0.2093673050403595
1655489405.9290853,127097,0.2093673050403595
1655489635.124866,128939,0.2093673050403595
1655489873.4273884,130781,0.2093673050403595
1655490111.3415132,132623,0.2093673050403595
1655490348.3256183,134465,0.2093673050403595
1655490585.4878726,136307,0.2093673050403595
1655492927.1907232,138149,0.2093673050403595
1655493159.6539497,139991,0.2093673050403595
1655493390.6302009,141833,0.2093673050403595
1655493627.5813272,143675,0.2093673050403595
1655493865.9160087,145517,0.2093673050403595
1655494105.3458576,147359,0.2093673050403595
1655494343.8110752,149201,0.2093673050403595
1655494581.8106396,151043,0.2093673050403595
1655494818.0280354,152885,0.2093673050403595
1655495057.173656,154727,0.2093673050403595
1655495289.3133695,156569,0.2093673050403595
1655495527.8948593,158411,0.2093673050403595
1655495767.2170696,160253,0.2093673050403595
1655495996.3789268,162095,0.2093673050403595
1655496231.2570164,163937,0.2093673050403595
1655496467.2595313,165779,0.2093673050403595
1655496703.7971184,167621,0.2093673050403595
1655496937.5636513,169463,0.2093673050403595
1655497176.6935482,171305,0.2093673050403595
1655497409.2511222,173147,0.2093673050403595
1655497639.7211149,174989,0.2093673050403595
1655497875.56978,176831,0.2093673050403595
1655498112.555846,178673,0.2093673050403595
1655498351.4599113,180515,0.2093673050403595
1655498585.859817,182357,0.2093673050403595
1655500923.1413102,184199,0.2093673050403595
1655510415.0344846,186041,0.24947263300418854
1655510654.369484,187883,0.24947263300418854
1655510892.2487078,189725,0.24947263300418854
1655511132.114184,191567,0.24947263300418854
1655511372.4033668,193409,0.24947263300418854
1655511611.6442428,195251,0.24947263300418854
1655511853.0439823,197093,0.24947263300418854
1655512095.4203854,198935,0.24947263300418854
1655512334.3978493,200777,0.24947263300418854
1655512577.2815206,202619,0.24947263300418854
1655512819.7329001,204461,0.24947263300418854
1655513060.6498291,206303,0.24947263300418854
1655513300.8562498,208145,0.24947263300418854
1655513543.001271,209987,0.24947263300418854
1655513783.7185502,211829,0.24947263300418854
1655514021.0063293,213671,0.24947263300418854
1655514263.4151216,215513,0.24947263300418854
1655514505.3845255,217355,0.24947263300418854
1655514739.4316854,219197,0.24947263300418854
1655514977.38203,221039,0.24947263300418854
1655515215.4492135,222881,0.24947263300418854
1655515450.8592649,224723,0.24947263300418854
1655515696.3093476,226565,0.24947263300418854
1655515938.4794493,228407,0.24947263300418854
1655518337.7749095,230249,0.24947263300418854
1655518579.9207637,232091,0.24947263300418854
1655518820.1773345,233933,0.24947263300418854
1655519064.1745389,235775,0.24947263300418854
1655519300.465466,237617,0.24947263300418854
1655519539.7458153,239459,0.24947263300418854
1655519777.9616892,241301,0.24947263300418854
1655520015.3082352,243143,0.24947263300418854
1655520256.7417142,244985,0.24947263300418854
1655520491.8051882,246827,0.24947263300418854
1655520733.2275739,248669,0.24947263300418854
1655520964.9386344,250511,0.24947263300418854
1655521204.5080144,252353,0.24947263300418854
1655521443.5679872,254195,0.24947263300418854
1655521683.6388683,256037,0.24947263300418854
1655521927.0915427,257879,0.24947263300418854
1655522165.9096086,259721,0.24947263300418854
1655522405.2932081,261563,0.24947263300418854
1655522641.0085917,263405,0.24947263300418854
1655522875.9530733,265247,0.24947263300418854
1655523116.8978355,267089,0.24947263300418854
1655523353.1947775,268931,0.24947263300418854
1655523588.5058467,270773,0.24947263300418854
1655523830.986122,272615,0.24947263300418854
1655524069.3990457,274457,0.24947263300418854
1655526460.3392837,276299,0.24947263300418854
1655538250.2760932,278141,0.2608339786529541
1655538505.3698888,279983,0.2608339786529541
1655538747.915371,281825,0.2608339786529541
1655538993.983501,283667,0.2608339786529541
1655539237.8496165,285509,0.2608339786529541
1655539480.9702659,287351,0.2608339786529541
1655539729.2939653,289193,0.2608339786529541
1655539973.422847,291035,0.2608339786529541
1655540216.512552,292877,0.2608339786529541
1655540460.8137078,294719,0.2608339786529541
1655540703.3036342,296561,0.2608339786529541
1655540944.6459322,298403,0.2608339786529541
1655541185.6648262,300245,0.2608339786529541
1655541431.0809941,302087,0.2608339786529541
1655541675.013694,303929,0.2608339786529541
1655541922.399923,305771,0.2608339786529541
1655542158.7268023,307613,0.2608339786529541
1655542399.7764633,309455,0.2608339786529541
1655542639.907005,311297,0.2608339786529541
1655542888.6366432,313139,0.2608339786529541
1655543133.9888186,314981,0.2608339786529541
1655543382.4233778,316823,0.2608339786529541
1655543624.6848161,318665,0.2608339786529541
1655543866.498976,320507,0.2608339786529541
1655546354.5158477,322349,0.2608339786529541
1655546603.440512,324191,0.2608339786529541
1655546845.727191,326033,0.2608339786529541
1655547093.6497927,327875,0.2608339786529541
1655547339.7317672,329717,0.2608339786529541
1655547586.4271333,331559,0.2608339786529541
1655547828.0364242,333401,0.2608339786529541
1655548072.5255084,335243,0.2608339786529541
1655548321.2394104,337085,0.2608339786529541
1655548566.0049205,338927,0.2608339786529541
1655548811.6742337,340769,0.2608339786529541
1655549059.379282,342611,0.2608339786529541
1655549299.740402,344453,0.2608339786529541
1655549546.465065,346295,0.2608339786529541
1655549788.422627,348137,0.2608339786529541
1655550033.4656053,349979,0.2608339786529541
1655550282.0364475,351821,0.2608339786529541
1655550528.9013677,353663,0.2608339786529541
1655550776.0351348,355505,0.2608339786529541
1655551019.658985,357347,0.2608339786529541
1655551268.2218444,359189,0.2608339786529541
1655551510.3702765,361031,0.2608339786529541
1655551756.9344783,362873,0.2608339786529541
1655551997.3842275,364715,0.2608339786529541
1655552244.6019397,366557,0.2608339786529541
1655554739.7621217,368399,0.2608339786529541
1655567879.6984377,370241,0.24545136094093323
1655568133.6145542,372083,0.24545136094093323
1655568383.0140967,373925,0.24545136094093323
1655568631.751123,375767,0.24545136094093323
1655568879.0656886,377609,0.24545136094093323
1655569123.7372112,379451,0.24545136094093323
1655569361.073627,381293,0.24545136094093323
1655569610.6402936,383135,0.24545136094093323
1655569856.6824548,384977,0.24545136094093323
1655570106.598647,386819,0.24545136094093323
1655570355.7052782,388661,0.24545136094093323
1655570607.803595,390503,0.24545136094093323
1655570858.739418,392345,0.24545136094093323
1655571103.8168032,394187,0.24545136094093323
1655571353.1346195,396029,0.24545136094093323
1655571599.080376,397871,0.24545136094093323
1655571846.5199068,399713,0.24545136094093323
1655572095.1152165,401555,0.24545136094093323
1655572343.812,403397,0.24545136094093323
1655572593.948505,405239,0.24545136094093323
1655572839.6558108,407081,0.24545136094093323
1655573085.524425,408923,0.24545136094093323
1655573332.3909886,410765,0.24545136094093323
1655573577.6840165,412607,0.24545136094093323
1655576114.5271995,414449,0.24545136094093323
1655576368.1379046,416291,0.24545136094093323
1655576612.0902393,418133,0.24545136094093323
1655576855.8713343,419975,0.24545136094093323
1655577099.1287696,421817,0.24545136094093323
1655577344.8381429,423659,0.24545136094093323
1655577594.572211,425501,0.24545136094093323
1655577842.4707265,427343,0.24545136094093323
1655578091.8677304,429185,0.24545136094093323
1655578343.2111006,431027,0.24545136094093323
1655578593.946101,432869,0.24545136094093323
1655578835.0466533,434711,0.24545136094093323
1655579085.8862052,436553,0.24545136094093323
1655579333.7552912,438395,0.24545136094093323
1655579577.8821511,440237,0.24545136094093323
1655579827.507458,442079,0.24545136094093323
1655580076.6759222,443921,0.24545136094093323
1655580325.0626771,445763,0.24545136094093323
1655580578.789967,447605,0.24545136094093323
1655580823.201064,449447,0.24545136094093323
1655581068.2385209,451289,0.24545136094093323
1655581317.4497447,453131,0.24545136094093323
1655581567.769685,454973,0.24545136094093323
1655581818.7132602,456815,0.24545136094093323
1655582061.1479383,458657,0.24545136094093323
1655584595.7721775,460499,0.24545136094093323
1655598585.1511877,462341,0.31816327571868896
1655598840.016962,464183,0.31816327571868896
1655599091.2942238,466025,0.31816327571868896
1655599341.510814,467867,0.31816327571868896
1655599586.8300984,469709,0.31816327571868896
1655599835.1124609,471551,0.31816327571868896
1655600083.5282342,473393,0.31816327571868896
1655600337.3986893,475235,0.31816327571868896
1655600590.080104,477077,0.31816327571868896
1655600842.5651717,478919,0.31816327571868896
1655601095.8951159,480761,0.31816327571868896
1655601349.8562562,482603,0.31816327571868896
1655601595.725636,484445,0.31816327571868896
1655601844.4663239,486287,0.31816327571868896
1655602096.7399452,488129,0.31816327571868896
1655602352.2910564,489971,0.31816327571868896
1655602605.6805115,491813,0.31816327571868896
1655602852.6802623,493655,0.31816327571868896
1655603102.2551014,495497,0.31816327571868896
1655603352.694958,497339,0.31816327571868896
1655603602.6744533,499181,0.31816327571868896
1655603853.2036362,501023,0.31816327571868896
1655604106.5252352,502865,0.31816327571868896
1655604353.6943367,504707,0.31816327571868896
1655606914.078525,506549,0.31816327571868896
1655607167.5543194,508391,0.31816327571868896
1655607419.7734654,510233,0.31816327571868896
1655607670.3967655,512075,0.31816327571868896
1655607918.7403994,513917,0.31816327571868896
1655608167.9279482,515759,0.31816327571868896
1655608417.5751388,517601,0.31816327571868896
1655608667.1666603,519443,0.31816327571868896
1655608914.0025327,521285,0.31816327571868896
1655609167.6582932,523127,0.31816327571868896
1655609417.0004914,524969,0.31816327571868896
1655609664.2930942,526811,0.31816327571868896
1655609917.9999933,528653,0.31816327571868896
1655610171.3671913,530495,0.31816327571868896
1655610416.0934103,532337,0.31816327571868896
1655610663.876501,534179,0.31816327571868896
1655610913.6119242,536021,0.31816327571868896
1655611164.0302355,537863,0.31816327571868896
1655611414.4874115,539705,0.31816327571868896
1655611664.807964,541547,0.31816327571868896
1655611913.663737,543389,0.31816327571868896
1655612166.516256,545231,0.31816327571868896
1655612415.1803613,547073,0.31816327571868896
1655612660.8200161,548915,0.31816327571868896
1655612908.7561061,550757,0.31816327571868896
1655615469.2892518,552599,0.31816327571868896
1655630263.6560936,554441,0.30176374316215515
1655630515.732041,556283,0.30176374316215515
1655630762.7451317,558125,0.30176374316215515
1655631008.7209308,559967,0.30176374316215515
1655631256.9218664,561809,0.30176374316215515
1655631507.380113,563651,0.30176374316215515
1655631759.1434362,565493,0.30176374316215515
1655632014.5424073,567335,0.30176374316215515
1655632271.0749514,569177,0.30176374316215515
1655632524.0152843,571019,0.30176374316215515
1655632776.6711855,572861,0.30176374316215515
1655633022.5474818,574703,0.30176374316215515
1655633277.9762065,576545,0.30176374316215515
1655633533.0561461,578387,0.30176374316215515
1655633787.705973,580229,0.30176374316215515
1655634037.7202473,582071,0.30176374316215515
1655634291.693428,583913,0.30176374316215515
1655634545.2680013,585755,0.30176374316215515
1655634799.695859,587597,0.30176374316215515
1655635055.1508083,589439,0.30176374316215515
1655635303.915029,591281,0.30176374316215515
1655635550.3027685,593123,0.30176374316215515
1655635804.4761724,594965,0.30176374316215515
1655636059.202977,596807,0.30176374316215515
1655638701.0623803,598649,0.30176374316215515
1655638951.8455465,600491,0.30176374316215515
1655639198.0046241,602333,0.30176374316215515
1655639450.7770371,604175,0.30176374316215515
1655639700.5152953,606017,0.30176374316215515
1655639954.1174006,607859,0.30176374316215515
1655640205.8632085,609701,0.30176374316215515
1655640450.9618464,611543,0.30176374316215515
1655640701.4976285,613385,0.30176374316215515
1655640950.6047144,615227,0.30176374316215515
1655641200.7611842,617069,0.30176374316215515
1655641453.2337198,618911,0.30176374316215515
1655641705.8919399,620753,0.30176374316215515
1655641956.9341936,622595,0.30176374316215515
1655642208.7620049,624437,0.30176374316215515
1655642462.3937888,626279,0.30176374316215515
1655642712.7596366,628121,0.30176374316215515
1655642965.0424027,629963,0.30176374316215515
1655643208.7066612,631805,0.30176374316215515
1655643462.033273,633647,0.30176374316215515
1655643717.9594934,635489,0.30176374316215515
1655643969.0997128,637331,0.30176374316215515
1655644217.3237667,639173,0.30176374316215515
1655644472.2920253,641015,0.30176374316215515
1655644727.6884425,642857,0.30176374316215515
1655647368.5401,644699,0.30176374316215515
1655663253.4191062,646541,0.30279478430747986
1655663508.6108232,648383,0.30279478430747986
1655663764.4767208,650225,0.30279478430747986
1655664022.5233605,652067,0.30279478430747986
1655664274.6723936,653909,0.30279478430747986
1655664531.14566,655751,0.30279478430747986
1655664784.6915436,657593,0.30279478430747986
1655665043.5814548,659435,0.30279478430747986
1655665292.1766262,661277,0.30279478430747986
1655665546.9176822,663119,0.30279478430747986
1655665802.2215686,664961,0.30279478430747986
1655666057.7770224,666803,0.30279478430747986
1655666314.8010676,668645,0.30279478430747986
1655666565.360521,670487,0.30279478430747986
1655666819.8588898,672329,0.30279478430747986
1655667079.9892387,674171,0.30279478430747986
1655667337.539414,676013,0.30279478430747986
1655667590.9753978,677855,0.30279478430747986
1655667843.2321472,679697,0.30279478430747986
1655668103.7377458,681539,0.30279478430747986
1655668353.7976189,683381,0.30279478430747986
1655668607.715484,685223,0.30279478430747986
1655668866.2965162,687065,0.30279478430747986
1655669122.71408,688907,0.30279478430747986
1655671777.1756968,690749,0.30279478430747986
1655672032.143639,692591,0.30279478430747986
1655672281.5009499,694433,0.30279478430747986
1655672534.271008,696275,0.30279478430747986
1655672784.2579274,698117,0.30279478430747986
1655673037.168083,699959,0.30279478430747986
1655673293.8351967,701801,0.30279478430747986
1655673547.289472,703643,0.30279478430747986
1655673802.592778,705485,0.30279478430747986
1655674050.8873692,707327,0.30279478430747986
1655674307.3383393,709169,0.30279478430747986
1655674566.9699428,711011,0.30279478430747986
1655674816.515197,712853,0.30279478430747986
1655675071.0051608,714695,0.30279478430747986
1655675326.6261296,716537,0.30279478430747986
1655675576.1856298,718379,0.30279478430747986
1655675835.3220909,720221,0.30279478430747986
1655676092.7980034,722063,0.30279478430747986
1655676351.58048,723905,0.30279478430747986
1655676602.7557847,725747,0.30279478430747986
1655676858.9423163,727589,0.30279478430747986
1655677114.3936484,729431,0.30279478430747986
1655677366.2236412,731273,0.30279478430747986
1655677619.6961076,733115,0.30279478430747986
1655677869.7138057,734957,0.30279478430747986
1655680526.0203273,736799,0.30279478430747986
1655697307.526994,738641,0.30116215348243713
1655697564.1608288,740483,0.30116215348243713
1655697818.7242982,742325,0.30116215348243713
1655698075.8833957,744167,0.30116215348243713
1655698327.3331006,746009,0.30116215348243713
1655698584.6293042,747851,0.30116215348243713
1655698837.530495,749693,0.30116215348243713
1655699096.6500018,751535,0.30116215348243713
1655699350.516305,753377,0.30116215348243713
1655699614.3296046,755219,0.30116215348243713
1655699868.4866261,757061,0.30116215348243713
1655700129.2169383,758903,0.30116215348243713
1655700388.038577,760745,0.30116215348243713
1655700639.1110585,762587,0.30116215348243713
1655700894.2472978,764429,0.30116215348243713
1655701152.3529923,766271,0.30116215348243713
1655701402.0175726,768113,0.30116215348243713
1655701658.5353363,769955,0.30116215348243713
1655701915.4905727,771797,0.30116215348243713
1655702170.7480085,773639,0.30116215348243713
1655702426.8681319,775481,0.30116215348243713
1655702685.619742,777323,0.30116215348243713
1655702945.4254527,779165,0.30116215348243713
1655703201.9430432,781007,0.30116215348243713
1655705920.9066324,782849,0.30116215348243713
1655706170.8444488,784691,0.30116215348243713
1655706430.1198428,786533,0.30116215348243713
1655706686.3551052,788375,0.30116215348243713
1655706941.5698335,790217,0.30116215348243713
1655707198.3338845,792059,0.30116215348243713
1655707450.6232226,793901,0.30116215348243713
1655707705.1826708,795743,0.30116215348243713
1655707955.0848243,797585,0.30116215348243713
1655708212.2712197,799427,0.30116215348243713
1655708464.483586,801269,0.30116215348243713
1655708725.025116,803111,0.30116215348243713
1655708982.5360503,804953,0.30116215348243713
1655709236.175421,806795,0.30116215348243713
1655709490.6811569,808637,0.30116215348243713
1655709745.218966,810479,0.30116215348243713
1655710002.8317928,812321,0.30116215348243713
1655710268.3095732,814163,0.30116215348243713
1655710530.6208513,816005,0.30116215348243713
1655711283.8240361,817847,0.30116215348243713
1655711531.3064587,819689,0.30116215348243713
1655711785.2704778,821531,0.30116215348243713
1655712032.4749234,823373,0.30116215348243713
1655712290.844396,825215,0.30116215348243713
1655712547.484325,827057,0.30116215348243713
1655715295.4954476,828899,0.30116215348243713
1655733727.5179102,830741,0.3112335205078125
1655733998.0475824,832583,0.3112335205078125
1655734263.6989975,834425,0.3112335205078125
1655734526.4288297,836267,0.3112335205078125
1655734787.3089736,838109,0.3112335205078125
1655735038.5912437,839951,0.3112335205078125
1655735294.3318036,841793,0.3112335205078125
1655735553.6381304,843635,0.3112335205078125
1655735818.9263449,845477,0.3112335205078125
1655736081.589458,847319,0.3112335205078125
1655736339.5094194,849161,0.3112335205078125
1655736603.777869,851003,0.3112335205078125
1655736865.558938,852845,0.3112335205078125
1655737129.1371224,854687,0.3112335205078125
1655737386.1677744,856529,0.3112335205078125
1655737638.9445555,858371,0.3112335205078125
1655737900.8973694,860213,0.3112335205078125
1655738159.3303401,862055,0.3112335205078125
1655738410.2441094,863897,0.3112335205078125
1655738670.5528345,865739,0.3112335205078125
1655738933.3571694,867581,0.3112335205078125
1655739194.2302759,869423,0.3112335205078125
1655739457.1098921,871265,0.3112335205078125
1655739715.5628939,873107,0.3112335205078125
1655742452.4234717,874949,0.3112335205078125
1655742708.4345899,876791,0.3112335205078125
1655742974.1459656,878633,0.3112335205078125
1655743230.5170126,880475,0.3112335205078125
1655743495.0594494,882317,0.3112335205078125
1655743754.690435,884159,0.3112335205078125
1655744016.0524375,886001,0.3112335205078125
1655744276.0207844,887843,0.3112335205078125
1655744530.9338303,889685,0.3112335205078125
1655744786.6230483,891527,0.3112335205078125
1655745048.1569874,893369,0.3112335205078125
1655745307.5110917,895211,0.3112335205078125
1655745567.5902293,897053,0.3112335205078125
1655745829.9532642,898895,0.3112335205078125
1655746090.8999784,900737,0.3112335205078125
1655746350.8133023,902579,0.3112335205078125
1655746611.0533576,904421,0.3112335205078125
1655746873.4210348,906263,0.3112335205078125
1655747138.8527792,908105,0.3112335205078125
1655747397.6477864,909947,0.3112335205078125
1655747653.8843548,911789,0.3112335205078125
1655747911.1502025,913631,0.3112335205078125
1655748165.7911732,915473,0.3112335205078125
1655748421.2476404,917315,0.3112335205078125
1655748679.4319015,919157,0.3112335205078125
1655751422.251821,920999,0.3112335205078125
1655770584.208813,922841,0.3270134925842285
1655770845.4211853,924683,0.3270134925842285


==> figure-data/hard-labels/confidence_gap_with_aug/run-version_6_confidence_gap_addtocart-tag-confidence_gap.csv <==
Wall time,Step,Value
1655480890.3710263,93941,0.12765273451805115
1655481400.9217975,95783,0.12765273451805115
1655481909.0762467,97625,0.12765273451805115
1655482415.3316405,99467,0.12765273451805115
1655482919.6264029,101309,0.12765273451805115
1655483428.7212365,103151,0.12765273451805115
1655483937.346455,104993,0.12765273451805115
1655484440.395666,106835,0.12765273451805115
1655484944.2283473,108677,0.12765273451805115
1655485448.5470388,110519,0.12765273451805115
1655485955.40314,112361,0.12765273451805115
1655486466.079359,114203,0.12765273451805115
1655486972.4770074,116045,0.12765273451805115
1655487477.6666622,117887,0.12765273451805115
1655487981.5439656,119729,0.12765273451805115
1655488485.084185,121571,0.12765273451805115
1655488989.5587215,123413,0.12765273451805115
1655489493.8111398,125255,0.12765273451805115
1655489998.952512,127097,0.12765273451805115
1655490504.2948554,128939,0.12765273451805115
1655491006.78898,130781,0.12765273451805115
1655491511.944383,132623,0.12765273451805115
1655492015.8724673,134465,0.12765273451805115
1655492519.0950785,136307,0.12765273451805115
1655495225.320477,138149,0.12765273451805115
1655495730.0306256,139991,0.12765273451805115
1655496236.1008809,141833,0.12765273451805115
1655496741.2067037,143675,0.12765273451805115
1655497243.3077872,145517,0.12765273451805115
1655497747.4872649,147359,0.12765273451805115
1655498251.564104,149201,0.12765273451805115
1655498758.4239035,151043,0.12765273451805115
1655499264.13201,152885,0.12765273451805115
1655499769.8783243,154727,0.12765273451805115
1655500275.5560422,156569,0.12765273451805115
1655500777.8823047,158411,0.12765273451805115
1655501281.2133095,160253,0.12765273451805115
1655501785.396128,162095,0.12765273451805115
1655502290.5642164,163937,0.12765273451805115
1655502796.3258066,165779,0.12765273451805115
1655503300.5314212,167621,0.12765273451805115
1655503806.2348092,169463,0.12765273451805115
1655504311.775497,171305,0.12765273451805115
1655504818.4524484,173147,0.12765273451805115
1655505329.593096,174989,0.12765273451805115
1655505834.6198635,176831,0.12765273451805115
1655506339.8858223,178673,0.12765273451805115
1655506846.2105196,180515,0.12765273451805115
1655507351.6094098,182357,0.12765273451805115
1655510054.2166955,184199,0.12765273451805115
1655520548.8312852,186041,0.3039739429950714
1655521065.3720803,187883,0.3039739429950714
1655521580.3722215,189725,0.3039739429950714
1655522096.8190572,191567,0.3039739429950714
1655522612.6287289,193409,0.3039739429950714
1655523126.5507038,195251,0.3039739429950714
1655523640.5929995,197093,0.3039739429950714
1655524153.095573,198935,0.3039739429950714
1655524667.9570558,200777,0.3039739429950714
1655525184.2157383,202619,0.3039739429950714
1655525697.6174135,204461,0.3039739429950714
1655526214.8654022,206303,0.3039739429950714
1655526735.0270672,208145,0.3039739429950714
1655527252.728232,209987,0.3039739429950714
1655527770.3323321,211829,0.3039739429950714
1655528285.305681,213671,0.3039739429950714
1655528800.879176,215513,0.3039739429950714
1655529318.5380964,217355,0.3039739429950714
1655529834.6293771,219197,0.3039739429950714
1655530350.8388824,221039,0.3039739429950714
1655530864.9423614,222881,0.3039739429950714
1655531379.139539,224723,0.3039739429950714
1655531894.067749,226565,0.3039739429950714
1655532410.436107,228407,0.3039739429950714
1655535252.026806,230249,0.3039739429950714
1655535768.9211795,232091,0.3039739429950714
1655536285.6733944,233933,0.3039739429950714
1655536800.1724195,235775,0.3039739429950714
1655537314.9277096,237617,0.3039739429950714
1655537830.861203,239459,0.3039739429950714
1655538346.2228415,241301,0.3039739429950714
1655538861.9407067,243143,0.3039739429950714
1655539375.8000624,244985,0.3039739429950714
1655539892.1450071,246827,0.3039739429950714
1655540407.000346,248669,0.3039739429950714
1655540921.7784822,250511,0.3039739429950714
1655541438.0883758,252353,0.3039739429950714
1655541953.4812047,254195,0.3039739429950714
1655542469.3496516,256037,0.3039739429950714
1655542986.3661213,257879,0.3039739429950714
1655543502.3638449,259721,0.3039739429950714
1655544018.8600812,261563,0.3039739429950714
1655544533.57787,263405,0.3039739429950714
1655545047.271143,265247,0.3039739429950714
1655545563.8604772,267089,0.3039739429950714
1655546077.214488,268931,0.3039739429950714
1655546593.481772,270773,0.3039739429950714
1655547109.6990058,272615,0.3039739429950714
1655547625.9551027,274457,0.3039739429950714
1655550473.7713115,276299,0.3039739429950714
1655563855.228236,278141,0.3356642723083496
1655564380.8379085,279983,0.3356642723083496
1655564906.4920125,281825,0.3356642723083496
1655565430.0047183,283667,0.3356642723083496
1655565953.746175,285509,0.3356642723083496
1655566475.2320538,287351,0.3356642723083496
1655566996.1816528,289193,0.3356642723083496
1655567520.6272361,291035,0.3356642723083496
1655568041.8545444,292877,0.3356642723083496
1655568565.6411548,294719,0.3356642723083496
1655569089.7609744,296561,0.3356642723083496
1655569611.4937108,298403,0.3356642723083496
1655570140.416641,300245,0.3356642723083496
1655570666.1736438,302087,0.3356642723083496
1655571188.691059,303929,0.3356642723083496
1655571711.2618504,305771,0.3356642723083496
1655572233.4469025,307613,0.3356642723083496
1655572756.990916,309455,0.3356642723083496
1655573281.106554,311297,0.3356642723083496
1655573805.0290804,313139,0.3356642723083496
1655574326.340134,314981,0.3356642723083496
1655574848.6225128,316823,0.3356642723083496
1655575370.6755717,318665,0.3356642723083496
1655575894.7311397,320507,0.3356642723083496
1655578831.230118,322349,0.3356642723083496
1655579356.7323303,324191,0.3356642723083496
1655579882.3569775,326033,0.3356642723083496
1655580406.0219097,327875,0.3356642723083496
1655580928.182488,329717,0.3356642723083496
1655581453.1639948,331559,0.3356642723083496
1655581975.1542897,333401,0.3356642723083496
1655582499.5318236,335243,0.3356642723083496
1655583024.902945,337085,0.3356642723083496
1655583548.7365646,338927,0.3356642723083496
1655584071.351207,340769,0.3356642723083496
1655584594.2988503,342611,0.3356642723083496
1655585118.9931936,344453,0.3356642723083496
1655585641.864288,346295,0.3356642723083496
1655586165.3819985,348137,0.3356642723083496
1655586689.069945,349979,0.3356642723083496
1655587213.0070581,351821,0.3356642723083496
1655587735.5318735,353663,0.3356642723083496
1655588258.3212693,355505,0.3356642723083496
1655588781.8040495,357347,0.3356642723083496
1655589306.9280353,359189,0.3356642723083496
1655589828.9935374,361031,0.3356642723083496
1655590352.1700146,362873,0.3356642723083496
1655590877.9702997,364715,0.3356642723083496
1655591405.3421052,366557,0.3356642723083496
1655594347.5476398,368399,0.3356642723083496
1655609372.332204,370241,0.3451502025127411
1655609908.5109134,372083,0.3451502025127411
1655610439.8575103,373925,0.3451502025127411
1655610967.6026647,375767,0.3451502025127411
1655611496.8623114,377609,0.3451502025127411
1655612027.1270065,379451,0.3451502025127411
1655612556.415452,381293,0.3451502025127411
1655613089.5997617,383135,0.3451502025127411
1655613622.2557378,384977,0.3451502025127411
1655614151.8868048,386819,0.3451502025127411
1655614682.0044708,388661,0.3451502025127411
1655615210.8804471,390503,0.3451502025127411
1655615738.264479,392345,0.3451502025127411
1655616267.3908198,394187,0.3451502025127411
1655616796.5415068,396029,0.3451502025127411
1655617326.6299014,397871,0.3451502025127411
1655617856.0291758,399713,0.3451502025127411
1655618385.2154617,401555,0.3451502025127411
1655618912.7870831,403397,0.3451502025127411
1655619442.8615003,405239,0.3451502025127411
1655619975.145798,407081,0.3451502025127411
1655620503.4550002,408923,0.3451502025127411
1655621032.1284983,410765,0.3451502025127411
1655621558.9331331,412607,0.3451502025127411
1655624561.3461304,414449,0.3451502025127411
1655625095.9926982,416291,0.3451502025127411
1655625625.693018,418133,0.3451502025127411
1655626156.9977803,419975,0.3451502025127411
1655626684.7918162,421817,0.3451502025127411
1655627212.8453803,423659,0.3451502025127411
1655627741.3200233,425501,0.3451502025127411
1655628271.6957684,427343,0.3451502025127411
1655628801.1338537,429185,0.3451502025127411
1655629329.6271346,431027,0.3451502025127411
1655629858.6295545,432869,0.3451502025127411
1655630387.2516677,434711,0.3451502025127411
1655630915.1389515,436553,0.3451502025127411
1655631445.6531754,438395,0.3451502025127411
1655631975.4048681,440237,0.3451502025127411
1655632507.9548059,442079,0.3451502025127411
1655633037.421457,443921,0.3451502025127411
1655633568.131857,445763,0.3451502025127411
1655634096.3970542,447605,0.3451502025127411
1655634628.690413,449447,0.3451502025127411
1655635163.6550648,451289,0.3451502025127411
1655635695.3563821,453131,0.3451502025127411
1655636226.6090584,454973,0.3451502025127411
1655636754.635148,456815,0.3451502025127411
1655637284.415433,458657,0.3451502025127411
1655640293.795805,460499,0.3451502025127411
1655657047.834555,462341,0.38869738578796387
1655657593.2353587,464183,0.38869738578796387
1655658135.3087373,466025,0.38869738578796387
1655658674.414079,467867,0.38869738578796387
1655659212.5355508,469709,0.38869738578796387
1655659750.9887297,471551,0.38869738578796387
1655660289.4584785,473393,0.38869738578796387
1655660824.8493586,475235,0.38869738578796387
1655661361.783843,477077,0.38869738578796387
1655661900.3553224,478919,0.38869738578796387
1655662438.1755996,480761,0.38869738578796387
1655662978.057085,482603,0.38869738578796387
1655663517.2885873,484445,0.38869738578796387
1655664056.0073276,486287,0.38869738578796387
1655664592.2046623,488129,0.38869738578796387
1655665133.4376035,489971,0.38869738578796387
1655665674.6388702,491813,0.38869738578796387
1655666212.7227283,493655,0.38869738578796387
1655666752.3889217,495497,0.38869738578796387
1655667292.324057,497339,0.38869738578796387
1655667832.204956,499181,0.38869738578796387
1655668369.1482286,501023,0.38869738578796387
1655668908.9559915,502865,0.38869738578796387
1655669447.389555,504707,0.38869738578796387
1655672572.8928883,506549,0.38869738578796387
1655673112.5503814,508391,0.38869738578796387
1655673652.92966,510233,0.38869738578796387
1655674193.8101978,512075,0.38869738578796387
1655674731.9080622,513917,0.38869738578796387
1655675271.830911,515759,0.38869738578796387
1655675811.6497247,517601,0.38869738578796387
1655676351.8949618,519443,0.38869738578796387
1655676891.0182528,521285,0.38869738578796387
1655677432.7940948,523127,0.38869738578796387
1655677976.8946536,524969,0.38869738578796387
1655678518.8742046,526811,0.38869738578796387
1655679059.8796067,528653,0.38869738578796387
1655679601.2888727,530495,0.38869738578796387
1655680142.8213475,532337,0.38869738578796387
1655680684.8674304,534179,0.38869738578796387
1655681224.206972,536021,0.38869738578796387
1655681767.4092813,537863,0.38869738578796387
1655682310.1228411,539705,0.38869738578796387
1655682848.8556194,541547,0.38869738578796387
1655683386.4042566,543389,0.38869738578796387
1655683926.948121,545231,0.38869738578796387
1655684467.297668,547073,0.38869738578796387
1655685005.4913154,548915,0.38869738578796387
1655685545.462,550757,0.38869738578796387
1655688672.6209087,552599,0.38869738578796387
1655708266.1092079,554441,0.39748701453208923
1655708820.8116846,556283,0.39748701453208923
1655709366.7192492,558125,0.39748701453208923
1655709915.5996666,559967,0.39748701453208923
1655710468.5364077,561809,0.39748701453208923
1655711017.265491,563651,0.39748701453208923
1655711763.444353,565493,0.39748701453208923
1655712313.293926,567335,0.39748701453208923
1655712864.222264,569177,0.39748701453208923
1655713411.812248,571019,0.39748701453208923
1655713964.7668312,572861,0.39748701453208923
1655714515.5111997,574703,0.39748701453208923
1655715066.8103755,576545,0.39748701453208923
1655715617.316743,578387,0.39748701453208923
1655716167.6109986,580229,0.39748701453208923
1655716716.9729981,582071,0.39748701453208923
1655717267.7952712,583913,0.39748701453208923
1655717818.322782,585755,0.39748701453208923
1655718368.1396124,587597,0.39748701453208923
1655718919.36815,589439,0.39748701453208923
1655719469.1797585,591281,0.39748701453208923
1655720020.2473712,593123,0.39748701453208923
1655720568.4403832,594965,0.39748701453208923
1655721121.7933354,596807,0.39748701453208923
1655724380.4234514,598649,0.39748701453208923
1655724931.3652165,600491,0.39748701453208923
1655725483.1805434,602333,0.39748701453208923
1655726032.2433214,604175,0.39748701453208923
1655726585.3743727,606017,0.39748701453208923
1655727139.7917626,607859,0.39748701453208923
1655727687.333945,609701,0.39748701453208923
1655728235.5455186,611543,0.39748701453208923
1655728790.926489,613385,0.39748701453208923
1655729342.787105,615227,0.39748701453208923
1655729894.069242,617069,0.39748701453208923
1655730677.697911,618911,0.39748701453208923
1655731229.2510788,620753,0.39748701453208923
1655731780.913985,622595,0.39748701453208923
1655732331.1872778,624437,0.39748701453208923
1655732883.1991706,626279,0.39748701453208923
1655733435.1246593,628121,0.39748701453208923
1655733984.7686577,629963,0.39748701453208923
1655734535.3390589,631805,0.39748701453208923
1655735085.9818962,633647,0.39748701453208923
1655735637.8256686,635489,0.39748701453208923
1655736188.2478797,637331,0.39748701453208923
1655736735.1170008,639173,0.39748701453208923
1655737283.2403417,641015,0.39748701453208923
1655737832.433581,642857,0.39748701453208923
1655741083.1923866,644699,0.39748701453208923
1655762376.3413785,646541,0.39724865555763245
1655762938.1214237,648383,0.39724865555763245
1655763498.2143483,650225,0.39724865555763245
1655764057.9092443,652067,0.39724865555763245
1655764623.5711498,653909,0.39724865555763245
1655765182.0530398,655751,0.39724865555763245
1655765739.555507,657593,0.39724865555763245
1655766297.9320421,659435,0.39724865555763245
1655766855.429493,661277,0.39724865555763245
1655767410.7779694,663119,0.39724865555763245
1655767968.1142907,664961,0.39724865555763245
1655768526.2208786,666803,0.39724865555763245
1655769080.769214,668645,0.39724865555763245
1655769640.1038282,670487,0.39724865555763245
1655770198.9001582,672329,0.39724865555763245
1655770756.1034958,674171,0.39724865555763245
1655771314.1451025,676013,0.39724865555763245
1655771869.8995783,677855,0.39724865555763245
1655772428.859675,679697,0.39724865555763245
1655772982.9283864,681539,0.39724865555763245
1655773540.0198507,683381,0.39724865555763245
1655774096.2970912,685223,0.39724865555763245
1655774656.5660028,687065,0.39724865555763245
1655775213.2448149,688907,0.39724865555763245
1655778526.884897,690749,0.39724865555763245
1655779084.6727104,692591,0.39724865555763245
1655779643.5581672,694433,0.39724865555763245
1655780198.385809,696275,0.39724865555763245
1655780753.1935377,698117,0.39724865555763245
1655781310.4817667,699959,0.39724865555763245
1655781867.6957917,701801,0.39724865555763245
1655782426.4191518,703643,0.39724865555763245
1655782987.5193965,705485,0.39724865555763245
1655783544.9828713,707327,0.39724865555763245
1655784105.4518723,709169,0.39724865555763245
1655784663.5642219,711011,0.39724865555763245
1655785221.6260467,712853,0.39724865555763245
1655785781.8111975,714695,0.39724865555763245
1655786347.049178,716537,0.39724865555763245
1655786906.3994796,718379,0.39724865555763245
1655787463.4879432,720221,0.39724865555763245
1655788023.1710463,722063,0.39724865555763245
1655788581.698497,723905,0.39724865555763245
1655789137.692097,725747,0.39724865555763245
1655789696.4244552,727589,0.39724865555763245
1655790254.2601871,729431,0.39724865555763245
1655790812.7297342,731273,0.39724865555763245
1655791371.3043692,733115,0.39724865555763245
1655791928.6989994,734957,0.39724865555763245
1655795253.828423,736799,0.39724865555763245
1655818319.6223938,738641,0.4015519917011261
1655818890.8780406,740483,0.4015519917011261
1655819456.6598241,742325,0.4015519917011261
1655820027.7518423,744167,0.4015519917011261
1655820595.9059641,746009,0.4015519917011261
1655821160.603254,747851,0.4015519917011261
1655821722.5858738,749693,0.4015519917011261
1655822283.157998,751535,0.4015519917011261
1655822847.5325603,753377,0.4015519917011261
1655823410.0823708,755219,0.4015519917011261
1655823970.8044157,757061,0.4015519917011261
1655824535.4713724,758903,0.4015519917011261
1655825095.8365335,760745,0.4015519917011261
1655825866.1237276,762587,0.4015519917011261
1655826430.8540957,764429,0.4015519917011261
1655826992.4784796,766271,0.4015519917011261
1655827554.5942454,768113,0.4015519917011261
1655828126.3642359,769955,0.4015519917011261
1655828699.9247563,771797,0.4015519917011261
1655829280.8058643,773639,0.4015519917011261
1655829854.2370312,775481,0.4015519917011261
1655830426.8101027,777323,0.4015519917011261
1655830994.8846562,779165,0.4015519917011261
1655831558.7169197,781007,0.4015519917011261
1655834954.7385864,782849,0.4015519917011261
1655835519.821414,784691,0.4015519917011261
1655836084.2731833,786533,0.4015519917011261
1655836647.7072403,788375,0.4015519917011261
1655837210.3106754,790217,0.4015519917011261
1655837773.0060802,792059,0.4015519917011261
1655838337.5631618,793901,0.4015519917011261
1655838903.1609952,795743,0.4015519917011261
1655839467.6695077,797585,0.4015519917011261
1655840029.9701083,799427,0.4015519917011261
1655840593.2744424,801269,0.4015519917011261
1655841160.1097264,803111,0.4015519917011261
1655841722.590154,804953,0.4015519917011261
1655842286.4625828,806795,0.4015519917011261
1655842849.3729303,808637,0.4015519917011261
1655843414.3332882,810479,0.4015519917011261
1655843978.5904772,812321,0.4015519917011261
1655844544.4009392,814163,0.4015519917011261
1655845105.857926,816005,0.4015519917011261
1655845672.350685,817847,0.4015519917011261
1655846238.1185153,819689,0.4015519917011261
1655846801.915787,821531,0.4015519917011261
1655847368.255284,823373,0.4015519917011261
1655847932.1885214,825215,0.4015519917011261
1655848498.6617484,827057,0.4015519917011261
1655851888.6357703,828899,0.4015519917011261
1655876347.08352,830741,0.3931766748428345
1655876923.4254105,832583,0.3931766748428345
1655877495.6112232,834425,0.3931766748428345
1655878069.0165372,836267,0.3931766748428345
1655878640.7655349,838109,0.3931766748428345
1655879212.7592907,839951,0.3931766748428345
1655879782.8906028,841793,0.3931766748428345
1655880349.7188795,843635,0.3931766748428345
1655880918.770515,845477,0.3931766748428345
1655881489.761498,847319,0.3931766748428345
1655882056.8830075,849161,0.3931766748428345
1655882626.3135395,851003,0.3931766748428345
1655883192.7710698,852845,0.3931766748428345
1655883760.5868864,854687,0.3931766748428345
1655884329.6116912,856529,0.3931766748428345
1655884898.655557,858371,0.3931766748428345
1655885467.826603,860213,0.3931766748428345
1655886034.1589642,862055,0.3931766748428345
1655886599.6959395,863897,0.3931766748428345
1655887168.7918768,865739,0.3931766748428345
1655887736.1891115,867581,0.3931766748428345
1655888301.5011778,869423,0.3931766748428345
1655888872.2937632,871265,0.3931766748428345
1655889440.511068,873107,0.3931766748428345
1655892885.0179746,874949,0.3931766748428345
1655893456.512197,876791,0.3931766748428345
1655894030.9805293,878633,0.3931766748428345
1655894600.375301,880475,0.3931766748428345
1655895168.6728148,882317,0.3931766748428345
1655895735.2913618,884159,0.3931766748428345
1655896303.5205243,886001,0.3931766748428345
1655896872.3845966,887843,0.3931766748428345
1655897438.6221821,889685,0.3931766748428345
1655898007.4999292,891527,0.3931766748428345
1655898580.153692,893369,0.3931766748428345
1655899150.4080448,895211,0.3931766748428345
1655899720.5422075,897053,0.3931766748428345
1655900289.1380181,898895,0.3931766748428345
1655900858.0414603,900737,0.3931766748428345
1655901423.9601314,902579,0.3931766748428345
1655901993.3270555,904421,0.3931766748428345
1655902564.2854545,906263,0.3931766748428345
1655903133.0018768,908105,0.3931766748428345
1655903702.9869592,909947,0.3931766748428345
1655904269.4285235,911789,0.3931766748428345
1655905005.0536077,913631,0.3931766748428345
1655905573.5671825,915473,0.3931766748428345
1655906143.661741,917315,0.3931766748428345
1655906711.0846994,919157,0.3931766748428345
1655910150.2988217,920999,0.3931766748428345
1655935843.3597617,922841,0.40551528334617615
1655936420.3053858,924683,0.40551528334617615


==> figure-data/hard-labels/confidence_gap_with_aug/run-version_6_confidence_gap_cart-tag-confidence_gap.csv <==
Wall time,Step,Value
1655480890.3710263,93941,0.0874335914850235
1655481400.9217975,95783,0.0874335914850235
1655481909.0762467,97625,0.0874335914850235
1655482415.3316405,99467,0.0874335914850235
1655482919.6264029,101309,0.0874335914850235
1655483428.7212365,103151,0.0874335914850235
1655483937.346455,104993,0.0874335914850235
1655484440.395666,106835,0.0874335914850235
1655484944.2283473,108677,0.0874335914850235
1655485448.5470388,110519,0.0874335914850235
1655485955.40314,112361,0.0874335914850235
1655486466.079359,114203,0.0874335914850235
1655486972.4770074,116045,0.0874335914850235
1655487477.6666622,117887,0.0874335914850235
1655487981.5439656,119729,0.0874335914850235
1655488485.084185,121571,0.0874335914850235
1655488989.5587215,123413,0.0874335914850235
1655489493.8111398,125255,0.0874335914850235
1655489998.952512,127097,0.0874335914850235
1655490504.2948554,128939,0.0874335914850235
1655491006.78898,130781,0.0874335914850235
1655491511.944383,132623,0.0874335914850235
1655492015.8724673,134465,0.0874335914850235
1655492519.0950785,136307,0.0874335914850235
1655495225.320477,138149,0.0874335914850235
1655495730.0306256,139991,0.0874335914850235
1655496236.1008809,141833,0.0874335914850235
1655496741.2067037,143675,0.0874335914850235
1655497243.3077872,145517,0.0874335914850235
1655497747.4872649,147359,0.0874335914850235
1655498251.564104,149201,0.0874335914850235
1655498758.4239035,151043,0.0874335914850235
1655499264.13201,152885,0.0874335914850235
1655499769.8783243,154727,0.0874335914850235
1655500275.5560422,156569,0.0874335914850235
1655500777.8823047,158411,0.0874335914850235
1655501281.2133095,160253,0.0874335914850235
1655501785.396128,162095,0.0874335914850235
1655502290.5642164,163937,0.0874335914850235
1655502796.3258066,165779,0.0874335914850235
1655503300.5314212,167621,0.0874335914850235
1655503806.2348092,169463,0.0874335914850235
1655504311.775497,171305,0.0874335914850235
1655504818.4524484,173147,0.0874335914850235
1655505329.593096,174989,0.0874335914850235
1655505834.6198635,176831,0.0874335914850235
1655506339.8858223,178673,0.0874335914850235
1655506846.2105196,180515,0.0874335914850235
1655507351.6094098,182357,0.0874335914850235
1655510054.2166955,184199,0.0874335914850235
1655520548.8312852,186041,0.2556977868080139
1655521065.3720803,187883,0.2556977868080139
1655521580.3722215,189725,0.2556977868080139
1655522096.8190572,191567,0.2556977868080139
1655522612.6287289,193409,0.2556977868080139
1655523126.5507038,195251,0.2556977868080139
1655523640.5929995,197093,0.2556977868080139
1655524153.095573,198935,0.2556977868080139
1655524667.9570558,200777,0.2556977868080139
1655525184.2157383,202619,0.2556977868080139
1655525697.6174135,204461,0.2556977868080139
1655526214.8654022,206303,0.2556977868080139
1655526735.0270672,208145,0.2556977868080139
1655527252.728232,209987,0.2556977868080139
1655527770.3323321,211829,0.2556977868080139
1655528285.305681,213671,0.2556977868080139
1655528800.879176,215513,0.2556977868080139
1655529318.5380964,217355,0.2556977868080139
1655529834.6293771,219197,0.2556977868080139
1655530350.8388824,221039,0.2556977868080139
1655530864.9423614,222881,0.2556977868080139
1655531379.139539,224723,0.2556977868080139
1655531894.067749,226565,0.2556977868080139
1655532410.436107,228407,0.2556977868080139
1655535252.026806,230249,0.2556977868080139
1655535768.9211795,232091,0.2556977868080139
1655536285.6733944,233933,0.2556977868080139
1655536800.1724195,235775,0.2556977868080139
1655537314.9277096,237617,0.2556977868080139
1655537830.861203,239459,0.2556977868080139
1655538346.2228415,241301,0.2556977868080139
1655538861.9407067,243143,0.2556977868080139
1655539375.8000624,244985,0.2556977868080139
1655539892.1450071,246827,0.2556977868080139
1655540407.000346,248669,0.2556977868080139
1655540921.7784822,250511,0.2556977868080139
1655541438.0883758,252353,0.2556977868080139
1655541953.4812047,254195,0.2556977868080139
1655542469.3496516,256037,0.2556977868080139
1655542986.3661213,257879,0.2556977868080139
1655543502.3638449,259721,0.2556977868080139
1655544018.8600812,261563,0.2556977868080139
1655544533.57787,263405,0.2556977868080139
1655545047.271143,265247,0.2556977868080139
1655545563.8604772,267089,0.2556977868080139
1655546077.214488,268931,0.2556977868080139
1655546593.481772,270773,0.2556977868080139
1655547109.6990058,272615,0.2556977868080139
1655547625.9551027,274457,0.2556977868080139
1655550473.7713115,276299,0.2556977868080139
1655563855.228236,278141,0.2876726984977722
1655564380.8379085,279983,0.2876726984977722
1655564906.4920125,281825,0.2876726984977722
1655565430.0047183,283667,0.2876726984977722
1655565953.746175,285509,0.2876726984977722
1655566475.2320538,287351,0.2876726984977722
1655566996.1816528,289193,0.2876726984977722
1655567520.6272361,291035,0.2876726984977722
1655568041.8545444,292877,0.2876726984977722
1655568565.6411548,294719,0.2876726984977722
1655569089.7609744,296561,0.2876726984977722
1655569611.4937108,298403,0.2876726984977722
1655570140.416641,300245,0.2876726984977722
1655570666.1736438,302087,0.2876726984977722
1655571188.691059,303929,0.2876726984977722
1655571711.2618504,305771,0.2876726984977722
1655572233.4469025,307613,0.2876726984977722
1655572756.990916,309455,0.2876726984977722
1655573281.106554,311297,0.2876726984977722
1655573805.0290804,313139,0.2876726984977722
1655574326.340134,314981,0.2876726984977722
1655574848.6225128,316823,0.2876726984977722
1655575370.6755717,318665,0.2876726984977722
1655575894.7311397,320507,0.2876726984977722
1655578831.230118,322349,0.2876726984977722
1655579356.7323303,324191,0.2876726984977722
1655579882.3569775,326033,0.2876726984977722
1655580406.0219097,327875,0.2876726984977722
1655580928.182488,329717,0.2876726984977722
1655581453.1639948,331559,0.2876726984977722
1655581975.1542897,333401,0.2876726984977722
1655582499.5318236,335243,0.2876726984977722
1655583024.902945,337085,0.2876726984977722
1655583548.7365646,338927,0.2876726984977722
1655584071.351207,340769,0.2876726984977722
1655584594.2988503,342611,0.2876726984977722
1655585118.9931936,344453,0.2876726984977722
1655585641.864288,346295,0.2876726984977722
1655586165.3819985,348137,0.2876726984977722
1655586689.069945,349979,0.2876726984977722
1655587213.0070581,351821,0.2876726984977722
1655587735.5318735,353663,0.2876726984977722
1655588258.3212693,355505,0.2876726984977722
1655588781.8040495,357347,0.2876726984977722
1655589306.9280353,359189,0.2876726984977722
1655589828.9935374,361031,0.2876726984977722
1655590352.1700146,362873,0.2876726984977722
1655590877.9702997,364715,0.2876726984977722
1655591405.3421052,366557,0.2876726984977722
1655594347.5476398,368399,0.2876726984977722
1655609372.332204,370241,0.2994893193244934
1655609908.5109134,372083,0.2994893193244934
1655610439.8575103,373925,0.2994893193244934
1655610967.6026647,375767,0.2994893193244934
1655611496.8623114,377609,0.2994893193244934
1655612027.1270065,379451,0.2994893193244934
1655612556.415452,381293,0.2994893193244934
1655613089.5997617,383135,0.2994893193244934
1655613622.2557378,384977,0.2994893193244934
1655614151.8868048,386819,0.2994893193244934
1655614682.0044708,388661,0.2994893193244934
1655615210.8804471,390503,0.2994893193244934
1655615738.264479,392345,0.2994893193244934
1655616267.3908198,394187,0.2994893193244934
1655616796.5415068,396029,0.2994893193244934
1655617326.6299014,397871,0.2994893193244934
1655617856.0291758,399713,0.2994893193244934
1655618385.2154617,401555,0.2994893193244934
1655618912.7870831,403397,0.2994893193244934
1655619442.8615003,405239,0.2994893193244934
1655619975.145798,407081,0.2994893193244934
1655620503.4550002,408923,0.2994893193244934
1655621032.1284983,410765,0.2994893193244934
1655621558.9331331,412607,0.2994893193244934
1655624561.3461304,414449,0.2994893193244934
1655625095.9926982,416291,0.2994893193244934
1655625625.693018,418133,0.2994893193244934
1655626156.9977803,419975,0.2994893193244934
1655626684.7918162,421817,0.2994893193244934
1655627212.8453803,423659,0.2994893193244934
1655627741.3200233,425501,0.2994893193244934
1655628271.6957684,427343,0.2994893193244934
1655628801.1338537,429185,0.2994893193244934
1655629329.6271346,431027,0.2994893193244934
1655629858.6295545,432869,0.2994893193244934
1655630387.2516677,434711,0.2994893193244934
1655630915.1389515,436553,0.2994893193244934
1655631445.6531754,438395,0.2994893193244934
1655631975.4048681,440237,0.2994893193244934
1655632507.9548059,442079,0.2994893193244934
1655633037.421457,443921,0.2994893193244934
1655633568.131857,445763,0.2994893193244934
1655634096.3970542,447605,0.2994893193244934
1655634628.690413,449447,0.2994893193244934
1655635163.6550648,451289,0.2994893193244934
1655635695.3563821,453131,0.2994893193244934
1655636226.6090584,454973,0.2994893193244934
1655636754.635148,456815,0.2994893193244934
1655637284.415433,458657,0.2994893193244934
1655640293.795805,460499,0.2994893193244934
1655657047.834555,462341,0.3297564387321472
1655657593.2353587,464183,0.3297564387321472
1655658135.3087373,466025,0.3297564387321472
1655658674.414079,467867,0.3297564387321472
1655659212.5355508,469709,0.3297564387321472
1655659750.9887297,471551,0.3297564387321472
1655660289.4584785,473393,0.3297564387321472
1655660824.8493586,475235,0.3297564387321472
1655661361.783843,477077,0.3297564387321472
1655661900.3553224,478919,0.3297564387321472
1655662438.1755996,480761,0.3297564387321472
1655662978.057085,482603,0.3297564387321472
1655663517.2885873,484445,0.3297564387321472
1655664056.0073276,486287,0.3297564387321472
1655664592.2046623,488129,0.3297564387321472
1655665133.4376035,489971,0.3297564387321472
1655665674.6388702,491813,0.3297564387321472
1655666212.7227283,493655,0.3297564387321472
1655666752.3889217,495497,0.3297564387321472
1655667292.324057,497339,0.3297564387321472
1655667832.204956,499181,0.3297564387321472
1655668369.1482286,501023,0.3297564387321472
1655668908.9559915,502865,0.3297564387321472
1655669447.389555,504707,0.3297564387321472
1655672572.8928883,506549,0.3297564387321472
1655673112.5503814,508391,0.3297564387321472
1655673652.92966,510233,0.3297564387321472
1655674193.8101978,512075,0.3297564387321472
1655674731.9080622,513917,0.3297564387321472
1655675271.830911,515759,0.3297564387321472
1655675811.6497247,517601,0.3297564387321472
1655676351.8949618,519443,0.3297564387321472
1655676891.0182528,521285,0.3297564387321472
1655677432.7940948,523127,0.3297564387321472
1655677976.8946536,524969,0.3297564387321472
1655678518.8742046,526811,0.3297564387321472
1655679059.8796067,528653,0.3297564387321472
1655679601.2888727,530495,0.3297564387321472
1655680142.8213475,532337,0.3297564387321472
1655680684.8674304,534179,0.3297564387321472
1655681224.206972,536021,0.3297564387321472
1655681767.4092813,537863,0.3297564387321472
1655682310.1228411,539705,0.3297564387321472
1655682848.8556194,541547,0.3297564387321472
1655683386.4042566,543389,0.3297564387321472
1655683926.948121,545231,0.3297564387321472
1655684467.297668,547073,0.3297564387321472
1655685005.4913154,548915,0.3297564387321472
1655685545.462,550757,0.3297564387321472
1655688672.6209087,552599,0.3297564387321472
1655708266.1092079,554441,0.3364320695400238
1655708820.8116846,556283,0.3364320695400238
1655709366.7192492,558125,0.3364320695400238
1655709915.5996666,559967,0.3364320695400238
1655710468.5364077,561809,0.3364320695400238
1655711017.265491,563651,0.3364320695400238
1655711763.444353,565493,0.3364320695400238
1655712313.293926,567335,0.3364320695400238
1655712864.222264,569177,0.3364320695400238
1655713411.812248,571019,0.3364320695400238
1655713964.7668312,572861,0.3364320695400238
1655714515.5111997,574703,0.3364320695400238
1655715066.8103755,576545,0.3364320695400238
1655715617.316743,578387,0.3364320695400238
1655716167.6109986,580229,0.3364320695400238
1655716716.9729981,582071,0.3364320695400238
1655717267.7952712,583913,0.3364320695400238
1655717818.322782,585755,0.3364320695400238
1655718368.1396124,587597,0.3364320695400238
1655718919.36815,589439,0.3364320695400238
1655719469.1797585,591281,0.3364320695400238
1655720020.2473712,593123,0.3364320695400238
1655720568.4403832,594965,0.3364320695400238
1655721121.7933354,596807,0.3364320695400238
1655724380.4234514,598649,0.3364320695400238
1655724931.3652165,600491,0.3364320695400238
1655725483.1805434,602333,0.3364320695400238
1655726032.2433214,604175,0.3364320695400238
1655726585.3743727,606017,0.3364320695400238
1655727139.7917626,607859,0.3364320695400238
1655727687.333945,609701,0.3364320695400238
1655728235.5455186,611543,0.3364320695400238
1655728790.926489,613385,0.3364320695400238
1655729342.787105,615227,0.3364320695400238
1655729894.069242,617069,0.3364320695400238
1655730677.697911,618911,0.3364320695400238
1655731229.2510788,620753,0.3364320695400238
1655731780.913985,622595,0.3364320695400238
1655732331.1872778,624437,0.3364320695400238
1655732883.1991706,626279,0.3364320695400238
1655733435.1246593,628121,0.3364320695400238
1655733984.7686577,629963,0.3364320695400238
1655734535.3390589,631805,0.3364320695400238
1655735085.9818962,633647,0.3364320695400238
1655735637.8256686,635489,0.3364320695400238
1655736188.2478797,637331,0.3364320695400238
1655736735.1170008,639173,0.3364320695400238
1655737283.2403417,641015,0.3364320695400238
1655737832.433581,642857,0.3364320695400238
1655741083.1923866,644699,0.3364320695400238
1655762376.3413785,646541,0.3423060178756714
1655762938.1214237,648383,0.3423060178756714
1655763498.2143483,650225,0.3423060178756714
1655764057.9092443,652067,0.3423060178756714
1655764623.5711498,653909,0.3423060178756714
1655765182.0530398,655751,0.3423060178756714
1655765739.555507,657593,0.3423060178756714
1655766297.9320421,659435,0.3423060178756714
1655766855.429493,661277,0.3423060178756714
1655767410.7779694,663119,0.3423060178756714
1655767968.1142907,664961,0.3423060178756714
1655768526.2208786,666803,0.3423060178756714
1655769080.769214,668645,0.3423060178756714
1655769640.1038282,670487,0.3423060178756714
1655770198.9001582,672329,0.3423060178756714
1655770756.1034958,674171,0.3423060178756714
1655771314.1451025,676013,0.3423060178756714
1655771869.8995783,677855,0.3423060178756714
1655772428.859675,679697,0.3423060178756714
1655772982.9283864,681539,0.3423060178756714
1655773540.0198507,683381,0.3423060178756714
1655774096.2970912,685223,0.3423060178756714
1655774656.5660028,687065,0.3423060178756714
1655775213.2448149,688907,0.3423060178756714
1655778526.884897,690749,0.3423060178756714
1655779084.6727104,692591,0.3423060178756714
1655779643.5581672,694433,0.3423060178756714
1655780198.385809,696275,0.3423060178756714
1655780753.1935377,698117,0.3423060178756714
1655781310.4817667,699959,0.3423060178756714
1655781867.6957917,701801,0.3423060178756714
1655782426.4191518,703643,0.3423060178756714
1655782987.5193965,705485,0.3423060178756714
1655783544.9828713,707327,0.3423060178756714
1655784105.4518723,709169,0.3423060178756714
1655784663.5642219,711011,0.3423060178756714
1655785221.6260467,712853,0.3423060178756714
1655785781.8111975,714695,0.3423060178756714
1655786347.049178,716537,0.3423060178756714
1655786906.3994796,718379,0.3423060178756714
1655787463.4879432,720221,0.3423060178756714
1655788023.1710463,722063,0.3423060178756714
1655788581.698497,723905,0.3423060178756714
1655789137.692097,725747,0.3423060178756714
1655789696.4244552,727589,0.3423060178756714
1655790254.2601871,729431,0.3423060178756714
1655790812.7297342,731273,0.3423060178756714
1655791371.3043692,733115,0.3423060178756714
1655791928.6989994,734957,0.3423060178756714
1655795253.828423,736799,0.3423060178756714
1655818319.6223938,738641,0.34086480736732483
1655818890.8780406,740483,0.34086480736732483
1655819456.6598241,742325,0.34086480736732483
1655820027.7518423,744167,0.34086480736732483
1655820595.9059641,746009,0.34086480736732483
1655821160.603254,747851,0.34086480736732483
1655821722.5858738,749693,0.34086480736732483
1655822283.157998,751535,0.34086480736732483
1655822847.5325603,753377,0.34086480736732483
1655823410.0823708,755219,0.34086480736732483
1655823970.8044157,757061,0.34086480736732483
1655824535.4713724,758903,0.34086480736732483
1655825095.8365335,760745,0.34086480736732483
1655825866.1237276,762587,0.34086480736732483
1655826430.8540957,764429,0.34086480736732483
1655826992.4784796,766271,0.34086480736732483
1655827554.5942454,768113,0.34086480736732483
1655828126.3642359,769955,0.34086480736732483
1655828699.9247563,771797,0.34086480736732483
1655829280.8058643,773639,0.34086480736732483
1655829854.2370312,775481,0.34086480736732483
1655830426.8101027,777323,0.34086480736732483
1655830994.8846562,779165,0.34086480736732483
1655831558.7169197,781007,0.34086480736732483
1655834954.7385864,782849,0.34086480736732483
1655835519.821414,784691,0.34086480736732483
1655836084.2731833,786533,0.34086480736732483
1655836647.7072403,788375,0.34086480736732483
1655837210.3106754,790217,0.34086480736732483
1655837773.0060802,792059,0.34086480736732483
1655838337.5631618,793901,0.34086480736732483
1655838903.1609952,795743,0.34086480736732483
1655839467.6695077,797585,0.34086480736732483
1655840029.9701083,799427,0.34086480736732483
1655840593.2744424,801269,0.34086480736732483
1655841160.1097264,803111,0.34086480736732483
1655841722.590154,804953,0.34086480736732483
1655842286.4625828,806795,0.34086480736732483
1655842849.3729303,808637,0.34086480736732483
1655843414.3332882,810479,0.34086480736732483
1655843978.5904772,812321,0.34086480736732483
1655844544.4009392,814163,0.34086480736732483
1655845105.857926,816005,0.34086480736732483
1655845672.350685,817847,0.34086480736732483
1655846238.1185153,819689,0.34086480736732483
1655846801.915787,821531,0.34086480736732483
1655847368.255284,823373,0.34086480736732483
1655847932.1885214,825215,0.34086480736732483
1655848498.6617484,827057,0.34086480736732483
1655851888.6357703,828899,0.34086480736732483
1655876347.08352,830741,0.349048376083374
1655876923.4254105,832583,0.349048376083374
1655877495.6112232,834425,0.349048376083374
1655878069.0165372,836267,0.349048376083374
1655878640.7655349,838109,0.349048376083374
1655879212.7592907,839951,0.349048376083374
1655879782.8906028,841793,0.349048376083374
1655880349.7188795,843635,0.349048376083374
1655880918.770515,845477,0.349048376083374
1655881489.761498,847319,0.349048376083374
1655882056.8830075,849161,0.349048376083374
1655882626.3135395,851003,0.349048376083374
1655883192.7710698,852845,0.349048376083374
1655883760.5868864,854687,0.349048376083374
1655884329.6116912,856529,0.349048376083374
1655884898.655557,858371,0.349048376083374
1655885467.826603,860213,0.349048376083374
1655886034.1589642,862055,0.349048376083374
1655886599.6959395,863897,0.349048376083374
1655887168.7918768,865739,0.349048376083374
1655887736.1891115,867581,0.349048376083374
1655888301.5011778,869423,0.349048376083374
1655888872.2937632,871265,0.349048376083374
1655889440.511068,873107,0.349048376083374
1655892885.0179746,874949,0.349048376083374
1655893456.512197,876791,0.349048376083374
1655894030.9805293,878633,0.349048376083374
1655894600.375301,880475,0.349048376083374
1655895168.6728148,882317,0.349048376083374
1655895735.2913618,884159,0.349048376083374
1655896303.5205243,886001,0.349048376083374
1655896872.3845966,887843,0.349048376083374
1655897438.6221821,889685,0.349048376083374
1655898007.4999292,891527,0.349048376083374
1655898580.153692,893369,0.349048376083374
1655899150.4080448,895211,0.349048376083374
1655899720.5422075,897053,0.349048376083374
1655900289.1380181,898895,0.349048376083374
1655900858.0414603,900737,0.349048376083374
1655901423.9601314,902579,0.349048376083374
1655901993.3270555,904421,0.349048376083374
1655902564.2854545,906263,0.349048376083374
1655903133.0018768,908105,0.349048376083374
1655903702.9869592,909947,0.349048376083374
1655904269.4285235,911789,0.349048376083374
1655905005.0536077,913631,0.349048376083374
1655905573.5671825,915473,0.349048376083374
1655906143.661741,917315,0.349048376083374
1655906711.0846994,919157,0.349048376083374
1655910150.2988217,920999,0.349048376083374
1655935843.3597617,922841,0.3508884012699127
1655936420.3053858,924683,0.3508884012699127


==> figure-data/hard-labels/confidence_gap_with_aug/run-version_6_confidence_gap_mainpicture-tag-confidence_gap.csv <==
Wall time,Step,Value
1655480890.3710263,93941,0.004348197486251593
1655481400.9217975,95783,0.004348197486251593
1655481909.0762467,97625,0.004348197486251593
1655482415.3316405,99467,0.004348197486251593
1655482919.6264029,101309,0.004348197486251593
1655483428.7212365,103151,0.004348197486251593
1655483937.346455,104993,0.004348197486251593
1655484440.395666,106835,0.004348197486251593
1655484944.2283473,108677,0.004348197486251593
1655485448.5470388,110519,0.004348197486251593
1655485955.40314,112361,0.004348197486251593
1655486466.079359,114203,0.004348197486251593
1655486972.4770074,116045,0.004348197486251593
1655487477.6666622,117887,0.004348197486251593
1655487981.5439656,119729,0.004348197486251593
1655488485.084185,121571,0.004348197486251593
1655488989.5587215,123413,0.004348197486251593
1655489493.8111398,125255,0.004348197486251593
1655489998.952512,127097,0.004348197486251593
1655490504.2948554,128939,0.004348197486251593
1655491006.78898,130781,0.004348197486251593
1655491511.944383,132623,0.004348197486251593
1655492015.8724673,134465,0.004348197486251593
1655492519.0950785,136307,0.004348197486251593
1655495225.320477,138149,0.004348197486251593
1655495730.0306256,139991,0.004348197486251593
1655496236.1008809,141833,0.004348197486251593
1655496741.2067037,143675,0.004348197486251593
1655497243.3077872,145517,0.004348197486251593
1655497747.4872649,147359,0.004348197486251593
1655498251.564104,149201,0.004348197486251593
1655498758.4239035,151043,0.004348197486251593
1655499264.13201,152885,0.004348197486251593
1655499769.8783243,154727,0.004348197486251593
1655500275.5560422,156569,0.004348197486251593
1655500777.8823047,158411,0.004348197486251593
1655501281.2133095,160253,0.004348197486251593
1655501785.396128,162095,0.004348197486251593
1655502290.5642164,163937,0.004348197486251593
1655502796.3258066,165779,0.004348197486251593
1655503300.5314212,167621,0.004348197486251593
1655503806.2348092,169463,0.004348197486251593
1655504311.775497,171305,0.004348197486251593
1655504818.4524484,173147,0.004348197486251593
1655505329.593096,174989,0.004348197486251593
1655505834.6198635,176831,0.004348197486251593
1655506339.8858223,178673,0.004348197486251593
1655506846.2105196,180515,0.004348197486251593
1655507351.6094098,182357,0.004348197486251593
1655510054.2166955,184199,0.004348197486251593
1655520548.8312852,186041,0.18067242205142975
1655521065.3720803,187883,0.18067242205142975
1655521580.3722215,189725,0.18067242205142975
1655522096.8190572,191567,0.18067242205142975
1655522612.6287289,193409,0.18067242205142975
1655523126.5507038,195251,0.18067242205142975
1655523640.5929995,197093,0.18067242205142975
1655524153.095573,198935,0.18067242205142975
1655524667.9570558,200777,0.18067242205142975
1655525184.2157383,202619,0.18067242205142975
1655525697.6174135,204461,0.18067242205142975
1655526214.8654022,206303,0.18067242205142975
1655526735.0270672,208145,0.18067242205142975
1655527252.728232,209987,0.18067242205142975
1655527770.3323321,211829,0.18067242205142975
1655528285.305681,213671,0.18067242205142975
1655528800.879176,215513,0.18067242205142975
1655529318.5380964,217355,0.18067242205142975
1655529834.6293771,219197,0.18067242205142975
1655530350.8388824,221039,0.18067242205142975
1655530864.9423614,222881,0.18067242205142975
1655531379.139539,224723,0.18067242205142975
1655531894.067749,226565,0.18067242205142975
1655532410.436107,228407,0.18067242205142975
1655535252.026806,230249,0.18067242205142975
1655535768.9211795,232091,0.18067242205142975
1655536285.6733944,233933,0.18067242205142975
1655536800.1724195,235775,0.18067242205142975
1655537314.9277096,237617,0.18067242205142975
1655537830.861203,239459,0.18067242205142975
1655538346.2228415,241301,0.18067242205142975
1655538861.9407067,243143,0.18067242205142975
1655539375.8000624,244985,0.18067242205142975
1655539892.1450071,246827,0.18067242205142975
1655540407.000346,248669,0.18067242205142975
1655540921.7784822,250511,0.18067242205142975
1655541438.0883758,252353,0.18067242205142975
1655541953.4812047,254195,0.18067242205142975
1655542469.3496516,256037,0.18067242205142975
1655542986.3661213,257879,0.18067242205142975
1655543502.3638449,259721,0.18067242205142975
1655544018.8600812,261563,0.18067242205142975
1655544533.57787,263405,0.18067242205142975
1655545047.271143,265247,0.18067242205142975
1655545563.8604772,267089,0.18067242205142975
1655546077.214488,268931,0.18067242205142975
1655546593.481772,270773,0.18067242205142975
1655547109.6990058,272615,0.18067242205142975
1655547625.9551027,274457,0.18067242205142975
1655550473.7713115,276299,0.18067242205142975
1655563855.228236,278141,0.19966484606266022
1655564380.8379085,279983,0.19966484606266022
1655564906.4920125,281825,0.19966484606266022
1655565430.0047183,283667,0.19966484606266022
1655565953.746175,285509,0.19966484606266022
1655566475.2320538,287351,0.19966484606266022
1655566996.1816528,289193,0.19966484606266022
1655567520.6272361,291035,0.19966484606266022
1655568041.8545444,292877,0.19966484606266022
1655568565.6411548,294719,0.19966484606266022
1655569089.7609744,296561,0.19966484606266022
1655569611.4937108,298403,0.19966484606266022
1655570140.416641,300245,0.19966484606266022
1655570666.1736438,302087,0.19966484606266022
1655571188.691059,303929,0.19966484606266022
1655571711.2618504,305771,0.19966484606266022
1655572233.4469025,307613,0.19966484606266022
1655572756.990916,309455,0.19966484606266022
1655573281.106554,311297,0.19966484606266022
1655573805.0290804,313139,0.19966484606266022
1655574326.340134,314981,0.19966484606266022
1655574848.6225128,316823,0.19966484606266022
1655575370.6755717,318665,0.19966484606266022
1655575894.7311397,320507,0.19966484606266022
1655578831.230118,322349,0.19966484606266022
1655579356.7323303,324191,0.19966484606266022
1655579882.3569775,326033,0.19966484606266022
1655580406.0219097,327875,0.19966484606266022
1655580928.182488,329717,0.19966484606266022
1655581453.1639948,331559,0.19966484606266022
1655581975.1542897,333401,0.19966484606266022
1655582499.5318236,335243,0.19966484606266022
1655583024.902945,337085,0.19966484606266022
1655583548.7365646,338927,0.19966484606266022
1655584071.351207,340769,0.19966484606266022
1655584594.2988503,342611,0.19966484606266022
1655585118.9931936,344453,0.19966484606266022
1655585641.864288,346295,0.19966484606266022
1655586165.3819985,348137,0.19966484606266022
1655586689.069945,349979,0.19966484606266022
1655587213.0070581,351821,0.19966484606266022
1655587735.5318735,353663,0.19966484606266022
1655588258.3212693,355505,0.19966484606266022
1655588781.8040495,357347,0.19966484606266022
1655589306.9280353,359189,0.19966484606266022
1655589828.9935374,361031,0.19966484606266022
1655590352.1700146,362873,0.19966484606266022
1655590877.9702997,364715,0.19966484606266022
1655591405.3421052,366557,0.19966484606266022
1655594347.5476398,368399,0.19966484606266022
1655609372.332204,370241,0.2080429196357727
1655609908.5109134,372083,0.2080429196357727
1655610439.8575103,373925,0.2080429196357727
1655610967.6026647,375767,0.2080429196357727
1655611496.8623114,377609,0.2080429196357727
1655612027.1270065,379451,0.2080429196357727
1655612556.415452,381293,0.2080429196357727
1655613089.5997617,383135,0.2080429196357727
1655613622.2557378,384977,0.2080429196357727
1655614151.8868048,386819,0.2080429196357727
1655614682.0044708,388661,0.2080429196357727
1655615210.8804471,390503,0.2080429196357727
1655615738.264479,392345,0.2080429196357727
1655616267.3908198,394187,0.2080429196357727
1655616796.5415068,396029,0.2080429196357727
1655617326.6299014,397871,0.2080429196357727
1655617856.0291758,399713,0.2080429196357727
1655618385.2154617,401555,0.2080429196357727
1655618912.7870831,403397,0.2080429196357727
1655619442.8615003,405239,0.2080429196357727
1655619975.145798,407081,0.2080429196357727
1655620503.4550002,408923,0.2080429196357727
1655621032.1284983,410765,0.2080429196357727
1655621558.9331331,412607,0.2080429196357727
1655624561.3461304,414449,0.2080429196357727
1655625095.9926982,416291,0.2080429196357727
1655625625.693018,418133,0.2080429196357727
1655626156.9977803,419975,0.2080429196357727
1655626684.7918162,421817,0.2080429196357727
1655627212.8453803,423659,0.2080429196357727
1655627741.3200233,425501,0.2080429196357727
1655628271.6957684,427343,0.2080429196357727
1655628801.1338537,429185,0.2080429196357727
1655629329.6271346,431027,0.2080429196357727
1655629858.6295545,432869,0.2080429196357727
1655630387.2516677,434711,0.2080429196357727
1655630915.1389515,436553,0.2080429196357727
1655631445.6531754,438395,0.2080429196357727
1655631975.4048681,440237,0.2080429196357727
1655632507.9548059,442079,0.2080429196357727
1655633037.421457,443921,0.2080429196357727
1655633568.131857,445763,0.2080429196357727
1655634096.3970542,447605,0.2080429196357727
1655634628.690413,449447,0.2080429196357727
1655635163.6550648,451289,0.2080429196357727
1655635695.3563821,453131,0.2080429196357727
1655636226.6090584,454973,0.2080429196357727
1655636754.635148,456815,0.2080429196357727
1655637284.415433,458657,0.2080429196357727
1655640293.795805,460499,0.2080429196357727
1655657047.834555,462341,0.2410888522863388
1655657593.2353587,464183,0.2410888522863388
1655658135.3087373,466025,0.2410888522863388
1655658674.414079,467867,0.2410888522863388
1655659212.5355508,469709,0.2410888522863388
1655659750.9887297,471551,0.2410888522863388
1655660289.4584785,473393,0.2410888522863388
1655660824.8493586,475235,0.2410888522863388
1655661361.783843,477077,0.2410888522863388
1655661900.3553224,478919,0.2410888522863388
1655662438.1755996,480761,0.2410888522863388
1655662978.057085,482603,0.2410888522863388
1655663517.2885873,484445,0.2410888522863388
1655664056.0073276,486287,0.2410888522863388
1655664592.2046623,488129,0.2410888522863388
1655665133.4376035,489971,0.2410888522863388
1655665674.6388702,491813,0.2410888522863388
1655666212.7227283,493655,0.2410888522863388
1655666752.3889217,495497,0.2410888522863388
1655667292.324057,497339,0.2410888522863388
1655667832.204956,499181,0.2410888522863388
1655668369.1482286,501023,0.2410888522863388
1655668908.9559915,502865,0.2410888522863388
1655669447.389555,504707,0.2410888522863388
1655672572.8928883,506549,0.2410888522863388
1655673112.5503814,508391,0.2410888522863388
1655673652.92966,510233,0.2410888522863388
1655674193.8101978,512075,0.2410888522863388
1655674731.9080622,513917,0.2410888522863388
1655675271.830911,515759,0.2410888522863388
1655675811.6497247,517601,0.2410888522863388
1655676351.8949618,519443,0.2410888522863388
1655676891.0182528,521285,0.2410888522863388
1655677432.7940948,523127,0.2410888522863388
1655677976.8946536,524969,0.2410888522863388
1655678518.8742046,526811,0.2410888522863388
1655679059.8796067,528653,0.2410888522863388
1655679601.2888727,530495,0.2410888522863388
1655680142.8213475,532337,0.2410888522863388
1655680684.8674304,534179,0.2410888522863388
1655681224.206972,536021,0.2410888522863388
1655681767.4092813,537863,0.2410888522863388
1655682310.1228411,539705,0.2410888522863388
1655682848.8556194,541547,0.2410888522863388
1655683386.4042566,543389,0.2410888522863388
1655683926.948121,545231,0.2410888522863388
1655684467.297668,547073,0.2410888522863388
1655685005.4913154,548915,0.2410888522863388
1655685545.462,550757,0.2410888522863388
1655688672.6209087,552599,0.2410888522863388
1655708266.1092079,554441,0.24215765297412872
1655708820.8116846,556283,0.24215765297412872
1655709366.7192492,558125,0.24215765297412872
1655709915.5996666,559967,0.24215765297412872
1655710468.5364077,561809,0.24215765297412872
1655711017.265491,563651,0.24215765297412872
1655711763.444353,565493,0.24215765297412872
1655712313.293926,567335,0.24215765297412872
1655712864.222264,569177,0.24215765297412872
1655713411.812248,571019,0.24215765297412872
1655713964.7668312,572861,0.24215765297412872
1655714515.5111997,574703,0.24215765297412872
1655715066.8103755,576545,0.24215765297412872
1655715617.316743,578387,0.24215765297412872
1655716167.6109986,580229,0.24215765297412872
1655716716.9729981,582071,0.24215765297412872
1655717267.7952712,583913,0.24215765297412872
1655717818.322782,585755,0.24215765297412872
1655718368.1396124,587597,0.24215765297412872
1655718919.36815,589439,0.24215765297412872
1655719469.1797585,591281,0.24215765297412872
1655720020.2473712,593123,0.24215765297412872
1655720568.4403832,594965,0.24215765297412872
1655721121.7933354,596807,0.24215765297412872
1655724380.4234514,598649,0.24215765297412872
1655724931.3652165,600491,0.24215765297412872
1655725483.1805434,602333,0.24215765297412872
1655726032.2433214,604175,0.24215765297412872
1655726585.3743727,606017,0.24215765297412872
1655727139.7917626,607859,0.24215765297412872
1655727687.333945,609701,0.24215765297412872
1655728235.5455186,611543,0.24215765297412872
1655728790.926489,613385,0.24215765297412872
1655729342.787105,615227,0.24215765297412872
1655729894.069242,617069,0.24215765297412872
1655730677.697911,618911,0.24215765297412872
1655731229.2510788,620753,0.24215765297412872
1655731780.913985,622595,0.24215765297412872
1655732331.1872778,624437,0.24215765297412872
1655732883.1991706,626279,0.24215765297412872
1655733435.1246593,628121,0.24215765297412872
1655733984.7686577,629963,0.24215765297412872
1655734535.3390589,631805,0.24215765297412872
1655735085.9818962,633647,0.24215765297412872
1655735637.8256686,635489,0.24215765297412872
1655736188.2478797,637331,0.24215765297412872
1655736735.1170008,639173,0.24215765297412872
1655737283.2403417,641015,0.24215765297412872
1655737832.433581,642857,0.24215765297412872
1655741083.1923866,644699,0.24215765297412872
1655762376.3413785,646541,0.2540028989315033
1655762938.1214237,648383,0.2540028989315033
1655763498.2143483,650225,0.2540028989315033
1655764057.9092443,652067,0.2540028989315033
1655764623.5711498,653909,0.2540028989315033
1655765182.0530398,655751,0.2540028989315033
1655765739.555507,657593,0.2540028989315033
1655766297.9320421,659435,0.2540028989315033
1655766855.429493,661277,0.2540028989315033
1655767410.7779694,663119,0.2540028989315033
1655767968.1142907,664961,0.2540028989315033
1655768526.2208786,666803,0.2540028989315033
1655769080.769214,668645,0.2540028989315033
1655769640.1038282,670487,0.2540028989315033
1655770198.9001582,672329,0.2540028989315033
1655770756.1034958,674171,0.2540028989315033
1655771314.1451025,676013,0.2540028989315033
1655771869.8995783,677855,0.2540028989315033
1655772428.859675,679697,0.2540028989315033
1655772982.9283864,681539,0.2540028989315033
1655773540.0198507,683381,0.2540028989315033
1655774096.2970912,685223,0.2540028989315033
1655774656.5660028,687065,0.2540028989315033
1655775213.2448149,688907,0.2540028989315033
1655778526.884897,690749,0.2540028989315033
1655779084.6727104,692591,0.2540028989315033
1655779643.5581672,694433,0.2540028989315033
1655780198.385809,696275,0.2540028989315033
1655780753.1935377,698117,0.2540028989315033
1655781310.4817667,699959,0.2540028989315033
1655781867.6957917,701801,0.2540028989315033
1655782426.4191518,703643,0.2540028989315033
1655782987.5193965,705485,0.2540028989315033
1655783544.9828713,707327,0.2540028989315033
1655784105.4518723,709169,0.2540028989315033
1655784663.5642219,711011,0.2540028989315033
1655785221.6260467,712853,0.2540028989315033
1655785781.8111975,714695,0.2540028989315033
1655786347.049178,716537,0.2540028989315033
1655786906.3994796,718379,0.2540028989315033
1655787463.4879432,720221,0.2540028989315033
1655788023.1710463,722063,0.2540028989315033
1655788581.698497,723905,0.2540028989315033
1655789137.692097,725747,0.2540028989315033
1655789696.4244552,727589,0.2540028989315033
1655790254.2601871,729431,0.2540028989315033
1655790812.7297342,731273,0.2540028989315033
1655791371.3043692,733115,0.2540028989315033
1655791928.6989994,734957,0.2540028989315033
1655795253.828423,736799,0.2540028989315033
1655818319.6223938,738641,0.25139811635017395
1655818890.8780406,740483,0.25139811635017395
1655819456.6598241,742325,0.25139811635017395
1655820027.7518423,744167,0.25139811635017395
1655820595.9059641,746009,0.25139811635017395
1655821160.603254,747851,0.25139811635017395
1655821722.5858738,749693,0.25139811635017395
1655822283.157998,751535,0.25139811635017395
1655822847.5325603,753377,0.25139811635017395
1655823410.0823708,755219,0.25139811635017395
1655823970.8044157,757061,0.25139811635017395
1655824535.4713724,758903,0.25139811635017395
1655825095.8365335,760745,0.25139811635017395
1655825866.1237276,762587,0.25139811635017395
1655826430.8540957,764429,0.25139811635017395
1655826992.4784796,766271,0.25139811635017395
1655827554.5942454,768113,0.25139811635017395
1655828126.3642359,769955,0.25139811635017395
1655828699.9247563,771797,0.25139811635017395
1655829280.8058643,773639,0.25139811635017395
1655829854.2370312,775481,0.25139811635017395
1655830426.8101027,777323,0.25139811635017395
1655830994.8846562,779165,0.25139811635017395
1655831558.7169197,781007,0.25139811635017395
1655834954.7385864,782849,0.25139811635017395
1655835519.821414,784691,0.25139811635017395
1655836084.2731833,786533,0.25139811635017395
1655836647.7072403,788375,0.25139811635017395
1655837210.3106754,790217,0.25139811635017395
1655837773.0060802,792059,0.25139811635017395
1655838337.5631618,793901,0.25139811635017395
1655838903.1609952,795743,0.25139811635017395
1655839467.6695077,797585,0.25139811635017395
1655840029.9701083,799427,0.25139811635017395
1655840593.2744424,801269,0.25139811635017395
1655841160.1097264,803111,0.25139811635017395
1655841722.590154,804953,0.25139811635017395
1655842286.4625828,806795,0.25139811635017395
1655842849.3729303,808637,0.25139811635017395
1655843414.3332882,810479,0.25139811635017395
1655843978.5904772,812321,0.25139811635017395
1655844544.4009392,814163,0.25139811635017395
1655845105.857926,816005,0.25139811635017395
1655845672.350685,817847,0.25139811635017395
1655846238.1185153,819689,0.25139811635017395
1655846801.915787,821531,0.25139811635017395
1655847368.255284,823373,0.25139811635017395
1655847932.1885214,825215,0.25139811635017395
1655848498.6617484,827057,0.25139811635017395
1655851888.6357703,828899,0.25139811635017395
1655876347.08352,830741,0.24851873517036438
1655876923.4254105,832583,0.24851873517036438
1655877495.6112232,834425,0.24851873517036438
1655878069.0165372,836267,0.24851873517036438
1655878640.7655349,838109,0.24851873517036438
1655879212.7592907,839951,0.24851873517036438
1655879782.8906028,841793,0.24851873517036438
1655880349.7188795,843635,0.24851873517036438
1655880918.770515,845477,0.24851873517036438
1655881489.761498,847319,0.24851873517036438
1655882056.8830075,849161,0.24851873517036438
1655882626.3135395,851003,0.24851873517036438
1655883192.7710698,852845,0.24851873517036438
1655883760.5868864,854687,0.24851873517036438
1655884329.6116912,856529,0.24851873517036438
1655884898.655557,858371,0.24851873517036438
1655885467.826603,860213,0.24851873517036438
1655886034.1589642,862055,0.24851873517036438
1655886599.6959395,863897,0.24851873517036438
1655887168.7918768,865739,0.24851873517036438
1655887736.1891115,867581,0.24851873517036438
1655888301.5011778,869423,0.24851873517036438
1655888872.2937632,871265,0.24851873517036438
1655889440.511068,873107,0.24851873517036438
1655892885.0179746,874949,0.24851873517036438
1655893456.512197,876791,0.24851873517036438
1655894030.9805293,878633,0.24851873517036438
1655894600.375301,880475,0.24851873517036438
1655895168.6728148,882317,0.24851873517036438
1655895735.2913618,884159,0.24851873517036438
1655896303.5205243,886001,0.24851873517036438
1655896872.3845966,887843,0.24851873517036438
1655897438.6221821,889685,0.24851873517036438
1655898007.4999292,891527,0.24851873517036438
1655898580.153692,893369,0.24851873517036438
1655899150.4080448,895211,0.24851873517036438
1655899720.5422075,897053,0.24851873517036438
1655900289.1380181,898895,0.24851873517036438
1655900858.0414603,900737,0.24851873517036438
1655901423.9601314,902579,0.24851873517036438
1655901993.3270555,904421,0.24851873517036438
1655902564.2854545,906263,0.24851873517036438
1655903133.0018768,908105,0.24851873517036438
1655903702.9869592,909947,0.24851873517036438
1655904269.4285235,911789,0.24851873517036438
1655905005.0536077,913631,0.24851873517036438
1655905573.5671825,915473,0.24851873517036438
1655906143.661741,917315,0.24851873517036438
1655906711.0846994,919157,0.24851873517036438
1655910150.2988217,920999,0.24851873517036438
1655935843.3597617,922841,0.25906991958618164
1655936420.3053858,924683,0.25906991958618164


==> figure-data/hard-labels/confidence_gap_with_aug/run-version_6_confidence_gap_name-tag-confidence_gap.csv <==
Wall time,Step,Value
1655480890.3710263,93941,0.30104124546051025
1655481400.9217975,95783,0.30104124546051025
1655481909.0762467,97625,0.30104124546051025
1655482415.3316405,99467,0.30104124546051025
1655482919.6264029,101309,0.30104124546051025
1655483428.7212365,103151,0.30104124546051025
1655483937.346455,104993,0.30104124546051025
1655484440.395666,106835,0.30104124546051025
1655484944.2283473,108677,0.30104124546051025
1655485448.5470388,110519,0.30104124546051025
1655485955.40314,112361,0.30104124546051025
1655486466.079359,114203,0.30104124546051025
1655486972.4770074,116045,0.30104124546051025
1655487477.6666622,117887,0.30104124546051025
1655487981.5439656,119729,0.30104124546051025
1655488485.084185,121571,0.30104124546051025
1655488989.5587215,123413,0.30104124546051025
1655489493.8111398,125255,0.30104124546051025
1655489998.952512,127097,0.30104124546051025
1655490504.2948554,128939,0.30104124546051025
1655491006.78898,130781,0.30104124546051025
1655491511.944383,132623,0.30104124546051025
1655492015.8724673,134465,0.30104124546051025
1655492519.0950785,136307,0.30104124546051025
1655495225.320477,138149,0.30104124546051025
1655495730.0306256,139991,0.30104124546051025
1655496236.1008809,141833,0.30104124546051025
1655496741.2067037,143675,0.30104124546051025
1655497243.3077872,145517,0.30104124546051025
1655497747.4872649,147359,0.30104124546051025
1655498251.564104,149201,0.30104124546051025
1655498758.4239035,151043,0.30104124546051025
1655499264.13201,152885,0.30104124546051025
1655499769.8783243,154727,0.30104124546051025
1655500275.5560422,156569,0.30104124546051025
1655500777.8823047,158411,0.30104124546051025
1655501281.2133095,160253,0.30104124546051025
1655501785.396128,162095,0.30104124546051025
1655502290.5642164,163937,0.30104124546051025
1655502796.3258066,165779,0.30104124546051025
1655503300.5314212,167621,0.30104124546051025
1655503806.2348092,169463,0.30104124546051025
1655504311.775497,171305,0.30104124546051025
1655504818.4524484,173147,0.30104124546051025
1655505329.593096,174989,0.30104124546051025
1655505834.6198635,176831,0.30104124546051025
1655506339.8858223,178673,0.30104124546051025
1655506846.2105196,180515,0.30104124546051025
1655507351.6094098,182357,0.30104124546051025
1655510054.2166955,184199,0.30104124546051025
1655520548.8312852,186041,0.5005031228065491
1655521065.3720803,187883,0.5005031228065491
1655521580.3722215,189725,0.5005031228065491
1655522096.8190572,191567,0.5005031228065491
1655522612.6287289,193409,0.5005031228065491
1655523126.5507038,195251,0.5005031228065491
1655523640.5929995,197093,0.5005031228065491
1655524153.095573,198935,0.5005031228065491
1655524667.9570558,200777,0.5005031228065491
1655525184.2157383,202619,0.5005031228065491
1655525697.6174135,204461,0.5005031228065491
1655526214.8654022,206303,0.5005031228065491
1655526735.0270672,208145,0.5005031228065491
1655527252.728232,209987,0.5005031228065491
1655527770.3323321,211829,0.5005031228065491
1655528285.305681,213671,0.5005031228065491
1655528800.879176,215513,0.5005031228065491
1655529318.5380964,217355,0.5005031228065491
1655529834.6293771,219197,0.5005031228065491
1655530350.8388824,221039,0.5005031228065491
1655530864.9423614,222881,0.5005031228065491
1655531379.139539,224723,0.5005031228065491
1655531894.067749,226565,0.5005031228065491
1655532410.436107,228407,0.5005031228065491
1655535252.026806,230249,0.5005031228065491
1655535768.9211795,232091,0.5005031228065491
1655536285.6733944,233933,0.5005031228065491
1655536800.1724195,235775,0.5005031228065491
1655537314.9277096,237617,0.5005031228065491
1655537830.861203,239459,0.5005031228065491
1655538346.2228415,241301,0.5005031228065491
1655538861.9407067,243143,0.5005031228065491
1655539375.8000624,244985,0.5005031228065491
1655539892.1450071,246827,0.5005031228065491
1655540407.000346,248669,0.5005031228065491
1655540921.7784822,250511,0.5005031228065491
1655541438.0883758,252353,0.5005031228065491
1655541953.4812047,254195,0.5005031228065491
1655542469.3496516,256037,0.5005031228065491
1655542986.3661213,257879,0.5005031228065491
1655543502.3638449,259721,0.5005031228065491
1655544018.8600812,261563,0.5005031228065491
1655544533.57787,263405,0.5005031228065491
1655545047.271143,265247,0.5005031228065491
1655545563.8604772,267089,0.5005031228065491
1655546077.214488,268931,0.5005031228065491
1655546593.481772,270773,0.5005031228065491
1655547109.6990058,272615,0.5005031228065491
1655547625.9551027,274457,0.5005031228065491
1655550473.7713115,276299,0.5005031228065491
1655563855.228236,278141,0.5224199295043945
1655564380.8379085,279983,0.5224199295043945
1655564906.4920125,281825,0.5224199295043945
1655565430.0047183,283667,0.5224199295043945
1655565953.746175,285509,0.5224199295043945
1655566475.2320538,287351,0.5224199295043945
1655566996.1816528,289193,0.5224199295043945
1655567520.6272361,291035,0.5224199295043945
1655568041.8545444,292877,0.5224199295043945
1655568565.6411548,294719,0.5224199295043945
1655569089.7609744,296561,0.5224199295043945
1655569611.4937108,298403,0.5224199295043945
1655570140.416641,300245,0.5224199295043945
1655570666.1736438,302087,0.5224199295043945
1655571188.691059,303929,0.5224199295043945
1655571711.2618504,305771,0.5224199295043945
1655572233.4469025,307613,0.5224199295043945
1655572756.990916,309455,0.5224199295043945
1655573281.106554,311297,0.5224199295043945
1655573805.0290804,313139,0.5224199295043945
1655574326.340134,314981,0.5224199295043945
1655574848.6225128,316823,0.5224199295043945
1655575370.6755717,318665,0.5224199295043945
1655575894.7311397,320507,0.5224199295043945
1655578831.230118,322349,0.5224199295043945
1655579356.7323303,324191,0.5224199295043945
1655579882.3569775,326033,0.5224199295043945
1655580406.0219097,327875,0.5224199295043945
1655580928.182488,329717,0.5224199295043945
1655581453.1639948,331559,0.5224199295043945
1655581975.1542897,333401,0.5224199295043945
1655582499.5318236,335243,0.5224199295043945
1655583024.902945,337085,0.5224199295043945
1655583548.7365646,338927,0.5224199295043945
1655584071.351207,340769,0.5224199295043945
1655584594.2988503,342611,0.5224199295043945
1655585118.9931936,344453,0.5224199295043945
1655585641.864288,346295,0.5224199295043945
1655586165.3819985,348137,0.5224199295043945
1655586689.069945,349979,0.5224199295043945
1655587213.0070581,351821,0.5224199295043945
1655587735.5318735,353663,0.5224199295043945
1655588258.3212693,355505,0.5224199295043945
1655588781.8040495,357347,0.5224199295043945
1655589306.9280353,359189,0.5224199295043945
1655589828.9935374,361031,0.5224199295043945
1655590352.1700146,362873,0.5224199295043945
1655590877.9702997,364715,0.5224199295043945
1655591405.3421052,366557,0.5224199295043945
1655594347.5476398,368399,0.5224199295043945
1655609372.332204,370241,0.5280992388725281
1655609908.5109134,372083,0.5280992388725281
1655610439.8575103,373925,0.5280992388725281
1655610967.6026647,375767,0.5280992388725281
1655611496.8623114,377609,0.5280992388725281
1655612027.1270065,379451,0.5280992388725281
1655612556.415452,381293,0.5280992388725281
1655613089.5997617,383135,0.5280992388725281
1655613622.2557378,384977,0.5280992388725281
1655614151.8868048,386819,0.5280992388725281
1655614682.0044708,388661,0.5280992388725281
1655615210.8804471,390503,0.5280992388725281
1655615738.264479,392345,0.5280992388725281
1655616267.3908198,394187,0.5280992388725281
1655616796.5415068,396029,0.5280992388725281
1655617326.6299014,397871,0.5280992388725281
1655617856.0291758,399713,0.5280992388725281
1655618385.2154617,401555,0.5280992388725281
1655618912.7870831,403397,0.5280992388725281
1655619442.8615003,405239,0.5280992388725281
1655619975.145798,407081,0.5280992388725281
1655620503.4550002,408923,0.5280992388725281
1655621032.1284983,410765,0.5280992388725281
1655621558.9331331,412607,0.5280992388725281
1655624561.3461304,414449,0.5280992388725281
1655625095.9926982,416291,0.5280992388725281
1655625625.693018,418133,0.5280992388725281
1655626156.9977803,419975,0.5280992388725281
1655626684.7918162,421817,0.5280992388725281
1655627212.8453803,423659,0.5280992388725281
1655627741.3200233,425501,0.5280992388725281
1655628271.6957684,427343,0.5280992388725281
1655628801.1338537,429185,0.5280992388725281
1655629329.6271346,431027,0.5280992388725281
1655629858.6295545,432869,0.5280992388725281
1655630387.2516677,434711,0.5280992388725281
1655630915.1389515,436553,0.5280992388725281
1655631445.6531754,438395,0.5280992388725281
1655631975.4048681,440237,0.5280992388725281
1655632507.9548059,442079,0.5280992388725281
1655633037.421457,443921,0.5280992388725281
1655633568.131857,445763,0.5280992388725281
1655634096.3970542,447605,0.5280992388725281
1655634628.690413,449447,0.5280992388725281
1655635163.6550648,451289,0.5280992388725281
1655635695.3563821,453131,0.5280992388725281
1655636226.6090584,454973,0.5280992388725281
1655636754.635148,456815,0.5280992388725281
1655637284.415433,458657,0.5280992388725281
1655640293.795805,460499,0.5280992388725281
1655657047.834555,462341,0.5511161088943481
1655657593.2353587,464183,0.5511161088943481
1655658135.3087373,466025,0.5511161088943481
1655658674.414079,467867,0.5511161088943481
1655659212.5355508,469709,0.5511161088943481
1655659750.9887297,471551,0.5511161088943481
1655660289.4584785,473393,0.5511161088943481
1655660824.8493586,475235,0.5511161088943481
1655661361.783843,477077,0.5511161088943481
1655661900.3553224,478919,0.5511161088943481
1655662438.1755996,480761,0.5511161088943481
1655662978.057085,482603,0.5511161088943481
1655663517.2885873,484445,0.5511161088943481
1655664056.0073276,486287,0.5511161088943481
1655664592.2046623,488129,0.5511161088943481
1655665133.4376035,489971,0.5511161088943481
1655665674.6388702,491813,0.5511161088943481
1655666212.7227283,493655,0.5511161088943481
1655666752.3889217,495497,0.5511161088943481
1655667292.324057,497339,0.5511161088943481
1655667832.204956,499181,0.5511161088943481
1655668369.1482286,501023,0.5511161088943481
1655668908.9559915,502865,0.5511161088943481
1655669447.389555,504707,0.5511161088943481
1655672572.8928883,506549,0.5511161088943481
1655673112.5503814,508391,0.5511161088943481
1655673652.92966,510233,0.5511161088943481
1655674193.8101978,512075,0.5511161088943481
1655674731.9080622,513917,0.5511161088943481
1655675271.830911,515759,0.5511161088943481
1655675811.6497247,517601,0.5511161088943481
1655676351.8949618,519443,0.5511161088943481
1655676891.0182528,521285,0.5511161088943481
1655677432.7940948,523127,0.5511161088943481
1655677976.8946536,524969,0.5511161088943481
1655678518.8742046,526811,0.5511161088943481
1655679059.8796067,528653,0.5511161088943481
1655679601.2888727,530495,0.5511161088943481
1655680142.8213475,532337,0.5511161088943481
1655680684.8674304,534179,0.5511161088943481
1655681224.206972,536021,0.5511161088943481
1655681767.4092813,537863,0.5511161088943481
1655682310.1228411,539705,0.5511161088943481
1655682848.8556194,541547,0.5511161088943481
1655683386.4042566,543389,0.5511161088943481
1655683926.948121,545231,0.5511161088943481
1655684467.297668,547073,0.5511161088943481
1655685005.4913154,548915,0.5511161088943481
1655685545.462,550757,0.5511161088943481
1655688672.6209087,552599,0.5511161088943481
1655708266.1092079,554441,0.5442831516265869
1655708820.8116846,556283,0.5442831516265869
1655709366.7192492,558125,0.5442831516265869
1655709915.5996666,559967,0.5442831516265869
1655710468.5364077,561809,0.5442831516265869
1655711017.265491,563651,0.5442831516265869
1655711763.444353,565493,0.5442831516265869
1655712313.293926,567335,0.5442831516265869
1655712864.222264,569177,0.5442831516265869
1655713411.812248,571019,0.5442831516265869
1655713964.7668312,572861,0.5442831516265869
1655714515.5111997,574703,0.5442831516265869
1655715066.8103755,576545,0.5442831516265869
1655715617.316743,578387,0.5442831516265869
1655716167.6109986,580229,0.5442831516265869
1655716716.9729981,582071,0.5442831516265869
1655717267.7952712,583913,0.5442831516265869
1655717818.322782,585755,0.5442831516265869
1655718368.1396124,587597,0.5442831516265869
1655718919.36815,589439,0.5442831516265869
1655719469.1797585,591281,0.5442831516265869
1655720020.2473712,593123,0.5442831516265869
1655720568.4403832,594965,0.5442831516265869
1655721121.7933354,596807,0.5442831516265869
1655724380.4234514,598649,0.5442831516265869
1655724931.3652165,600491,0.5442831516265869
1655725483.1805434,602333,0.5442831516265869
1655726032.2433214,604175,0.5442831516265869
1655726585.3743727,606017,0.5442831516265869
1655727139.7917626,607859,0.5442831516265869
1655727687.333945,609701,0.5442831516265869
1655728235.5455186,611543,0.5442831516265869
1655728790.926489,613385,0.5442831516265869
1655729342.787105,615227,0.5442831516265869
1655729894.069242,617069,0.5442831516265869
1655730677.697911,618911,0.5442831516265869
1655731229.2510788,620753,0.5442831516265869
1655731780.913985,622595,0.5442831516265869
1655732331.1872778,624437,0.5442831516265869
1655732883.1991706,626279,0.5442831516265869
1655733435.1246593,628121,0.5442831516265869
1655733984.7686577,629963,0.5442831516265869
1655734535.3390589,631805,0.5442831516265869
1655735085.9818962,633647,0.5442831516265869
1655735637.8256686,635489,0.5442831516265869
1655736188.2478797,637331,0.5442831516265869
1655736735.1170008,639173,0.5442831516265869
1655737283.2403417,641015,0.5442831516265869
1655737832.433581,642857,0.5442831516265869
1655741083.1923866,644699,0.5442831516265869
1655762376.3413785,646541,0.5501639246940613
1655762938.1214237,648383,0.5501639246940613
1655763498.2143483,650225,0.5501639246940613
1655764057.9092443,652067,0.5501639246940613
1655764623.5711498,653909,0.5501639246940613
1655765182.0530398,655751,0.5501639246940613
1655765739.555507,657593,0.5501639246940613
1655766297.9320421,659435,0.5501639246940613
1655766855.429493,661277,0.5501639246940613
1655767410.7779694,663119,0.5501639246940613
1655767968.1142907,664961,0.5501639246940613
1655768526.2208786,666803,0.5501639246940613
1655769080.769214,668645,0.5501639246940613
1655769640.1038282,670487,0.5501639246940613
1655770198.9001582,672329,0.5501639246940613
1655770756.1034958,674171,0.5501639246940613
1655771314.1451025,676013,0.5501639246940613
1655771869.8995783,677855,0.5501639246940613
1655772428.859675,679697,0.5501639246940613
1655772982.9283864,681539,0.5501639246940613
1655773540.0198507,683381,0.5501639246940613
1655774096.2970912,685223,0.5501639246940613
1655774656.5660028,687065,0.5501639246940613
1655775213.2448149,688907,0.5501639246940613
1655778526.884897,690749,0.5501639246940613
1655779084.6727104,692591,0.5501639246940613
1655779643.5581672,694433,0.5501639246940613
1655780198.385809,696275,0.5501639246940613
1655780753.1935377,698117,0.5501639246940613
1655781310.4817667,699959,0.5501639246940613
1655781867.6957917,701801,0.5501639246940613
1655782426.4191518,703643,0.5501639246940613
1655782987.5193965,705485,0.5501639246940613
1655783544.9828713,707327,0.5501639246940613
1655784105.4518723,709169,0.5501639246940613
1655784663.5642219,711011,0.5501639246940613
1655785221.6260467,712853,0.5501639246940613
1655785781.8111975,714695,0.5501639246940613
1655786347.049178,716537,0.5501639246940613
1655786906.3994796,718379,0.5501639246940613
1655787463.4879432,720221,0.5501639246940613
1655788023.1710463,722063,0.5501639246940613
1655788581.698497,723905,0.5501639246940613
1655789137.692097,725747,0.5501639246940613
1655789696.4244552,727589,0.5501639246940613
1655790254.2601871,729431,0.5501639246940613
1655790812.7297342,731273,0.5501639246940613
1655791371.3043692,733115,0.5501639246940613
1655791928.6989994,734957,0.5501639246940613
1655795253.828423,736799,0.5501639246940613
1655818319.6223938,738641,0.552601158618927
1655818890.8780406,740483,0.552601158618927
1655819456.6598241,742325,0.552601158618927
1655820027.7518423,744167,0.552601158618927
1655820595.9059641,746009,0.552601158618927
1655821160.603254,747851,0.552601158618927
1655821722.5858738,749693,0.552601158618927
1655822283.157998,751535,0.552601158618927
1655822847.5325603,753377,0.552601158618927
1655823410.0823708,755219,0.552601158618927
1655823970.8044157,757061,0.552601158618927
1655824535.4713724,758903,0.552601158618927
1655825095.8365335,760745,0.552601158618927
1655825866.1237276,762587,0.552601158618927
1655826430.8540957,764429,0.552601158618927
1655826992.4784796,766271,0.552601158618927
1655827554.5942454,768113,0.552601158618927
1655828126.3642359,769955,0.552601158618927
1655828699.9247563,771797,0.552601158618927
1655829280.8058643,773639,0.552601158618927
1655829854.2370312,775481,0.552601158618927
1655830426.8101027,777323,0.552601158618927
1655830994.8846562,779165,0.552601158618927
1655831558.7169197,781007,0.552601158618927
1655834954.7385864,782849,0.552601158618927
1655835519.821414,784691,0.552601158618927
1655836084.2731833,786533,0.552601158618927
1655836647.7072403,788375,0.552601158618927
1655837210.3106754,790217,0.552601158618927
1655837773.0060802,792059,0.552601158618927
1655838337.5631618,793901,0.552601158618927
1655838903.1609952,795743,0.552601158618927
1655839467.6695077,797585,0.552601158618927
1655840029.9701083,799427,0.552601158618927
1655840593.2744424,801269,0.552601158618927
1655841160.1097264,803111,0.552601158618927
1655841722.590154,804953,0.552601158618927
1655842286.4625828,806795,0.552601158618927
1655842849.3729303,808637,0.552601158618927
1655843414.3332882,810479,0.552601158618927
1655843978.5904772,812321,0.552601158618927
1655844544.4009392,814163,0.552601158618927
1655845105.857926,816005,0.552601158618927
1655845672.350685,817847,0.552601158618927
1655846238.1185153,819689,0.552601158618927
1655846801.915787,821531,0.552601158618927
1655847368.255284,823373,0.552601158618927
1655847932.1885214,825215,0.552601158618927
1655848498.6617484,827057,0.552601158618927
1655851888.6357703,828899,0.552601158618927
1655876347.08352,830741,0.5530951023101807
1655876923.4254105,832583,0.5530951023101807
1655877495.6112232,834425,0.5530951023101807
1655878069.0165372,836267,0.5530951023101807
1655878640.7655349,838109,0.5530951023101807
1655879212.7592907,839951,0.5530951023101807
1655879782.8906028,841793,0.5530951023101807
1655880349.7188795,843635,0.5530951023101807
1655880918.770515,845477,0.5530951023101807
1655881489.761498,847319,0.5530951023101807
1655882056.8830075,849161,0.5530951023101807
1655882626.3135395,851003,0.5530951023101807
1655883192.7710698,852845,0.5530951023101807
1655883760.5868864,854687,0.5530951023101807
1655884329.6116912,856529,0.5530951023101807
1655884898.655557,858371,0.5530951023101807
1655885467.826603,860213,0.5530951023101807
1655886034.1589642,862055,0.5530951023101807
1655886599.6959395,863897,0.5530951023101807
1655887168.7918768,865739,0.5530951023101807
1655887736.1891115,867581,0.5530951023101807
1655888301.5011778,869423,0.5530951023101807
1655888872.2937632,871265,0.5530951023101807
1655889440.511068,873107,0.5530951023101807
1655892885.0179746,874949,0.5530951023101807
1655893456.512197,876791,0.5530951023101807
1655894030.9805293,878633,0.5530951023101807
1655894600.375301,880475,0.5530951023101807
1655895168.6728148,882317,0.5530951023101807
1655895735.2913618,884159,0.5530951023101807
1655896303.5205243,886001,0.5530951023101807
1655896872.3845966,887843,0.5530951023101807
1655897438.6221821,889685,0.5530951023101807
1655898007.4999292,891527,0.5530951023101807
1655898580.153692,893369,0.5530951023101807
1655899150.4080448,895211,0.5530951023101807
1655899720.5422075,897053,0.5530951023101807
1655900289.1380181,898895,0.5530951023101807
1655900858.0414603,900737,0.5530951023101807
1655901423.9601314,902579,0.5530951023101807
1655901993.3270555,904421,0.5530951023101807
1655902564.2854545,906263,0.5530951023101807
1655903133.0018768,908105,0.5530951023101807
1655903702.9869592,909947,0.5530951023101807
1655904269.4285235,911789,0.5530951023101807
1655905005.0536077,913631,0.5530951023101807
1655905573.5671825,915473,0.5530951023101807
1655906143.661741,917315,0.5530951023101807
1655906711.0846994,919157,0.5530951023101807
1655910150.2988217,920999,0.5530951023101807
1655935843.3597617,922841,0.5524219274520874
1655936420.3053858,924683,0.5524219274520874


==> figure-data/hard-labels/confidence_gap_with_aug/run-version_6_confidence_gap_price-tag-confidence_gap.csv <==
Wall time,Step,Value
1655480890.3710263,93941,0.1187749132514
1655481400.9217975,95783,0.1187749132514
1655481909.0762467,97625,0.1187749132514
1655482415.3316405,99467,0.1187749132514
1655482919.6264029,101309,0.1187749132514
1655483428.7212365,103151,0.1187749132514
1655483937.346455,104993,0.1187749132514
1655484440.395666,106835,0.1187749132514
1655484944.2283473,108677,0.1187749132514
1655485448.5470388,110519,0.1187749132514
1655485955.40314,112361,0.1187749132514
1655486466.079359,114203,0.1187749132514
1655486972.4770074,116045,0.1187749132514
1655487477.6666622,117887,0.1187749132514
1655487981.5439656,119729,0.1187749132514
1655488485.084185,121571,0.1187749132514
1655488989.5587215,123413,0.1187749132514
1655489493.8111398,125255,0.1187749132514
1655489998.952512,127097,0.1187749132514
1655490504.2948554,128939,0.1187749132514
1655491006.78898,130781,0.1187749132514
1655491511.944383,132623,0.1187749132514
1655492015.8724673,134465,0.1187749132514
1655492519.0950785,136307,0.1187749132514
1655495225.320477,138149,0.1187749132514
1655495730.0306256,139991,0.1187749132514
1655496236.1008809,141833,0.1187749132514
1655496741.2067037,143675,0.1187749132514
1655497243.3077872,145517,0.1187749132514
1655497747.4872649,147359,0.1187749132514
1655498251.564104,149201,0.1187749132514
1655498758.4239035,151043,0.1187749132514
1655499264.13201,152885,0.1187749132514
1655499769.8783243,154727,0.1187749132514
1655500275.5560422,156569,0.1187749132514
1655500777.8823047,158411,0.1187749132514
1655501281.2133095,160253,0.1187749132514
1655501785.396128,162095,0.1187749132514
1655502290.5642164,163937,0.1187749132514
1655502796.3258066,165779,0.1187749132514
1655503300.5314212,167621,0.1187749132514
1655503806.2348092,169463,0.1187749132514
1655504311.775497,171305,0.1187749132514
1655504818.4524484,173147,0.1187749132514
1655505329.593096,174989,0.1187749132514
1655505834.6198635,176831,0.1187749132514
1655506339.8858223,178673,0.1187749132514
1655506846.2105196,180515,0.1187749132514
1655507351.6094098,182357,0.1187749132514
1655510054.2166955,184199,0.1187749132514
1655520548.8312852,186041,0.3776274025440216
1655521065.3720803,187883,0.3776274025440216
1655521580.3722215,189725,0.3776274025440216
1655522096.8190572,191567,0.3776274025440216
1655522612.6287289,193409,0.3776274025440216
1655523126.5507038,195251,0.3776274025440216
1655523640.5929995,197093,0.3776274025440216
1655524153.095573,198935,0.3776274025440216
1655524667.9570558,200777,0.3776274025440216
1655525184.2157383,202619,0.3776274025440216
1655525697.6174135,204461,0.3776274025440216
1655526214.8654022,206303,0.3776274025440216
1655526735.0270672,208145,0.3776274025440216
1655527252.728232,209987,0.3776274025440216
1655527770.3323321,211829,0.3776274025440216
1655528285.305681,213671,0.3776274025440216
1655528800.879176,215513,0.3776274025440216
1655529318.5380964,217355,0.3776274025440216
1655529834.6293771,219197,0.3776274025440216
1655530350.8388824,221039,0.3776274025440216
1655530864.9423614,222881,0.3776274025440216
1655531379.139539,224723,0.3776274025440216
1655531894.067749,226565,0.3776274025440216
1655532410.436107,228407,0.3776274025440216
1655535252.026806,230249,0.3776274025440216
1655535768.9211795,232091,0.3776274025440216
1655536285.6733944,233933,0.3776274025440216
1655536800.1724195,235775,0.3776274025440216
1655537314.9277096,237617,0.3776274025440216
1655537830.861203,239459,0.3776274025440216
1655538346.2228415,241301,0.3776274025440216
1655538861.9407067,243143,0.3776274025440216
1655539375.8000624,244985,0.3776274025440216
1655539892.1450071,246827,0.3776274025440216
1655540407.000346,248669,0.3776274025440216
1655540921.7784822,250511,0.3776274025440216
1655541438.0883758,252353,0.3776274025440216
1655541953.4812047,254195,0.3776274025440216
1655542469.3496516,256037,0.3776274025440216
1655542986.3661213,257879,0.3776274025440216
1655543502.3638449,259721,0.3776274025440216
1655544018.8600812,261563,0.3776274025440216
1655544533.57787,263405,0.3776274025440216
1655545047.271143,265247,0.3776274025440216
1655545563.8604772,267089,0.3776274025440216
1655546077.214488,268931,0.3776274025440216
1655546593.481772,270773,0.3776274025440216
1655547109.6990058,272615,0.3776274025440216
1655547625.9551027,274457,0.3776274025440216
1655550473.7713115,276299,0.3776274025440216
1655563855.228236,278141,0.39687058329582214
1655564380.8379085,279983,0.39687058329582214
1655564906.4920125,281825,0.39687058329582214
1655565430.0047183,283667,0.39687058329582214
1655565953.746175,285509,0.39687058329582214
1655566475.2320538,287351,0.39687058329582214
1655566996.1816528,289193,0.39687058329582214
1655567520.6272361,291035,0.39687058329582214
1655568041.8545444,292877,0.39687058329582214
1655568565.6411548,294719,0.39687058329582214
1655569089.7609744,296561,0.39687058329582214
1655569611.4937108,298403,0.39687058329582214
1655570140.416641,300245,0.39687058329582214
1655570666.1736438,302087,0.39687058329582214
1655571188.691059,303929,0.39687058329582214
1655571711.2618504,305771,0.39687058329582214
1655572233.4469025,307613,0.39687058329582214
1655572756.990916,309455,0.39687058329582214
1655573281.106554,311297,0.39687058329582214
1655573805.0290804,313139,0.39687058329582214
1655574326.340134,314981,0.39687058329582214
1655574848.6225128,316823,0.39687058329582214
1655575370.6755717,318665,0.39687058329582214
1655575894.7311397,320507,0.39687058329582214
1655578831.230118,322349,0.39687058329582214
1655579356.7323303,324191,0.39687058329582214
1655579882.3569775,326033,0.39687058329582214
1655580406.0219097,327875,0.39687058329582214
1655580928.182488,329717,0.39687058329582214
1655581453.1639948,331559,0.39687058329582214
1655581975.1542897,333401,0.39687058329582214
1655582499.5318236,335243,0.39687058329582214
1655583024.902945,337085,0.39687058329582214
1655583548.7365646,338927,0.39687058329582214
1655584071.351207,340769,0.39687058329582214
1655584594.2988503,342611,0.39687058329582214
1655585118.9931936,344453,0.39687058329582214
1655585641.864288,346295,0.39687058329582214
1655586165.3819985,348137,0.39687058329582214
1655586689.069945,349979,0.39687058329582214
1655587213.0070581,351821,0.39687058329582214
1655587735.5318735,353663,0.39687058329582214
1655588258.3212693,355505,0.39687058329582214
1655588781.8040495,357347,0.39687058329582214
1655589306.9280353,359189,0.39687058329582214
1655589828.9935374,361031,0.39687058329582214
1655590352.1700146,362873,0.39687058329582214
1655590877.9702997,364715,0.39687058329582214
1655591405.3421052,366557,0.39687058329582214
1655594347.5476398,368399,0.39687058329582214
1655609372.332204,370241,0.4200302064418793
1655609908.5109134,372083,0.4200302064418793
1655610439.8575103,373925,0.4200302064418793
1655610967.6026647,375767,0.4200302064418793
1655611496.8623114,377609,0.4200302064418793
1655612027.1270065,379451,0.4200302064418793
1655612556.415452,381293,0.4200302064418793
1655613089.5997617,383135,0.4200302064418793
1655613622.2557378,384977,0.4200302064418793
1655614151.8868048,386819,0.4200302064418793
1655614682.0044708,388661,0.4200302064418793
1655615210.8804471,390503,0.4200302064418793
1655615738.264479,392345,0.4200302064418793
1655616267.3908198,394187,0.4200302064418793
1655616796.5415068,396029,0.4200302064418793
1655617326.6299014,397871,0.4200302064418793
1655617856.0291758,399713,0.4200302064418793
1655618385.2154617,401555,0.4200302064418793
1655618912.7870831,403397,0.4200302064418793
1655619442.8615003,405239,0.4200302064418793
1655619975.145798,407081,0.4200302064418793
1655620503.4550002,408923,0.4200302064418793
1655621032.1284983,410765,0.4200302064418793
1655621558.9331331,412607,0.4200302064418793
1655624561.3461304,414449,0.4200302064418793
1655625095.9926982,416291,0.4200302064418793
1655625625.693018,418133,0.4200302064418793
1655626156.9977803,419975,0.4200302064418793
1655626684.7918162,421817,0.4200302064418793
1655627212.8453803,423659,0.4200302064418793
1655627741.3200233,425501,0.4200302064418793
1655628271.6957684,427343,0.4200302064418793
1655628801.1338537,429185,0.4200302064418793
1655629329.6271346,431027,0.4200302064418793
1655629858.6295545,432869,0.4200302064418793
1655630387.2516677,434711,0.4200302064418793
1655630915.1389515,436553,0.4200302064418793
1655631445.6531754,438395,0.4200302064418793
1655631975.4048681,440237,0.4200302064418793
1655632507.9548059,442079,0.4200302064418793
1655633037.421457,443921,0.4200302064418793
1655633568.131857,445763,0.4200302064418793
1655634096.3970542,447605,0.4200302064418793
1655634628.690413,449447,0.4200302064418793
1655635163.6550648,451289,0.4200302064418793
1655635695.3563821,453131,0.4200302064418793
1655636226.6090584,454973,0.4200302064418793
1655636754.635148,456815,0.4200302064418793
1655637284.415433,458657,0.4200302064418793
1655640293.795805,460499,0.4200302064418793
1655657047.834555,462341,0.4440968334674835
1655657593.2353587,464183,0.4440968334674835
1655658135.3087373,466025,0.4440968334674835
1655658674.414079,467867,0.4440968334674835
1655659212.5355508,469709,0.4440968334674835
1655659750.9887297,471551,0.4440968334674835
1655660289.4584785,473393,0.4440968334674835
1655660824.8493586,475235,0.4440968334674835
1655661361.783843,477077,0.4440968334674835
1655661900.3553224,478919,0.4440968334674835
1655662438.1755996,480761,0.4440968334674835
1655662978.057085,482603,0.4440968334674835
1655663517.2885873,484445,0.4440968334674835
1655664056.0073276,486287,0.4440968334674835
1655664592.2046623,488129,0.4440968334674835
1655665133.4376035,489971,0.4440968334674835
1655665674.6388702,491813,0.4440968334674835
1655666212.7227283,493655,0.4440968334674835
1655666752.3889217,495497,0.4440968334674835
1655667292.324057,497339,0.4440968334674835
1655667832.204956,499181,0.4440968334674835
1655668369.1482286,501023,0.4440968334674835
1655668908.9559915,502865,0.4440968334674835
1655669447.389555,504707,0.4440968334674835
1655672572.8928883,506549,0.4440968334674835
1655673112.5503814,508391,0.4440968334674835
1655673652.92966,510233,0.4440968334674835
1655674193.8101978,512075,0.4440968334674835
1655674731.9080622,513917,0.4440968334674835
1655675271.830911,515759,0.4440968334674835
1655675811.6497247,517601,0.4440968334674835
1655676351.8949618,519443,0.4440968334674835
1655676891.0182528,521285,0.4440968334674835
1655677432.7940948,523127,0.4440968334674835
1655677976.8946536,524969,0.4440968334674835
1655678518.8742046,526811,0.4440968334674835
1655679059.8796067,528653,0.4440968334674835
1655679601.2888727,530495,0.4440968334674835
1655680142.8213475,532337,0.4440968334674835
1655680684.8674304,534179,0.4440968334674835
1655681224.206972,536021,0.4440968334674835
1655681767.4092813,537863,0.4440968334674835
1655682310.1228411,539705,0.4440968334674835
1655682848.8556194,541547,0.4440968334674835
1655683386.4042566,543389,0.4440968334674835
1655683926.948121,545231,0.4440968334674835
1655684467.297668,547073,0.4440968334674835
1655685005.4913154,548915,0.4440968334674835
1655685545.462,550757,0.4440968334674835
1655688672.6209087,552599,0.4440968334674835
1655708266.1092079,554441,0.44965535402297974
1655708820.8116846,556283,0.44965535402297974
1655709366.7192492,558125,0.44965535402297974
1655709915.5996666,559967,0.44965535402297974
1655710468.5364077,561809,0.44965535402297974
1655711017.265491,563651,0.44965535402297974
1655711763.444353,565493,0.44965535402297974
1655712313.293926,567335,0.44965535402297974
1655712864.222264,569177,0.44965535402297974
1655713411.812248,571019,0.44965535402297974
1655713964.7668312,572861,0.44965535402297974
1655714515.5111997,574703,0.44965535402297974
1655715066.8103755,576545,0.44965535402297974
1655715617.316743,578387,0.44965535402297974
1655716167.6109986,580229,0.44965535402297974
1655716716.9729981,582071,0.44965535402297974
1655717267.7952712,583913,0.44965535402297974
1655717818.322782,585755,0.44965535402297974
1655718368.1396124,587597,0.44965535402297974
1655718919.36815,589439,0.44965535402297974
1655719469.1797585,591281,0.44965535402297974
1655720020.2473712,593123,0.44965535402297974
1655720568.4403832,594965,0.44965535402297974
1655721121.7933354,596807,0.44965535402297974
1655724380.4234514,598649,0.44965535402297974
1655724931.3652165,600491,0.44965535402297974
1655725483.1805434,602333,0.44965535402297974
1655726032.2433214,604175,0.44965535402297974
1655726585.3743727,606017,0.44965535402297974
1655727139.7917626,607859,0.44965535402297974
1655727687.333945,609701,0.44965535402297974
1655728235.5455186,611543,0.44965535402297974
1655728790.926489,613385,0.44965535402297974
1655729342.787105,615227,0.44965535402297974
1655729894.069242,617069,0.44965535402297974
1655730677.697911,618911,0.44965535402297974
1655731229.2510788,620753,0.44965535402297974
1655731780.913985,622595,0.44965535402297974
1655732331.1872778,624437,0.44965535402297974
1655732883.1991706,626279,0.44965535402297974
1655733435.1246593,628121,0.44965535402297974
1655733984.7686577,629963,0.44965535402297974
1655734535.3390589,631805,0.44965535402297974
1655735085.9818962,633647,0.44965535402297974
1655735637.8256686,635489,0.44965535402297974
1655736188.2478797,637331,0.44965535402297974
1655736735.1170008,639173,0.44965535402297974
1655737283.2403417,641015,0.44965535402297974
1655737832.433581,642857,0.44965535402297974
1655741083.1923866,644699,0.44965535402297974
1655762376.3413785,646541,0.4489844739437103
1655762938.1214237,648383,0.4489844739437103
1655763498.2143483,650225,0.4489844739437103
1655764057.9092443,652067,0.4489844739437103
1655764623.5711498,653909,0.4489844739437103
1655765182.0530398,655751,0.4489844739437103
1655765739.555507,657593,0.4489844739437103
1655766297.9320421,659435,0.4489844739437103
1655766855.429493,661277,0.4489844739437103
1655767410.7779694,663119,0.4489844739437103
1655767968.1142907,664961,0.4489844739437103
1655768526.2208786,666803,0.4489844739437103
1655769080.769214,668645,0.4489844739437103
1655769640.1038282,670487,0.4489844739437103
1655770198.9001582,672329,0.4489844739437103
1655770756.1034958,674171,0.4489844739437103
1655771314.1451025,676013,0.4489844739437103
1655771869.8995783,677855,0.4489844739437103
1655772428.859675,679697,0.4489844739437103
1655772982.9283864,681539,0.4489844739437103
1655773540.0198507,683381,0.4489844739437103
1655774096.2970912,685223,0.4489844739437103
1655774656.5660028,687065,0.4489844739437103
1655775213.2448149,688907,0.4489844739437103
1655778526.884897,690749,0.4489844739437103
1655779084.6727104,692591,0.4489844739437103
1655779643.5581672,694433,0.4489844739437103
1655780198.385809,696275,0.4489844739437103
1655780753.1935377,698117,0.4489844739437103
1655781310.4817667,699959,0.4489844739437103
1655781867.6957917,701801,0.4489844739437103
1655782426.4191518,703643,0.4489844739437103
1655782987.5193965,705485,0.4489844739437103
1655783544.9828713,707327,0.4489844739437103
1655784105.4518723,709169,0.4489844739437103
1655784663.5642219,711011,0.4489844739437103
1655785221.6260467,712853,0.4489844739437103
1655785781.8111975,714695,0.4489844739437103
1655786347.049178,716537,0.4489844739437103
1655786906.3994796,718379,0.4489844739437103
1655787463.4879432,720221,0.4489844739437103
1655788023.1710463,722063,0.4489844739437103
1655788581.698497,723905,0.4489844739437103
1655789137.692097,725747,0.4489844739437103
1655789696.4244552,727589,0.4489844739437103
1655790254.2601871,729431,0.4489844739437103
1655790812.7297342,731273,0.4489844739437103
1655791371.3043692,733115,0.4489844739437103
1655791928.6989994,734957,0.4489844739437103
1655795253.828423,736799,0.4489844739437103
1655818319.6223938,738641,0.4618268311023712
1655818890.8780406,740483,0.4618268311023712
1655819456.6598241,742325,0.4618268311023712
1655820027.7518423,744167,0.4618268311023712
1655820595.9059641,746009,0.4618268311023712
1655821160.603254,747851,0.4618268311023712
1655821722.5858738,749693,0.4618268311023712
1655822283.157998,751535,0.4618268311023712
1655822847.5325603,753377,0.4618268311023712
1655823410.0823708,755219,0.4618268311023712
1655823970.8044157,757061,0.4618268311023712
1655824535.4713724,758903,0.4618268311023712
1655825095.8365335,760745,0.4618268311023712
1655825866.1237276,762587,0.4618268311023712
1655826430.8540957,764429,0.4618268311023712
1655826992.4784796,766271,0.4618268311023712
1655827554.5942454,768113,0.4618268311023712
1655828126.3642359,769955,0.4618268311023712
1655828699.9247563,771797,0.4618268311023712
1655829280.8058643,773639,0.4618268311023712
1655829854.2370312,775481,0.4618268311023712
1655830426.8101027,777323,0.4618268311023712
1655830994.8846562,779165,0.4618268311023712
1655831558.7169197,781007,0.4618268311023712
1655834954.7385864,782849,0.4618268311023712
1655835519.821414,784691,0.4618268311023712
1655836084.2731833,786533,0.4618268311023712
1655836647.7072403,788375,0.4618268311023712
1655837210.3106754,790217,0.4618268311023712
1655837773.0060802,792059,0.4618268311023712
1655838337.5631618,793901,0.4618268311023712
1655838903.1609952,795743,0.4618268311023712
1655839467.6695077,797585,0.4618268311023712
1655840029.9701083,799427,0.4618268311023712
1655840593.2744424,801269,0.4618268311023712
1655841160.1097264,803111,0.4618268311023712
1655841722.590154,804953,0.4618268311023712
1655842286.4625828,806795,0.4618268311023712
1655842849.3729303,808637,0.4618268311023712
1655843414.3332882,810479,0.4618268311023712
1655843978.5904772,812321,0.4618268311023712
1655844544.4009392,814163,0.4618268311023712
1655845105.857926,816005,0.4618268311023712
1655845672.350685,817847,0.4618268311023712
1655846238.1185153,819689,0.4618268311023712
1655846801.915787,821531,0.4618268311023712
1655847368.255284,823373,0.4618268311023712
1655847932.1885214,825215,0.4618268311023712
1655848498.6617484,827057,0.4618268311023712
1655851888.6357703,828899,0.4618268311023712
1655876347.08352,830741,0.4580700397491455
1655876923.4254105,832583,0.4580700397491455
1655877495.6112232,834425,0.4580700397491455
1655878069.0165372,836267,0.4580700397491455
1655878640.7655349,838109,0.4580700397491455
1655879212.7592907,839951,0.4580700397491455
1655879782.8906028,841793,0.4580700397491455
1655880349.7188795,843635,0.4580700397491455
1655880918.770515,845477,0.4580700397491455
1655881489.761498,847319,0.4580700397491455
1655882056.8830075,849161,0.4580700397491455
1655882626.3135395,851003,0.4580700397491455
1655883192.7710698,852845,0.4580700397491455
1655883760.5868864,854687,0.4580700397491455
1655884329.6116912,856529,0.4580700397491455
1655884898.655557,858371,0.4580700397491455
1655885467.826603,860213,0.4580700397491455
1655886034.1589642,862055,0.4580700397491455
1655886599.6959395,863897,0.4580700397491455
1655887168.7918768,865739,0.4580700397491455
1655887736.1891115,867581,0.4580700397491455
1655888301.5011778,869423,0.4580700397491455
1655888872.2937632,871265,0.4580700397491455
1655889440.511068,873107,0.4580700397491455
1655892885.0179746,874949,0.4580700397491455
1655893456.512197,876791,0.4580700397491455
1655894030.9805293,878633,0.4580700397491455
1655894600.375301,880475,0.4580700397491455
1655895168.6728148,882317,0.4580700397491455
1655895735.2913618,884159,0.4580700397491455
1655896303.5205243,886001,0.4580700397491455
1655896872.3845966,887843,0.4580700397491455
1655897438.6221821,889685,0.4580700397491455
1655898007.4999292,891527,0.4580700397491455
1655898580.153692,893369,0.4580700397491455
1655899150.4080448,895211,0.4580700397491455
1655899720.5422075,897053,0.4580700397491455
1655900289.1380181,898895,0.4580700397491455
1655900858.0414603,900737,0.4580700397491455
1655901423.9601314,902579,0.4580700397491455
1655901993.3270555,904421,0.4580700397491455
1655902564.2854545,906263,0.4580700397491455
1655903133.0018768,908105,0.4580700397491455
1655903702.9869592,909947,0.4580700397491455
1655904269.4285235,911789,0.4580700397491455
1655905005.0536077,913631,0.4580700397491455
1655905573.5671825,915473,0.4580700397491455
1655906143.661741,917315,0.4580700397491455
1655906711.0846994,919157,0.4580700397491455
1655910150.2988217,920999,0.4580700397491455
1655935843.3597617,922841,0.4561421275138855
1655936420.3053858,924683,0.4561421275138855


==> figure-data/hard-labels/confidence_gap_with_aug/run-version_6_confidence_gap_subjectnode_prod-tag-confidence_gap.csv <==
Wall time,Step,Value
1655480890.3710263,93941,0.19617611169815063
1655481400.9217975,95783,0.19617611169815063
1655481909.0762467,97625,0.19617611169815063
1655482415.3316405,99467,0.19617611169815063
1655482919.6264029,101309,0.19617611169815063
1655483428.7212365,103151,0.19617611169815063
1655483937.346455,104993,0.19617611169815063
1655484440.395666,106835,0.19617611169815063
1655484944.2283473,108677,0.19617611169815063
1655485448.5470388,110519,0.19617611169815063
1655485955.40314,112361,0.19617611169815063
1655486466.079359,114203,0.19617611169815063
1655486972.4770074,116045,0.19617611169815063
1655487477.6666622,117887,0.19617611169815063
1655487981.5439656,119729,0.19617611169815063
1655488485.084185,121571,0.19617611169815063
1655488989.5587215,123413,0.19617611169815063
1655489493.8111398,125255,0.19617611169815063
1655489998.952512,127097,0.19617611169815063
1655490504.2948554,128939,0.19617611169815063
1655491006.78898,130781,0.19617611169815063
1655491511.944383,132623,0.19617611169815063
1655492015.8724673,134465,0.19617611169815063
1655492519.0950785,136307,0.19617611169815063
1655495225.320477,138149,0.19617611169815063
1655495730.0306256,139991,0.19617611169815063
1655496236.1008809,141833,0.19617611169815063
1655496741.2067037,143675,0.19617611169815063
1655497243.3077872,145517,0.19617611169815063
1655497747.4872649,147359,0.19617611169815063
1655498251.564104,149201,0.19617611169815063
1655498758.4239035,151043,0.19617611169815063
1655499264.13201,152885,0.19617611169815063
1655499769.8783243,154727,0.19617611169815063
1655500275.5560422,156569,0.19617611169815063
1655500777.8823047,158411,0.19617611169815063
1655501281.2133095,160253,0.19617611169815063
1655501785.396128,162095,0.19617611169815063
1655502290.5642164,163937,0.19617611169815063
1655502796.3258066,165779,0.19617611169815063
1655503300.5314212,167621,0.19617611169815063
1655503806.2348092,169463,0.19617611169815063
1655504311.775497,171305,0.19617611169815063
1655504818.4524484,173147,0.19617611169815063
1655505329.593096,174989,0.19617611169815063
1655505834.6198635,176831,0.19617611169815063
1655506339.8858223,178673,0.19617611169815063
1655506846.2105196,180515,0.19617611169815063
1655507351.6094098,182357,0.19617611169815063
1655510054.2166955,184199,0.19617611169815063
1655520548.8312852,186041,0.4853914976119995
1655521065.3720803,187883,0.4853914976119995
1655521580.3722215,189725,0.4853914976119995
1655522096.8190572,191567,0.4853914976119995
1655522612.6287289,193409,0.4853914976119995
1655523126.5507038,195251,0.4853914976119995
1655523640.5929995,197093,0.4853914976119995
1655524153.095573,198935,0.4853914976119995
1655524667.9570558,200777,0.4853914976119995
1655525184.2157383,202619,0.4853914976119995
1655525697.6174135,204461,0.4853914976119995
1655526214.8654022,206303,0.4853914976119995
1655526735.0270672,208145,0.4853914976119995
1655527252.728232,209987,0.4853914976119995
1655527770.3323321,211829,0.4853914976119995
1655528285.305681,213671,0.4853914976119995
1655528800.879176,215513,0.4853914976119995
1655529318.5380964,217355,0.4853914976119995
1655529834.6293771,219197,0.4853914976119995
1655530350.8388824,221039,0.4853914976119995
1655530864.9423614,222881,0.4853914976119995
1655531379.139539,224723,0.4853914976119995
1655531894.067749,226565,0.4853914976119995
1655532410.436107,228407,0.4853914976119995
1655535252.026806,230249,0.4853914976119995
1655535768.9211795,232091,0.4853914976119995
1655536285.6733944,233933,0.4853914976119995
1655536800.1724195,235775,0.4853914976119995
1655537314.9277096,237617,0.4853914976119995
1655537830.861203,239459,0.4853914976119995
1655538346.2228415,241301,0.4853914976119995
1655538861.9407067,243143,0.4853914976119995
1655539375.8000624,244985,0.4853914976119995
1655539892.1450071,246827,0.4853914976119995
1655540407.000346,248669,0.4853914976119995
1655540921.7784822,250511,0.4853914976119995
1655541438.0883758,252353,0.4853914976119995
1655541953.4812047,254195,0.4853914976119995
1655542469.3496516,256037,0.4853914976119995
1655542986.3661213,257879,0.4853914976119995
1655543502.3638449,259721,0.4853914976119995
1655544018.8600812,261563,0.4853914976119995
1655544533.57787,263405,0.4853914976119995
1655545047.271143,265247,0.4853914976119995
1655545563.8604772,267089,0.4853914976119995
1655546077.214488,268931,0.4853914976119995
1655546593.481772,270773,0.4853914976119995
1655547109.6990058,272615,0.4853914976119995
1655547625.9551027,274457,0.4853914976119995
1655550473.7713115,276299,0.4853914976119995
1655563855.228236,278141,0.4931764006614685
1655564380.8379085,279983,0.4931764006614685
1655564906.4920125,281825,0.4931764006614685
1655565430.0047183,283667,0.4931764006614685
1655565953.746175,285509,0.4931764006614685
1655566475.2320538,287351,0.4931764006614685
1655566996.1816528,289193,0.4931764006614685
1655567520.6272361,291035,0.4931764006614685
1655568041.8545444,292877,0.4931764006614685
1655568565.6411548,294719,0.4931764006614685
1655569089.7609744,296561,0.4931764006614685
1655569611.4937108,298403,0.4931764006614685
1655570140.416641,300245,0.4931764006614685
1655570666.1736438,302087,0.4931764006614685
1655571188.691059,303929,0.4931764006614685
1655571711.2618504,305771,0.4931764006614685
1655572233.4469025,307613,0.4931764006614685
1655572756.990916,309455,0.4931764006614685
1655573281.106554,311297,0.4931764006614685
1655573805.0290804,313139,0.4931764006614685
1655574326.340134,314981,0.4931764006614685
1655574848.6225128,316823,0.4931764006614685
1655575370.6755717,318665,0.4931764006614685
1655575894.7311397,320507,0.4931764006614685
1655578831.230118,322349,0.4931764006614685
1655579356.7323303,324191,0.4931764006614685
1655579882.3569775,326033,0.4931764006614685
1655580406.0219097,327875,0.4931764006614685
1655580928.182488,329717,0.4931764006614685
1655581453.1639948,331559,0.4931764006614685
1655581975.1542897,333401,0.4931764006614685
1655582499.5318236,335243,0.4931764006614685
1655583024.902945,337085,0.4931764006614685
1655583548.7365646,338927,0.4931764006614685
1655584071.351207,340769,0.4931764006614685
1655584594.2988503,342611,0.4931764006614685
1655585118.9931936,344453,0.4931764006614685
1655585641.864288,346295,0.4931764006614685
1655586165.3819985,348137,0.4931764006614685
1655586689.069945,349979,0.4931764006614685
1655587213.0070581,351821,0.4931764006614685
1655587735.5318735,353663,0.4931764006614685
1655588258.3212693,355505,0.4931764006614685
1655588781.8040495,357347,0.4931764006614685
1655589306.9280353,359189,0.4931764006614685
1655589828.9935374,361031,0.4931764006614685
1655590352.1700146,362873,0.4931764006614685
1655590877.9702997,364715,0.4931764006614685
1655591405.3421052,366557,0.4931764006614685
1655594347.5476398,368399,0.4931764006614685
1655609372.332204,370241,0.5179137587547302
1655609908.5109134,372083,0.5179137587547302
1655610439.8575103,373925,0.5179137587547302
1655610967.6026647,375767,0.5179137587547302
1655611496.8623114,377609,0.5179137587547302
1655612027.1270065,379451,0.5179137587547302
1655612556.415452,381293,0.5179137587547302
1655613089.5997617,383135,0.5179137587547302
1655613622.2557378,384977,0.5179137587547302
1655614151.8868048,386819,0.5179137587547302
1655614682.0044708,388661,0.5179137587547302
1655615210.8804471,390503,0.5179137587547302
1655615738.264479,392345,0.5179137587547302
1655616267.3908198,394187,0.5179137587547302
1655616796.5415068,396029,0.5179137587547302
1655617326.6299014,397871,0.5179137587547302
1655617856.0291758,399713,0.5179137587547302
1655618385.2154617,401555,0.5179137587547302
1655618912.7870831,403397,0.5179137587547302
1655619442.8615003,405239,0.5179137587547302
1655619975.145798,407081,0.5179137587547302
1655620503.4550002,408923,0.5179137587547302
1655621032.1284983,410765,0.5179137587547302
1655621558.9331331,412607,0.5179137587547302
1655624561.3461304,414449,0.5179137587547302
1655625095.9926982,416291,0.5179137587547302
1655625625.693018,418133,0.5179137587547302
1655626156.9977803,419975,0.5179137587547302
1655626684.7918162,421817,0.5179137587547302
1655627212.8453803,423659,0.5179137587547302
1655627741.3200233,425501,0.5179137587547302
1655628271.6957684,427343,0.5179137587547302
1655628801.1338537,429185,0.5179137587547302
1655629329.6271346,431027,0.5179137587547302
1655629858.6295545,432869,0.5179137587547302
1655630387.2516677,434711,0.5179137587547302
1655630915.1389515,436553,0.5179137587547302
1655631445.6531754,438395,0.5179137587547302
1655631975.4048681,440237,0.5179137587547302
1655632507.9548059,442079,0.5179137587547302
1655633037.421457,443921,0.5179137587547302
1655633568.131857,445763,0.5179137587547302
1655634096.3970542,447605,0.5179137587547302
1655634628.690413,449447,0.5179137587547302
1655635163.6550648,451289,0.5179137587547302
1655635695.3563821,453131,0.5179137587547302
1655636226.6090584,454973,0.5179137587547302
1655636754.635148,456815,0.5179137587547302
1655637284.415433,458657,0.5179137587547302
1655640293.795805,460499,0.5179137587547302
1655657047.834555,462341,0.5454760193824768
1655657593.2353587,464183,0.5454760193824768
1655658135.3087373,466025,0.5454760193824768
1655658674.414079,467867,0.5454760193824768
1655659212.5355508,469709,0.5454760193824768
1655659750.9887297,471551,0.5454760193824768
1655660289.4584785,473393,0.5454760193824768
1655660824.8493586,475235,0.5454760193824768
1655661361.783843,477077,0.5454760193824768
1655661900.3553224,478919,0.5454760193824768
1655662438.1755996,480761,0.5454760193824768
1655662978.057085,482603,0.5454760193824768
1655663517.2885873,484445,0.5454760193824768
1655664056.0073276,486287,0.5454760193824768
1655664592.2046623,488129,0.5454760193824768
1655665133.4376035,489971,0.5454760193824768
1655665674.6388702,491813,0.5454760193824768
1655666212.7227283,493655,0.5454760193824768
1655666752.3889217,495497,0.5454760193824768
1655667292.324057,497339,0.5454760193824768
1655667832.204956,499181,0.5454760193824768
1655668369.1482286,501023,0.5454760193824768
1655668908.9559915,502865,0.5454760193824768
1655669447.389555,504707,0.5454760193824768
1655672572.8928883,506549,0.5454760193824768
1655673112.5503814,508391,0.5454760193824768
1655673652.92966,510233,0.5454760193824768
1655674193.8101978,512075,0.5454760193824768
1655674731.9080622,513917,0.5454760193824768
1655675271.830911,515759,0.5454760193824768
1655675811.6497247,517601,0.5454760193824768
1655676351.8949618,519443,0.5454760193824768
1655676891.0182528,521285,0.5454760193824768
1655677432.7940948,523127,0.5454760193824768
1655677976.8946536,524969,0.5454760193824768
1655678518.8742046,526811,0.5454760193824768
1655679059.8796067,528653,0.5454760193824768
1655679601.2888727,530495,0.5454760193824768
1655680142.8213475,532337,0.5454760193824768
1655680684.8674304,534179,0.5454760193824768
1655681224.206972,536021,0.5454760193824768
1655681767.4092813,537863,0.5454760193824768
1655682310.1228411,539705,0.5454760193824768
1655682848.8556194,541547,0.5454760193824768
1655683386.4042566,543389,0.5454760193824768
1655683926.948121,545231,0.5454760193824768
1655684467.297668,547073,0.5454760193824768
1655685005.4913154,548915,0.5454760193824768
1655685545.462,550757,0.5454760193824768
1655688672.6209087,552599,0.5454760193824768
1655708266.1092079,554441,0.5542015433311462
1655708820.8116846,556283,0.5542015433311462
1655709366.7192492,558125,0.5542015433311462
1655709915.5996666,559967,0.5542015433311462
1655710468.5364077,561809,0.5542015433311462
1655711017.265491,563651,0.5542015433311462
1655711763.444353,565493,0.5542015433311462
1655712313.293926,567335,0.5542015433311462
1655712864.222264,569177,0.5542015433311462
1655713411.812248,571019,0.5542015433311462
1655713964.7668312,572861,0.5542015433311462
1655714515.5111997,574703,0.5542015433311462
1655715066.8103755,576545,0.5542015433311462
1655715617.316743,578387,0.5542015433311462
1655716167.6109986,580229,0.5542015433311462
1655716716.9729981,582071,0.5542015433311462
1655717267.7952712,583913,0.5542015433311462
1655717818.322782,585755,0.5542015433311462
1655718368.1396124,587597,0.5542015433311462
1655718919.36815,589439,0.5542015433311462
1655719469.1797585,591281,0.5542015433311462
1655720020.2473712,593123,0.5542015433311462
1655720568.4403832,594965,0.5542015433311462
1655721121.7933354,596807,0.5542015433311462
1655724380.4234514,598649,0.5542015433311462
1655724931.3652165,600491,0.5542015433311462
1655725483.1805434,602333,0.5542015433311462
1655726032.2433214,604175,0.5542015433311462
1655726585.3743727,606017,0.5542015433311462
1655727139.7917626,607859,0.5542015433311462
1655727687.333945,609701,0.5542015433311462
1655728235.5455186,611543,0.5542015433311462
1655728790.926489,613385,0.5542015433311462
1655729342.787105,615227,0.5542015433311462
1655729894.069242,617069,0.5542015433311462
1655730677.697911,618911,0.5542015433311462
1655731229.2510788,620753,0.5542015433311462
1655731780.913985,622595,0.5542015433311462
1655732331.1872778,624437,0.5542015433311462
1655732883.1991706,626279,0.5542015433311462
1655733435.1246593,628121,0.5542015433311462
1655733984.7686577,629963,0.5542015433311462
1655734535.3390589,631805,0.5542015433311462
1655735085.9818962,633647,0.5542015433311462
1655735637.8256686,635489,0.5542015433311462
1655736188.2478797,637331,0.5542015433311462
1655736735.1170008,639173,0.5542015433311462
1655737283.2403417,641015,0.5542015433311462
1655737832.433581,642857,0.5542015433311462
1655741083.1923866,644699,0.5542015433311462
1655762376.3413785,646541,0.5542373061180115
1655762938.1214237,648383,0.5542373061180115
1655763498.2143483,650225,0.5542373061180115
1655764057.9092443,652067,0.5542373061180115
1655764623.5711498,653909,0.5542373061180115
1655765182.0530398,655751,0.5542373061180115
1655765739.555507,657593,0.5542373061180115
1655766297.9320421,659435,0.5542373061180115
1655766855.429493,661277,0.5542373061180115
1655767410.7779694,663119,0.5542373061180115
1655767968.1142907,664961,0.5542373061180115
1655768526.2208786,666803,0.5542373061180115
1655769080.769214,668645,0.5542373061180115
1655769640.1038282,670487,0.5542373061180115
1655770198.9001582,672329,0.5542373061180115
1655770756.1034958,674171,0.5542373061180115
1655771314.1451025,676013,0.5542373061180115
1655771869.8995783,677855,0.5542373061180115
1655772428.859675,679697,0.5542373061180115
1655772982.9283864,681539,0.5542373061180115
1655773540.0198507,683381,0.5542373061180115
1655774096.2970912,685223,0.5542373061180115
1655774656.5660028,687065,0.5542373061180115
1655775213.2448149,688907,0.5542373061180115
1655778526.884897,690749,0.5542373061180115
1655779084.6727104,692591,0.5542373061180115
1655779643.5581672,694433,0.5542373061180115
1655780198.385809,696275,0.5542373061180115
1655780753.1935377,698117,0.5542373061180115
1655781310.4817667,699959,0.5542373061180115
1655781867.6957917,701801,0.5542373061180115
1655782426.4191518,703643,0.5542373061180115
1655782987.5193965,705485,0.5542373061180115
1655783544.9828713,707327,0.5542373061180115
1655784105.4518723,709169,0.5542373061180115
1655784663.5642219,711011,0.5542373061180115
1655785221.6260467,712853,0.5542373061180115
1655785781.8111975,714695,0.5542373061180115
1655786347.049178,716537,0.5542373061180115
1655786906.3994796,718379,0.5542373061180115
1655787463.4879432,720221,0.5542373061180115
1655788023.1710463,722063,0.5542373061180115
1655788581.698497,723905,0.5542373061180115
1655789137.692097,725747,0.5542373061180115
1655789696.4244552,727589,0.5542373061180115
1655790254.2601871,729431,0.5542373061180115
1655790812.7297342,731273,0.5542373061180115
1655791371.3043692,733115,0.5542373061180115
1655791928.6989994,734957,0.5542373061180115
1655795253.828423,736799,0.5542373061180115
1655818319.6223938,738641,0.5555958151817322
1655818890.8780406,740483,0.5555958151817322
1655819456.6598241,742325,0.5555958151817322
1655820027.7518423,744167,0.5555958151817322
1655820595.9059641,746009,0.5555958151817322
1655821160.603254,747851,0.5555958151817322
1655821722.5858738,749693,0.5555958151817322
1655822283.157998,751535,0.5555958151817322
1655822847.5325603,753377,0.5555958151817322
1655823410.0823708,755219,0.5555958151817322
1655823970.8044157,757061,0.5555958151817322
1655824535.4713724,758903,0.5555958151817322
1655825095.8365335,760745,0.5555958151817322
1655825866.1237276,762587,0.5555958151817322
1655826430.8540957,764429,0.5555958151817322
1655826992.4784796,766271,0.5555958151817322
1655827554.5942454,768113,0.5555958151817322
1655828126.3642359,769955,0.5555958151817322
1655828699.9247563,771797,0.5555958151817322
1655829280.8058643,773639,0.5555958151817322
1655829854.2370312,775481,0.5555958151817322
1655830426.8101027,777323,0.5555958151817322
1655830994.8846562,779165,0.5555958151817322
1655831558.7169197,781007,0.5555958151817322
1655834954.7385864,782849,0.5555958151817322
1655835519.821414,784691,0.5555958151817322
1655836084.2731833,786533,0.5555958151817322
1655836647.7072403,788375,0.5555958151817322
1655837210.3106754,790217,0.5555958151817322
1655837773.0060802,792059,0.5555958151817322
1655838337.5631618,793901,0.5555958151817322
1655838903.1609952,795743,0.5555958151817322
1655839467.6695077,797585,0.5555958151817322
1655840029.9701083,799427,0.5555958151817322
1655840593.2744424,801269,0.5555958151817322
1655841160.1097264,803111,0.5555958151817322
1655841722.590154,804953,0.5555958151817322
1655842286.4625828,806795,0.5555958151817322
1655842849.3729303,808637,0.5555958151817322
1655843414.3332882,810479,0.5555958151817322
1655843978.5904772,812321,0.5555958151817322
1655844544.4009392,814163,0.5555958151817322
1655845105.857926,816005,0.5555958151817322
1655845672.350685,817847,0.5555958151817322
1655846238.1185153,819689,0.5555958151817322
1655846801.915787,821531,0.5555958151817322
1655847368.255284,823373,0.5555958151817322
1655847932.1885214,825215,0.5555958151817322
1655848498.6617484,827057,0.5555958151817322
1655851888.6357703,828899,0.5555958151817322
1655876347.08352,830741,0.5600169897079468
1655876923.4254105,832583,0.5600169897079468
1655877495.6112232,834425,0.5600169897079468
1655878069.0165372,836267,0.5600169897079468
1655878640.7655349,838109,0.5600169897079468
1655879212.7592907,839951,0.5600169897079468
1655879782.8906028,841793,0.5600169897079468
1655880349.7188795,843635,0.5600169897079468
1655880918.770515,845477,0.5600169897079468
1655881489.761498,847319,0.5600169897079468
1655882056.8830075,849161,0.5600169897079468
1655882626.3135395,851003,0.5600169897079468
1655883192.7710698,852845,0.5600169897079468
1655883760.5868864,854687,0.5600169897079468
1655884329.6116912,856529,0.5600169897079468
1655884898.655557,858371,0.5600169897079468
1655885467.826603,860213,0.5600169897079468
1655886034.1589642,862055,0.5600169897079468
1655886599.6959395,863897,0.5600169897079468
1655887168.7918768,865739,0.5600169897079468
1655887736.1891115,867581,0.5600169897079468
1655888301.5011778,869423,0.5600169897079468
1655888872.2937632,871265,0.5600169897079468
1655889440.511068,873107,0.5600169897079468
1655892885.0179746,874949,0.5600169897079468
1655893456.512197,876791,0.5600169897079468
1655894030.9805293,878633,0.5600169897079468
1655894600.375301,880475,0.5600169897079468
1655895168.6728148,882317,0.5600169897079468
1655895735.2913618,884159,0.5600169897079468
1655896303.5205243,886001,0.5600169897079468
1655896872.3845966,887843,0.5600169897079468
1655897438.6221821,889685,0.5600169897079468
1655898007.4999292,891527,0.5600169897079468
1655898580.153692,893369,0.5600169897079468
1655899150.4080448,895211,0.5600169897079468
1655899720.5422075,897053,0.5600169897079468
1655900289.1380181,898895,0.5600169897079468
1655900858.0414603,900737,0.5600169897079468
1655901423.9601314,902579,0.5600169897079468
1655901993.3270555,904421,0.5600169897079468
1655902564.2854545,906263,0.5600169897079468
1655903133.0018768,908105,0.5600169897079468
1655903702.9869592,909947,0.5600169897079468
1655904269.4285235,911789,0.5600169897079468
1655905005.0536077,913631,0.5600169897079468
1655905573.5671825,915473,0.5600169897079468
1655906143.661741,917315,0.5600169897079468
1655906711.0846994,919157,0.5600169897079468
1655910150.2988217,920999,0.5600169897079468
1655935843.3597617,922841,0.5679540634155273
1655936420.3053858,924683,0.5679540634155273


==> figure-data/hard-labels/old_features_no_aug/run-version_1-tag-val_loss.csv <==
Wall time,Step,Value
1656512537.226614,35299,0.30161741375923157
1656516909.472111,70599,0.2805279493331909
1656525602.826138,105899,0.2667165696620941
1656530209.4623504,141199,0.2688213288784027
1656541582.0676308,176499,0.2618137300014496
1656546273.7690036,211799,0.2516760230064392
1656557755.690226,247099,0.2528047263622284
1656562551.6379573,282399,0.2536831796169281
1656575445.83232,317699,0.25541529059410095
1656580256.8058295,352999,0.2526286244392395
1656594021.348977,388299,0.24430614709854126
1656598935.0914528,423599,0.24598507583141327
1656614021.464218,458899,0.24448706209659576
1656618971.6235693,494199,0.25025081634521484
1656633824.8865213,529499,0.2414923906326294
1656638802.4776115,564799,0.2442268282175064
1656654203.7075436,600099,0.24589741230010986
1656659233.3069148,635399,0.24055202305316925
1656674873.2155738,670699,0.2404918074607849
1656679974.4425113,705999,0.24481172859668732


==> figure-data/hard-labels/old_features_no_aug/run-version_1_confidence_of_true_labels_addtocart-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656521143.705565,72011,0.774562656879425
1656521282.1004841,73423,0.774562656879425
1656521421.6701486,74835,0.774562656879425
1656521557.6660104,76247,0.774562656879425
1656521696.9566472,77659,0.774562656879425
1656521833.4916697,79071,0.774562656879425
1656521971.0024335,80483,0.774562656879425
1656522110.837733,81895,0.774562656879425
1656522253.4452546,83307,0.774562656879425
1656522393.50911,84719,0.774562656879425
1656522534.5575516,86131,0.774562656879425
1656522673.5624661,87543,0.774562656879425
1656522812.9504073,88955,0.774562656879425
1656522951.481451,90367,0.774562656879425
1656523092.2637897,91779,0.774562656879425
1656523232.0903728,93191,0.774562656879425
1656523370.15554,94603,0.774562656879425
1656523510.270453,96015,0.774562656879425
1656523649.8320782,97427,0.774562656879425
1656523790.2204423,98839,0.774562656879425
1656523932.9815404,100251,0.774562656879425
1656524075.0989134,101663,0.774562656879425
1656524213.4679058,103075,0.774562656879425
1656524354.0654821,104487,0.774562656879425
1656525602.8355265,105899,0.774562656879425
1656525742.659838,107311,0.774562656879425
1656525882.891894,108723,0.774562656879425
1656526023.7357962,110135,0.774562656879425
1656526162.71157,111547,0.774562656879425
1656526302.827923,112959,0.774562656879425
1656526442.4496524,114371,0.774562656879425
1656526582.976613,115783,0.774562656879425
1656526721.56815,117195,0.774562656879425
1656526861.987279,118607,0.774562656879425
1656527002.2878258,120019,0.774562656879425
1656527143.3451438,121431,0.774562656879425
1656527285.0831726,122843,0.774562656879425
1656527423.8537574,124255,0.774562656879425
1656527562.976716,125667,0.774562656879425
1656527702.6504936,127079,0.774562656879425
1656527840.6144984,128491,0.774562656879425
1656527980.7494657,129903,0.774562656879425
1656528120.4084973,131315,0.774562656879425
1656528261.5209892,132727,0.774562656879425
1656528400.3392222,134139,0.774562656879425
1656528538.8565793,135551,0.774562656879425
1656528678.0828917,136963,0.774562656879425
1656528817.819456,138375,0.774562656879425
1656528958.5529253,139787,0.774562656879425
1656530209.471291,141199,0.774562656879425
1656536375.7352364,142611,0.805883526802063
1656536516.478002,144023,0.805883526802063
1656536657.933604,145435,0.805883526802063
1656536798.8735268,146847,0.805883526802063
1656536939.9002142,148259,0.805883526802063
1656537083.5270276,149671,0.805883526802063
1656537224.573261,151083,0.805883526802063
1656537367.3041894,152495,0.805883526802063
1656537505.9356484,153907,0.805883526802063
1656537645.1035714,155319,0.805883526802063
1656537784.95867,156731,0.805883526802063
1656537925.0522678,158143,0.805883526802063
1656538065.5347228,159555,0.805883526802063
1656538205.8301566,160967,0.805883526802063
1656538996.807499,162379,0.805883526802063
1656539138.1461031,163791,0.805883526802063
1656539283.0722394,165203,0.805883526802063
1656539428.504649,166615,0.805883526802063
1656539574.3015602,168027,0.805883526802063
1656539719.5070882,169439,0.805883526802063
1656539863.653362,170851,0.805883526802063
1656540008.0320709,172263,0.805883526802063
1656540151.4687371,173675,0.805883526802063
1656540295.9497738,175087,0.805883526802063
1656541582.0768898,176499,0.805883526802063
1656541726.9886198,177911,0.805883526802063
1656541872.345834,179323,0.805883526802063
1656542018.3071766,180735,0.805883526802063
1656542160.6418164,182147,0.805883526802063
1656542302.1302335,183559,0.805883526802063
1656542443.6953232,184971,0.805883526802063
1656542585.867306,186383,0.805883526802063
1656542727.3239088,187795,0.805883526802063
1656542869.0890403,189207,0.805883526802063
1656543011.5679913,190619,0.805883526802063
1656543154.580482,192031,0.805883526802063
1656543296.9368978,193443,0.805883526802063
1656543439.0954363,194855,0.805883526802063
1656543580.879402,196267,0.805883526802063
1656543721.3305774,197679,0.805883526802063
1656543863.3992615,199091,0.805883526802063
1656544004.9148138,200503,0.805883526802063
1656544151.4388556,201915,0.805883526802063
1656544292.4498086,203327,0.805883526802063
1656544433.7203097,204739,0.805883526802063
1656544575.2256732,206151,0.805883526802063
1656544716.1509385,207563,0.805883526802063
1656544858.6375268,208975,0.805883526802063
1656545000.73722,210387,0.805883526802063
1656546273.7777085,211799,0.805883526802063
1656553146.9155154,213211,0.8102993369102478
1656553291.374877,214623,0.8102993369102478
1656553433.4367082,216035,0.8102993369102478
1656553578.8633928,217447,0.8102993369102478
1656553722.8055465,218859,0.8102993369102478
1656553867.6961164,220271,0.8102993369102478
1656554012.5460985,221683,0.8102993369102478
1656554155.2280345,223095,0.8102993369102478
1656554296.8520138,224507,0.8102993369102478
1656554441.0276728,225919,0.8102993369102478
1656554582.922166,227331,0.8102993369102478
1656554725.576322,228743,0.8102993369102478
1656554870.8207045,230155,0.8102993369102478
1656555014.6655223,231567,0.8102993369102478
1656555159.2771184,232979,0.8102993369102478
1656555303.7848535,234391,0.8102993369102478
1656555446.2956169,235803,0.8102993369102478
1656555590.5188067,237215,0.8102993369102478
1656555735.915589,238627,0.8102993369102478
1656555881.6240737,240039,0.8102993369102478
1656556027.391511,241451,0.8102993369102478
1656556171.8323348,242863,0.8102993369102478
1656556317.3052325,244275,0.8102993369102478
1656556459.6949904,245687,0.8102993369102478
1656557755.6992505,247099,0.8102993369102478
1656557898.4041271,248511,0.8102993369102478
1656558041.556118,249923,0.8102993369102478
1656558184.5668318,251335,0.8102993369102478
1656558332.0999787,252747,0.8102993369102478
1656558480.1596224,254159,0.8102993369102478
1656558629.085943,255571,0.8102993369102478
1656558773.1912532,256983,0.8102993369102478
1656558916.9187038,258395,0.8102993369102478
1656559060.3438368,259807,0.8102993369102478
1656559202.7328398,261219,0.8102993369102478
1656559347.9524038,262631,0.8102993369102478
1656559490.9281518,264043,0.8102993369102478
1656559633.1417565,265455,0.8102993369102478
1656559777.792354,266867,0.8102993369102478
1656559924.9272873,268279,0.8102993369102478
1656560069.6719842,269691,0.8102993369102478
1656560212.6308444,271103,0.8102993369102478
1656560355.2195013,272515,0.8102993369102478
1656560497.6970158,273927,0.8102993369102478
1656560639.0711339,275339,0.8102993369102478
1656560783.9707603,276751,0.8102993369102478
1656560927.5596967,278163,0.8102993369102478
1656561071.7199376,279575,0.8102993369102478
1656561212.6827192,280987,0.8102993369102478
1656562551.6475163,282399,0.8102993369102478
1656570771.8921335,283811,0.8034367561340332
1656570918.109486,285223,0.8034367561340332
1656571062.0043013,286635,0.8034367561340332
1656571208.1210637,288047,0.8034367561340332
1656571354.7753966,289459,0.8034367561340332
1656571499.731511,290871,0.8034367561340332
1656571644.551491,292283,0.8034367561340332
1656571789.9236996,293695,0.8034367561340332
1656571935.1086285,295107,0.8034367561340332
1656572080.9807532,296519,0.8034367561340332
1656572226.0410812,297931,0.8034367561340332
1656572372.1307206,299343,0.8034367561340332
1656572518.461243,300755,0.8034367561340332
1656572662.4553082,302167,0.8034367561340332
1656572807.4724672,303579,0.8034367561340332
1656572953.31687,304991,0.8034367561340332
1656573099.8749995,306403,0.8034367561340332
1656573244.847426,307815,0.8034367561340332
1656573389.9935784,309227,0.8034367561340332
1656573533.9201212,310639,0.8034367561340332
1656573678.4710417,312051,0.8034367561340332
1656573822.1611333,313463,0.8034367561340332
1656573966.4663408,314875,0.8034367561340332
1656574111.9349353,316287,0.8034367561340332
1656575445.8355007,317699,0.8034367561340332
1656575588.0922966,319111,0.8034367561340332
1656575733.7292342,320523,0.8034367561340332
1656575879.3569899,321935,0.8034367561340332
1656576024.1671808,323347,0.8034367561340332
1656576168.6692777,324759,0.8034367561340332
1656576314.3266096,326171,0.8034367561340332
1656576458.6856413,327583,0.8034367561340332
1656576603.5889091,328995,0.8034367561340332
1656576748.1138988,330407,0.8034367561340332
1656576895.0389092,331819,0.8034367561340332
1656577041.166989,333231,0.8034367561340332
1656577187.6161294,334643,0.8034367561340332
1656577332.5760565,336055,0.8034367561340332
1656577477.8890302,337467,0.8034367561340332
1656577622.7914798,338879,0.8034367561340332
1656577767.0380185,340291,0.8034367561340332
1656577911.6981308,341703,0.8034367561340332
1656578057.9269102,343115,0.8034367561340332
1656578204.9415836,344527,0.8034367561340332
1656578349.2527304,345939,0.8034367561340332
1656578493.8523173,347351,0.8034367561340332
1656578637.4229834,348763,0.8034367561340332
1656578781.9001935,350175,0.8034367561340332
1656578927.1538682,351587,0.8034367561340332
1656580256.8148904,352999,0.8034367561340332
1656589252.7309964,354411,0.7966460585594177
1656589402.2346916,355823,0.7966460585594177
1656589549.2775035,357235,0.7966460585594177
1656589697.0245886,358647,0.7966460585594177
1656589844.0781243,360059,0.7966460585594177
1656589991.877257,361471,0.7966460585594177
1656590139.946251,362883,0.7966460585594177
1656590284.6266904,364295,0.7966460585594177
1656590433.0782943,365707,0.7966460585594177
1656590582.2888696,367119,0.7966460585594177
1656590731.0620656,368531,0.7966460585594177
1656590878.4108145,369943,0.7966460585594177
1656591024.2560449,371355,0.7966460585594177
1656591174.1882377,372767,0.7966460585594177
1656591322.1438065,374179,0.7966460585594177
1656591467.9664462,375591,0.7966460585594177
1656591616.6240327,377003,0.7966460585594177
1656591766.6466057,378415,0.7966460585594177
1656591913.745854,379827,0.7966460585594177
1656592058.4035287,381239,0.7966460585594177
1656592205.2772741,382651,0.7966460585594177
1656592352.289924,384063,0.7966460585594177
1656592501.960879,385475,0.7966460585594177
1656592651.6025884,386887,0.7966460585594177
1656594021.3575218,388299,0.7966460585594177
1656594167.5618162,389711,0.7966460585594177
1656594318.7887611,391123,0.7966460585594177
1656594467.5204225,392535,0.7966460585594177
1656594613.468811,393947,0.7966460585594177
1656594763.1823645,395359,0.7966460585594177
1656594911.0686808,396771,0.7966460585594177
1656595060.7729495,398183,0.7966460585594177
1656595206.8812127,399595,0.7966460585594177
1656595355.4074814,401007,0.7966460585594177
1656595501.957161,402419,0.7966460585594177
1656595647.8657923,403831,0.7966460585594177
1656595797.5544384,405243,0.7966460585594177
1656595944.646958,406655,0.7966460585594177
1656596092.9465392,408067,0.7966460585594177
1656596241.9898984,409479,0.7966460585594177
1656596390.2526007,410891,0.7966460585594177
1656596536.6681726,412303,0.7966460585594177
1656596683.0127988,413715,0.7966460585594177
1656596831.735367,415127,0.7966460585594177
1656596978.5878212,416539,0.7966460585594177
1656597127.0793693,417951,0.7966460585594177
1656597273.4252987,419363,0.7966460585594177
1656597421.7130618,420775,0.7966460585594177
1656597568.8004737,422187,0.7966460585594177
1656598935.100495,423599,0.7966460585594177
1656608592.6783655,425011,0.8115667104721069
1656608740.4807892,426423,0.8115667104721069
1656608888.3690732,427835,0.8115667104721069
1656609037.135075,429247,0.8115667104721069
1656609185.577045,430659,0.8115667104721069
1656609955.4566288,432071,0.8115667104721069
1656610104.4570482,433483,0.8115667104721069
1656610253.8029294,434895,0.8115667104721069
1656610406.2198837,436307,0.8115667104721069
1656610553.4846005,437719,0.8115667104721069
1656610700.6899228,439131,0.8115667104721069
1656610847.2738154,440543,0.8115667104721069
1656610996.453975,441955,0.8115667104721069
1656611143.5469866,443367,0.8115667104721069
1656611293.3300946,444779,0.8115667104721069
1656611440.730279,446191,0.8115667104721069
1656611592.4099884,447603,0.8115667104721069
1656611741.2443023,449015,0.8115667104721069
1656611889.35799,450427,0.8115667104721069
1656612036.2244043,451839,0.8115667104721069
1656612185.0129023,453251,0.8115667104721069
1656612335.0446067,454663,0.8115667104721069
1656612486.310017,456075,0.8115667104721069
1656612636.0967078,457487,0.8115667104721069
1656614021.4727614,458899,0.8115667104721069
1656614169.258479,460311,0.8115667104721069
1656614314.9552417,461723,0.8115667104721069
1656614463.1732287,463135,0.8115667104721069
1656614612.3653553,464547,0.8115667104721069
1656614760.256199,465959,0.8115667104721069
1656614908.7536783,467371,0.8115667104721069
1656615056.626327,468783,0.8115667104721069
1656615205.3706284,470195,0.8115667104721069
1656615355.8906527,471607,0.8115667104721069
1656615503.572293,473019,0.8115667104721069
1656615654.1883917,474431,0.8115667104721069
1656615803.0432668,475843,0.8115667104721069
1656615954.0263922,477255,0.8115667104721069
1656616101.432617,478667,0.8115667104721069
1656616252.6145136,480079,0.8115667104721069
1656616400.5603125,481491,0.8115667104721069
1656616548.5847569,482903,0.8115667104721069
1656616698.4020505,484315,0.8115667104721069
1656616847.5369215,485727,0.8115667104721069
1656616993.4809868,487139,0.8115667104721069
1656617141.5834537,488551,0.8115667104721069
1656617290.3513138,489963,0.8115667104721069
1656617440.3578854,491375,0.8115667104721069
1656617590.031742,492787,0.8115667104721069
1656618971.6267748,494199,0.8115667104721069
1656629034.6132004,495611,0.8162471055984497
1656629181.4935627,497023,0.8162471055984497
1656629327.4351048,498435,0.8162471055984497
1656629473.0428054,499847,0.8162471055984497
1656629620.3474967,501259,0.8162471055984497
1656629770.5473428,502671,0.8162471055984497
1656629917.4478328,504083,0.8162471055984497
1656630067.9669964,505495,0.8162471055984497
1656630216.0902448,506907,0.8162471055984497
1656630365.4174457,508319,0.8162471055984497
1656630511.6905339,509731,0.8162471055984497
1656630660.1203046,511143,0.8162471055984497
1656630809.818004,512555,0.8162471055984497
1656630958.0979743,513967,0.8162471055984497
1656631107.3926513,515379,0.8162471055984497
1656631253.2047248,516791,0.8162471055984497
1656631401.7550561,518203,0.8162471055984497
1656631550.959489,519615,0.8162471055984497
1656631699.5852594,521027,0.8162471055984497
1656631843.3771043,522439,0.8162471055984497
1656631995.229607,523851,0.8162471055984497
1656632142.8961642,525263,0.8162471055984497
1656632292.3109593,526675,0.8162471055984497
1656632443.5369918,528087,0.8162471055984497
1656633824.8949459,529499,0.8162471055984497
1656633973.288063,530911,0.8162471055984497
1656634120.499589,532323,0.8162471055984497
1656634271.4006507,533735,0.8162471055984497
1656634419.143046,535147,0.8162471055984497
1656634568.8685164,536559,0.8162471055984497
1656634719.4045115,537971,0.8162471055984497
1656634868.3033042,539383,0.8162471055984497
1656635017.4271464,540795,0.8162471055984497
1656635167.379788,542207,0.8162471055984497
1656635317.6422608,543619,0.8162471055984497
1656635467.9362135,545031,0.8162471055984497
1656635615.5925288,546443,0.8162471055984497
1656635765.1317632,547855,0.8162471055984497
1656635913.8295877,549267,0.8162471055984497
1656636061.4062753,550679,0.8162471055984497
1656636210.8340583,552091,0.8162471055984497
1656636357.3721938,553503,0.8162471055984497
1656636505.2693214,554915,0.8162471055984497
1656636655.9516065,556327,0.8162471055984497
1656636804.7483306,557739,0.8162471055984497
1656636953.2085383,559151,0.8162471055984497
1656637102.9712574,560563,0.8162471055984497
1656637253.8872578,561975,0.8162471055984497
1656637404.4800646,563387,0.8162471055984497
1656638802.48663,564799,0.8162471055984497
1656649300.7503552,566211,0.8198140859603882
1656649452.1009672,567623,0.8198140859603882
1656649606.896093,569035,0.8198140859603882
1656649763.3369505,570447,0.8198140859603882
1656649914.7013414,571859,0.8198140859603882
1656650066.0959182,573271,0.8198140859603882
1656650217.5968466,574683,0.8198140859603882
1656650369.8847857,576095,0.8198140859603882
1656650519.935144,577507,0.8198140859603882
1656650672.7691166,578919,0.8198140859603882
1656650822.9104023,580331,0.8198140859603882
1656650973.2178392,581743,0.8198140859603882
1656651120.5791526,583155,0.8198140859603882
1656651273.7829225,584567,0.8198140859603882
1656651425.0752954,585979,0.8198140859603882
1656651576.091028,587391,0.8198140859603882
1656651726.2973926,588803,0.8198140859603882
1656651877.9335675,590215,0.8198140859603882
1656652028.5382762,591627,0.8198140859603882
1656652180.782124,593039,0.8198140859603882
1656652329.1469283,594451,0.8198140859603882
1656652479.6925862,595863,0.8198140859603882
1656652629.2587855,597275,0.8198140859603882
1656652779.7424018,598687,0.8198140859603882
1656654203.7107387,600099,0.8198140859603882
1656654353.5950768,601511,0.8198140859603882
1656654505.2674015,602923,0.8198140859603882
1656654653.1185093,604335,0.8198140859603882
1656654799.7109814,605747,0.8198140859603882
1656654951.5027692,607159,0.8198140859603882
1656655102.2746727,608571,0.8198140859603882
1656655254.4080145,609983,0.8198140859603882
1656655409.884798,611395,0.8198140859603882
1656655562.9775558,612807,0.8198140859603882
1656655718.138572,614219,0.8198140859603882
1656655870.8688183,615631,0.8198140859603882
1656656023.8611646,617043,0.8198140859603882
1656656174.1666086,618455,0.8198140859603882
1656656322.7028303,619867,0.8198140859603882
1656656470.5975652,621279,0.8198140859603882
1656656621.7508,622691,0.8198140859603882
1656656771.779007,624103,0.8198140859603882
1656656922.516065,625515,0.8198140859603882
1656657073.173366,626927,0.8198140859603882
1656657222.2138364,628339,0.8198140859603882
1656657372.483983,629751,0.8198140859603882
1656657522.3005135,631163,0.8198140859603882
1656657674.0006034,632575,0.8198140859603882
1656657821.9877856,633987,0.8198140859603882
1656659233.316144,635399,0.8198140859603882
1656669945.6238012,636811,0.8144111037254333
1656670099.9403434,638223,0.8144111037254333
1656670251.3659072,639635,0.8144111037254333
1656670401.176384,641047,0.8144111037254333
1656670552.204509,642459,0.8144111037254333
1656670702.6195633,643871,0.8144111037254333
1656670855.7647667,645283,0.8144111037254333
1656671009.1977577,646695,0.8144111037254333
1656671158.7734616,648107,0.8144111037254333
1656671310.4438498,649519,0.8144111037254333
1656671462.6225212,650931,0.8144111037254333
1656671615.775695,652343,0.8144111037254333
1656671768.857097,653755,0.8144111037254333
1656671920.1663175,655167,0.8144111037254333
1656672072.856752,656579,0.8144111037254333
1656672223.9009624,657991,0.8144111037254333
1656672373.591598,659403,0.8144111037254333
1656672526.3081808,660815,0.8144111037254333
1656672680.6971395,662227,0.8144111037254333
1656672833.8719246,663639,0.8144111037254333
1656672988.192491,665051,0.8144111037254333
1656673142.87422,666463,0.8144111037254333
1656673295.81553,667875,0.8144111037254333
1656673448.375614,669287,0.8144111037254333
1656674873.2243505,670699,0.8144111037254333
1656675023.9706035,672111,0.8144111037254333
1656675177.460541,673523,0.8144111037254333
1656675333.1146536,674935,0.8144111037254333
1656675483.4440563,676347,0.8144111037254333
1656675633.5074337,677759,0.8144111037254333
1656675783.7922516,679171,0.8144111037254333
1656675937.7096734,680583,0.8144111037254333
1656676089.4352233,681995,0.8144111037254333
1656676244.1058626,683407,0.8144111037254333
1656676397.916045,684819,0.8144111037254333
1656676550.35253,686231,0.8144111037254333
1656676702.2893593,687643,0.8144111037254333
1656676854.616403,689055,0.8144111037254333
1656677009.8330166,690467,0.8144111037254333
1656677163.3166592,691879,0.8144111037254333
1656677315.3135848,693291,0.8144111037254333
1656677469.3982525,694703,0.8144111037254333
1656677619.773746,696115,0.8144111037254333
1656677774.5657756,697527,0.8144111037254333
1656677928.6560512,698939,0.8144111037254333
1656678084.9708152,700351,0.8144111037254333
1656678239.0057797,701763,0.8144111037254333
1656678392.940802,703175,0.8144111037254333
1656678542.9802532,704587,0.8144111037254333
1656679974.4459639,705999,0.8144111037254333
1656691086.3913963,707411,0.8177276253700256
1656691238.1281822,708823,0.8177276253700256


==> figure-data/hard-labels/old_features_no_aug/run-version_1_confidence_of_true_labels_cart-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656521143.705565,72011,0.7207376956939697
1656521282.1004841,73423,0.7207376956939697
1656521421.6701486,74835,0.7207376956939697
1656521557.6660104,76247,0.7207376956939697
1656521696.9566472,77659,0.7207376956939697
1656521833.4916697,79071,0.7207376956939697
1656521971.0024335,80483,0.7207376956939697
1656522110.837733,81895,0.7207376956939697
1656522253.4452546,83307,0.7207376956939697
1656522393.50911,84719,0.7207376956939697
1656522534.5575516,86131,0.7207376956939697
1656522673.5624661,87543,0.7207376956939697
1656522812.9504073,88955,0.7207376956939697
1656522951.481451,90367,0.7207376956939697
1656523092.2637897,91779,0.7207376956939697
1656523232.0903728,93191,0.7207376956939697
1656523370.15554,94603,0.7207376956939697
1656523510.270453,96015,0.7207376956939697
1656523649.8320782,97427,0.7207376956939697
1656523790.2204423,98839,0.7207376956939697
1656523932.9815404,100251,0.7207376956939697
1656524075.0989134,101663,0.7207376956939697
1656524213.4679058,103075,0.7207376956939697
1656524354.0654821,104487,0.7207376956939697
1656525602.8355265,105899,0.7207376956939697
1656525742.659838,107311,0.7207376956939697
1656525882.891894,108723,0.7207376956939697
1656526023.7357962,110135,0.7207376956939697
1656526162.71157,111547,0.7207376956939697
1656526302.827923,112959,0.7207376956939697
1656526442.4496524,114371,0.7207376956939697
1656526582.976613,115783,0.7207376956939697
1656526721.56815,117195,0.7207376956939697
1656526861.987279,118607,0.7207376956939697
1656527002.2878258,120019,0.7207376956939697
1656527143.3451438,121431,0.7207376956939697
1656527285.0831726,122843,0.7207376956939697
1656527423.8537574,124255,0.7207376956939697
1656527562.976716,125667,0.7207376956939697
1656527702.6504936,127079,0.7207376956939697
1656527840.6144984,128491,0.7207376956939697
1656527980.7494657,129903,0.7207376956939697
1656528120.4084973,131315,0.7207376956939697
1656528261.5209892,132727,0.7207376956939697
1656528400.3392222,134139,0.7207376956939697
1656528538.8565793,135551,0.7207376956939697
1656528678.0828917,136963,0.7207376956939697
1656528817.819456,138375,0.7207376956939697
1656528958.5529253,139787,0.7207376956939697
1656530209.471291,141199,0.7207376956939697
1656536375.7352364,142611,0.7463642358779907
1656536516.478002,144023,0.7463642358779907
1656536657.933604,145435,0.7463642358779907
1656536798.8735268,146847,0.7463642358779907
1656536939.9002142,148259,0.7463642358779907
1656537083.5270276,149671,0.7463642358779907
1656537224.573261,151083,0.7463642358779907
1656537367.3041894,152495,0.7463642358779907
1656537505.9356484,153907,0.7463642358779907
1656537645.1035714,155319,0.7463642358779907
1656537784.95867,156731,0.7463642358779907
1656537925.0522678,158143,0.7463642358779907
1656538065.5347228,159555,0.7463642358779907
1656538205.8301566,160967,0.7463642358779907
1656538996.807499,162379,0.7463642358779907
1656539138.1461031,163791,0.7463642358779907
1656539283.0722394,165203,0.7463642358779907
1656539428.504649,166615,0.7463642358779907
1656539574.3015602,168027,0.7463642358779907
1656539719.5070882,169439,0.7463642358779907
1656539863.653362,170851,0.7463642358779907
1656540008.0320709,172263,0.7463642358779907
1656540151.4687371,173675,0.7463642358779907
1656540295.9497738,175087,0.7463642358779907
1656541582.0768898,176499,0.7463642358779907
1656541726.9886198,177911,0.7463642358779907
1656541872.345834,179323,0.7463642358779907
1656542018.3071766,180735,0.7463642358779907
1656542160.6418164,182147,0.7463642358779907
1656542302.1302335,183559,0.7463642358779907
1656542443.6953232,184971,0.7463642358779907
1656542585.867306,186383,0.7463642358779907
1656542727.3239088,187795,0.7463642358779907
1656542869.0890403,189207,0.7463642358779907
1656543011.5679913,190619,0.7463642358779907
1656543154.580482,192031,0.7463642358779907
1656543296.9368978,193443,0.7463642358779907
1656543439.0954363,194855,0.7463642358779907
1656543580.879402,196267,0.7463642358779907
1656543721.3305774,197679,0.7463642358779907
1656543863.3992615,199091,0.7463642358779907
1656544004.9148138,200503,0.7463642358779907
1656544151.4388556,201915,0.7463642358779907
1656544292.4498086,203327,0.7463642358779907
1656544433.7203097,204739,0.7463642358779907
1656544575.2256732,206151,0.7463642358779907
1656544716.1509385,207563,0.7463642358779907
1656544858.6375268,208975,0.7463642358779907
1656545000.73722,210387,0.7463642358779907
1656546273.7777085,211799,0.7463642358779907
1656553146.9155154,213211,0.7464709281921387
1656553291.374877,214623,0.7464709281921387
1656553433.4367082,216035,0.7464709281921387
1656553578.8633928,217447,0.7464709281921387
1656553722.8055465,218859,0.7464709281921387
1656553867.6961164,220271,0.7464709281921387
1656554012.5460985,221683,0.7464709281921387
1656554155.2280345,223095,0.7464709281921387
1656554296.8520138,224507,0.7464709281921387
1656554441.0276728,225919,0.7464709281921387
1656554582.922166,227331,0.7464709281921387
1656554725.576322,228743,0.7464709281921387
1656554870.8207045,230155,0.7464709281921387
1656555014.6655223,231567,0.7464709281921387
1656555159.2771184,232979,0.7464709281921387
1656555303.7848535,234391,0.7464709281921387
1656555446.2956169,235803,0.7464709281921387
1656555590.5188067,237215,0.7464709281921387
1656555735.915589,238627,0.7464709281921387
1656555881.6240737,240039,0.7464709281921387
1656556027.391511,241451,0.7464709281921387
1656556171.8323348,242863,0.7464709281921387
1656556317.3052325,244275,0.7464709281921387
1656556459.6949904,245687,0.7464709281921387
1656557755.6992505,247099,0.7464709281921387
1656557898.4041271,248511,0.7464709281921387
1656558041.556118,249923,0.7464709281921387
1656558184.5668318,251335,0.7464709281921387
1656558332.0999787,252747,0.7464709281921387
1656558480.1596224,254159,0.7464709281921387
1656558629.085943,255571,0.7464709281921387
1656558773.1912532,256983,0.7464709281921387
1656558916.9187038,258395,0.7464709281921387
1656559060.3438368,259807,0.7464709281921387
1656559202.7328398,261219,0.7464709281921387
1656559347.9524038,262631,0.7464709281921387
1656559490.9281518,264043,0.7464709281921387
1656559633.1417565,265455,0.7464709281921387
1656559777.792354,266867,0.7464709281921387
1656559924.9272873,268279,0.7464709281921387
1656560069.6719842,269691,0.7464709281921387
1656560212.6308444,271103,0.7464709281921387
1656560355.2195013,272515,0.7464709281921387
1656560497.6970158,273927,0.7464709281921387
1656560639.0711339,275339,0.7464709281921387
1656560783.9707603,276751,0.7464709281921387
1656560927.5596967,278163,0.7464709281921387
1656561071.7199376,279575,0.7464709281921387
1656561212.6827192,280987,0.7464709281921387
1656562551.6475163,282399,0.7464709281921387
1656570771.8921335,283811,0.7513715624809265
1656570918.109486,285223,0.7513715624809265
1656571062.0043013,286635,0.7513715624809265
1656571208.1210637,288047,0.7513715624809265
1656571354.7753966,289459,0.7513715624809265
1656571499.731511,290871,0.7513715624809265
1656571644.551491,292283,0.7513715624809265
1656571789.9236996,293695,0.7513715624809265
1656571935.1086285,295107,0.7513715624809265
1656572080.9807532,296519,0.7513715624809265
1656572226.0410812,297931,0.7513715624809265
1656572372.1307206,299343,0.7513715624809265
1656572518.461243,300755,0.7513715624809265
1656572662.4553082,302167,0.7513715624809265
1656572807.4724672,303579,0.7513715624809265
1656572953.31687,304991,0.7513715624809265
1656573099.8749995,306403,0.7513715624809265
1656573244.847426,307815,0.7513715624809265
1656573389.9935784,309227,0.7513715624809265
1656573533.9201212,310639,0.7513715624809265
1656573678.4710417,312051,0.7513715624809265
1656573822.1611333,313463,0.7513715624809265
1656573966.4663408,314875,0.7513715624809265
1656574111.9349353,316287,0.7513715624809265
1656575445.8355007,317699,0.7513715624809265
1656575588.0922966,319111,0.7513715624809265
1656575733.7292342,320523,0.7513715624809265
1656575879.3569899,321935,0.7513715624809265
1656576024.1671808,323347,0.7513715624809265
1656576168.6692777,324759,0.7513715624809265
1656576314.3266096,326171,0.7513715624809265
1656576458.6856413,327583,0.7513715624809265
1656576603.5889091,328995,0.7513715624809265
1656576748.1138988,330407,0.7513715624809265
1656576895.0389092,331819,0.7513715624809265
1656577041.166989,333231,0.7513715624809265
1656577187.6161294,334643,0.7513715624809265
1656577332.5760565,336055,0.7513715624809265
1656577477.8890302,337467,0.7513715624809265
1656577622.7914798,338879,0.7513715624809265
1656577767.0380185,340291,0.7513715624809265
1656577911.6981308,341703,0.7513715624809265
1656578057.9269102,343115,0.7513715624809265
1656578204.9415836,344527,0.7513715624809265
1656578349.2527304,345939,0.7513715624809265
1656578493.8523173,347351,0.7513715624809265
1656578637.4229834,348763,0.7513715624809265
1656578781.9001935,350175,0.7513715624809265
1656578927.1538682,351587,0.7513715624809265
1656580256.8148904,352999,0.7513715624809265
1656589252.7309964,354411,0.7594099044799805
1656589402.2346916,355823,0.7594099044799805
1656589549.2775035,357235,0.7594099044799805
1656589697.0245886,358647,0.7594099044799805
1656589844.0781243,360059,0.7594099044799805
1656589991.877257,361471,0.7594099044799805
1656590139.946251,362883,0.7594099044799805
1656590284.6266904,364295,0.7594099044799805
1656590433.0782943,365707,0.7594099044799805
1656590582.2888696,367119,0.7594099044799805
1656590731.0620656,368531,0.7594099044799805
1656590878.4108145,369943,0.7594099044799805
1656591024.2560449,371355,0.7594099044799805
1656591174.1882377,372767,0.7594099044799805
1656591322.1438065,374179,0.7594099044799805
1656591467.9664462,375591,0.7594099044799805
1656591616.6240327,377003,0.7594099044799805
1656591766.6466057,378415,0.7594099044799805
1656591913.745854,379827,0.7594099044799805
1656592058.4035287,381239,0.7594099044799805
1656592205.2772741,382651,0.7594099044799805
1656592352.289924,384063,0.7594099044799805
1656592501.960879,385475,0.7594099044799805
1656592651.6025884,386887,0.7594099044799805
1656594021.3575218,388299,0.7594099044799805
1656594167.5618162,389711,0.7594099044799805
1656594318.7887611,391123,0.7594099044799805
1656594467.5204225,392535,0.7594099044799805
1656594613.468811,393947,0.7594099044799805
1656594763.1823645,395359,0.7594099044799805
1656594911.0686808,396771,0.7594099044799805
1656595060.7729495,398183,0.7594099044799805
1656595206.8812127,399595,0.7594099044799805
1656595355.4074814,401007,0.7594099044799805
1656595501.957161,402419,0.7594099044799805
1656595647.8657923,403831,0.7594099044799805
1656595797.5544384,405243,0.7594099044799805
1656595944.646958,406655,0.7594099044799805
1656596092.9465392,408067,0.7594099044799805
1656596241.9898984,409479,0.7594099044799805
1656596390.2526007,410891,0.7594099044799805
1656596536.6681726,412303,0.7594099044799805
1656596683.0127988,413715,0.7594099044799805
1656596831.735367,415127,0.7594099044799805
1656596978.5878212,416539,0.7594099044799805
1656597127.0793693,417951,0.7594099044799805
1656597273.4252987,419363,0.7594099044799805
1656597421.7130618,420775,0.7594099044799805
1656597568.8004737,422187,0.7594099044799805
1656598935.100495,423599,0.7594099044799805
1656608592.6783655,425011,0.7630528211593628
1656608740.4807892,426423,0.7630528211593628
1656608888.3690732,427835,0.7630528211593628
1656609037.135075,429247,0.7630528211593628
1656609185.577045,430659,0.7630528211593628
1656609955.4566288,432071,0.7630528211593628
1656610104.4570482,433483,0.7630528211593628
1656610253.8029294,434895,0.7630528211593628
1656610406.2198837,436307,0.7630528211593628
1656610553.4846005,437719,0.7630528211593628
1656610700.6899228,439131,0.7630528211593628
1656610847.2738154,440543,0.7630528211593628
1656610996.453975,441955,0.7630528211593628
1656611143.5469866,443367,0.7630528211593628
1656611293.3300946,444779,0.7630528211593628
1656611440.730279,446191,0.7630528211593628
1656611592.4099884,447603,0.7630528211593628
1656611741.2443023,449015,0.7630528211593628
1656611889.35799,450427,0.7630528211593628
1656612036.2244043,451839,0.7630528211593628
1656612185.0129023,453251,0.7630528211593628
1656612335.0446067,454663,0.7630528211593628
1656612486.310017,456075,0.7630528211593628
1656612636.0967078,457487,0.7630528211593628
1656614021.4727614,458899,0.7630528211593628
1656614169.258479,460311,0.7630528211593628
1656614314.9552417,461723,0.7630528211593628
1656614463.1732287,463135,0.7630528211593628
1656614612.3653553,464547,0.7630528211593628
1656614760.256199,465959,0.7630528211593628
1656614908.7536783,467371,0.7630528211593628
1656615056.626327,468783,0.7630528211593628
1656615205.3706284,470195,0.7630528211593628
1656615355.8906527,471607,0.7630528211593628
1656615503.572293,473019,0.7630528211593628
1656615654.1883917,474431,0.7630528211593628
1656615803.0432668,475843,0.7630528211593628
1656615954.0263922,477255,0.7630528211593628
1656616101.432617,478667,0.7630528211593628
1656616252.6145136,480079,0.7630528211593628
1656616400.5603125,481491,0.7630528211593628
1656616548.5847569,482903,0.7630528211593628
1656616698.4020505,484315,0.7630528211593628
1656616847.5369215,485727,0.7630528211593628
1656616993.4809868,487139,0.7630528211593628
1656617141.5834537,488551,0.7630528211593628
1656617290.3513138,489963,0.7630528211593628
1656617440.3578854,491375,0.7630528211593628
1656617590.031742,492787,0.7630528211593628
1656618971.6267748,494199,0.7630528211593628
1656629034.6132004,495611,0.7684581279754639
1656629181.4935627,497023,0.7684581279754639
1656629327.4351048,498435,0.7684581279754639
1656629473.0428054,499847,0.7684581279754639
1656629620.3474967,501259,0.7684581279754639
1656629770.5473428,502671,0.7684581279754639
1656629917.4478328,504083,0.7684581279754639
1656630067.9669964,505495,0.7684581279754639
1656630216.0902448,506907,0.7684581279754639
1656630365.4174457,508319,0.7684581279754639
1656630511.6905339,509731,0.7684581279754639
1656630660.1203046,511143,0.7684581279754639
1656630809.818004,512555,0.7684581279754639
1656630958.0979743,513967,0.7684581279754639
1656631107.3926513,515379,0.7684581279754639
1656631253.2047248,516791,0.7684581279754639
1656631401.7550561,518203,0.7684581279754639
1656631550.959489,519615,0.7684581279754639
1656631699.5852594,521027,0.7684581279754639
1656631843.3771043,522439,0.7684581279754639
1656631995.229607,523851,0.7684581279754639
1656632142.8961642,525263,0.7684581279754639
1656632292.3109593,526675,0.7684581279754639
1656632443.5369918,528087,0.7684581279754639
1656633824.8949459,529499,0.7684581279754639
1656633973.288063,530911,0.7684581279754639
1656634120.499589,532323,0.7684581279754639
1656634271.4006507,533735,0.7684581279754639
1656634419.143046,535147,0.7684581279754639
1656634568.8685164,536559,0.7684581279754639
1656634719.4045115,537971,0.7684581279754639
1656634868.3033042,539383,0.7684581279754639
1656635017.4271464,540795,0.7684581279754639
1656635167.379788,542207,0.7684581279754639
1656635317.6422608,543619,0.7684581279754639
1656635467.9362135,545031,0.7684581279754639
1656635615.5925288,546443,0.7684581279754639
1656635765.1317632,547855,0.7684581279754639
1656635913.8295877,549267,0.7684581279754639
1656636061.4062753,550679,0.7684581279754639
1656636210.8340583,552091,0.7684581279754639
1656636357.3721938,553503,0.7684581279754639
1656636505.2693214,554915,0.7684581279754639
1656636655.9516065,556327,0.7684581279754639
1656636804.7483306,557739,0.7684581279754639
1656636953.2085383,559151,0.7684581279754639
1656637102.9712574,560563,0.7684581279754639
1656637253.8872578,561975,0.7684581279754639
1656637404.4800646,563387,0.7684581279754639
1656638802.48663,564799,0.7684581279754639
1656649300.7503552,566211,0.7772552967071533
1656649452.1009672,567623,0.7772552967071533
1656649606.896093,569035,0.7772552967071533
1656649763.3369505,570447,0.7772552967071533
1656649914.7013414,571859,0.7772552967071533
1656650066.0959182,573271,0.7772552967071533
1656650217.5968466,574683,0.7772552967071533
1656650369.8847857,576095,0.7772552967071533
1656650519.935144,577507,0.7772552967071533
1656650672.7691166,578919,0.7772552967071533
1656650822.9104023,580331,0.7772552967071533
1656650973.2178392,581743,0.7772552967071533
1656651120.5791526,583155,0.7772552967071533
1656651273.7829225,584567,0.7772552967071533
1656651425.0752954,585979,0.7772552967071533
1656651576.091028,587391,0.7772552967071533
1656651726.2973926,588803,0.7772552967071533
1656651877.9335675,590215,0.7772552967071533
1656652028.5382762,591627,0.7772552967071533
1656652180.782124,593039,0.7772552967071533
1656652329.1469283,594451,0.7772552967071533
1656652479.6925862,595863,0.7772552967071533
1656652629.2587855,597275,0.7772552967071533
1656652779.7424018,598687,0.7772552967071533
1656654203.7107387,600099,0.7772552967071533
1656654353.5950768,601511,0.7772552967071533
1656654505.2674015,602923,0.7772552967071533
1656654653.1185093,604335,0.7772552967071533
1656654799.7109814,605747,0.7772552967071533
1656654951.5027692,607159,0.7772552967071533
1656655102.2746727,608571,0.7772552967071533
1656655254.4080145,609983,0.7772552967071533
1656655409.884798,611395,0.7772552967071533
1656655562.9775558,612807,0.7772552967071533
1656655718.138572,614219,0.7772552967071533
1656655870.8688183,615631,0.7772552967071533
1656656023.8611646,617043,0.7772552967071533
1656656174.1666086,618455,0.7772552967071533
1656656322.7028303,619867,0.7772552967071533
1656656470.5975652,621279,0.7772552967071533
1656656621.7508,622691,0.7772552967071533
1656656771.779007,624103,0.7772552967071533
1656656922.516065,625515,0.7772552967071533
1656657073.173366,626927,0.7772552967071533
1656657222.2138364,628339,0.7772552967071533
1656657372.483983,629751,0.7772552967071533
1656657522.3005135,631163,0.7772552967071533
1656657674.0006034,632575,0.7772552967071533
1656657821.9877856,633987,0.7772552967071533
1656659233.316144,635399,0.7772552967071533
1656669945.6238012,636811,0.7769650220870972
1656670099.9403434,638223,0.7769650220870972
1656670251.3659072,639635,0.7769650220870972
1656670401.176384,641047,0.7769650220870972
1656670552.204509,642459,0.7769650220870972
1656670702.6195633,643871,0.7769650220870972
1656670855.7647667,645283,0.7769650220870972
1656671009.1977577,646695,0.7769650220870972
1656671158.7734616,648107,0.7769650220870972
1656671310.4438498,649519,0.7769650220870972
1656671462.6225212,650931,0.7769650220870972
1656671615.775695,652343,0.7769650220870972
1656671768.857097,653755,0.7769650220870972
1656671920.1663175,655167,0.7769650220870972
1656672072.856752,656579,0.7769650220870972
1656672223.9009624,657991,0.7769650220870972
1656672373.591598,659403,0.7769650220870972
1656672526.3081808,660815,0.7769650220870972
1656672680.6971395,662227,0.7769650220870972
1656672833.8719246,663639,0.7769650220870972
1656672988.192491,665051,0.7769650220870972
1656673142.87422,666463,0.7769650220870972
1656673295.81553,667875,0.7769650220870972
1656673448.375614,669287,0.7769650220870972
1656674873.2243505,670699,0.7769650220870972
1656675023.9706035,672111,0.7769650220870972
1656675177.460541,673523,0.7769650220870972
1656675333.1146536,674935,0.7769650220870972
1656675483.4440563,676347,0.7769650220870972
1656675633.5074337,677759,0.7769650220870972
1656675783.7922516,679171,0.7769650220870972
1656675937.7096734,680583,0.7769650220870972
1656676089.4352233,681995,0.7769650220870972
1656676244.1058626,683407,0.7769650220870972
1656676397.916045,684819,0.7769650220870972
1656676550.35253,686231,0.7769650220870972
1656676702.2893593,687643,0.7769650220870972
1656676854.616403,689055,0.7769650220870972
1656677009.8330166,690467,0.7769650220870972
1656677163.3166592,691879,0.7769650220870972
1656677315.3135848,693291,0.7769650220870972
1656677469.3982525,694703,0.7769650220870972
1656677619.773746,696115,0.7769650220870972
1656677774.5657756,697527,0.7769650220870972
1656677928.6560512,698939,0.7769650220870972
1656678084.9708152,700351,0.7769650220870972
1656678239.0057797,701763,0.7769650220870972
1656678392.940802,703175,0.7769650220870972
1656678542.9802532,704587,0.7769650220870972
1656679974.4459639,705999,0.7769650220870972
1656691086.3913963,707411,0.7806248664855957
1656691238.1281822,708823,0.7806248664855957


==> figure-data/hard-labels/old_features_no_aug/run-version_1_confidence_of_true_labels_mainpicture-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656521143.705565,72011,0.6921917796134949
1656521282.1004841,73423,0.6921917796134949
1656521421.6701486,74835,0.6921917796134949
1656521557.6660104,76247,0.6921917796134949
1656521696.9566472,77659,0.6921917796134949
1656521833.4916697,79071,0.6921917796134949
1656521971.0024335,80483,0.6921917796134949
1656522110.837733,81895,0.6921917796134949
1656522253.4452546,83307,0.6921917796134949
1656522393.50911,84719,0.6921917796134949
1656522534.5575516,86131,0.6921917796134949
1656522673.5624661,87543,0.6921917796134949
1656522812.9504073,88955,0.6921917796134949
1656522951.481451,90367,0.6921917796134949
1656523092.2637897,91779,0.6921917796134949
1656523232.0903728,93191,0.6921917796134949
1656523370.15554,94603,0.6921917796134949
1656523510.270453,96015,0.6921917796134949
1656523649.8320782,97427,0.6921917796134949
1656523790.2204423,98839,0.6921917796134949
1656523932.9815404,100251,0.6921917796134949
1656524075.0989134,101663,0.6921917796134949
1656524213.4679058,103075,0.6921917796134949
1656524354.0654821,104487,0.6921917796134949
1656525602.8355265,105899,0.6921917796134949
1656525742.659838,107311,0.6921917796134949
1656525882.891894,108723,0.6921917796134949
1656526023.7357962,110135,0.6921917796134949
1656526162.71157,111547,0.6921917796134949
1656526302.827923,112959,0.6921917796134949
1656526442.4496524,114371,0.6921917796134949
1656526582.976613,115783,0.6921917796134949
1656526721.56815,117195,0.6921917796134949
1656526861.987279,118607,0.6921917796134949
1656527002.2878258,120019,0.6921917796134949
1656527143.3451438,121431,0.6921917796134949
1656527285.0831726,122843,0.6921917796134949
1656527423.8537574,124255,0.6921917796134949
1656527562.976716,125667,0.6921917796134949
1656527702.6504936,127079,0.6921917796134949
1656527840.6144984,128491,0.6921917796134949
1656527980.7494657,129903,0.6921917796134949
1656528120.4084973,131315,0.6921917796134949
1656528261.5209892,132727,0.6921917796134949
1656528400.3392222,134139,0.6921917796134949
1656528538.8565793,135551,0.6921917796134949
1656528678.0828917,136963,0.6921917796134949
1656528817.819456,138375,0.6921917796134949
1656528958.5529253,139787,0.6921917796134949
1656530209.471291,141199,0.6921917796134949
1656536375.7352364,142611,0.7076418399810791
1656536516.478002,144023,0.7076418399810791
1656536657.933604,145435,0.7076418399810791
1656536798.8735268,146847,0.7076418399810791
1656536939.9002142,148259,0.7076418399810791
1656537083.5270276,149671,0.7076418399810791
1656537224.573261,151083,0.7076418399810791
1656537367.3041894,152495,0.7076418399810791
1656537505.9356484,153907,0.7076418399810791
1656537645.1035714,155319,0.7076418399810791
1656537784.95867,156731,0.7076418399810791
1656537925.0522678,158143,0.7076418399810791
1656538065.5347228,159555,0.7076418399810791
1656538205.8301566,160967,0.7076418399810791
1656538996.807499,162379,0.7076418399810791
1656539138.1461031,163791,0.7076418399810791
1656539283.0722394,165203,0.7076418399810791
1656539428.504649,166615,0.7076418399810791
1656539574.3015602,168027,0.7076418399810791
1656539719.5070882,169439,0.7076418399810791
1656539863.653362,170851,0.7076418399810791
1656540008.0320709,172263,0.7076418399810791
1656540151.4687371,173675,0.7076418399810791
1656540295.9497738,175087,0.7076418399810791
1656541582.0768898,176499,0.7076418399810791
1656541726.9886198,177911,0.7076418399810791
1656541872.345834,179323,0.7076418399810791
1656542018.3071766,180735,0.7076418399810791
1656542160.6418164,182147,0.7076418399810791
1656542302.1302335,183559,0.7076418399810791
1656542443.6953232,184971,0.7076418399810791
1656542585.867306,186383,0.7076418399810791
1656542727.3239088,187795,0.7076418399810791
1656542869.0890403,189207,0.7076418399810791
1656543011.5679913,190619,0.7076418399810791
1656543154.580482,192031,0.7076418399810791
1656543296.9368978,193443,0.7076418399810791
1656543439.0954363,194855,0.7076418399810791
1656543580.879402,196267,0.7076418399810791
1656543721.3305774,197679,0.7076418399810791
1656543863.3992615,199091,0.7076418399810791
1656544004.9148138,200503,0.7076418399810791
1656544151.4388556,201915,0.7076418399810791
1656544292.4498086,203327,0.7076418399810791
1656544433.7203097,204739,0.7076418399810791
1656544575.2256732,206151,0.7076418399810791
1656544716.1509385,207563,0.7076418399810791
1656544858.6375268,208975,0.7076418399810791
1656545000.73722,210387,0.7076418399810791
1656546273.7777085,211799,0.7076418399810791
1656553146.9155154,213211,0.7142753601074219
1656553291.374877,214623,0.7142753601074219
1656553433.4367082,216035,0.7142753601074219
1656553578.8633928,217447,0.7142753601074219
1656553722.8055465,218859,0.7142753601074219
1656553867.6961164,220271,0.7142753601074219
1656554012.5460985,221683,0.7142753601074219
1656554155.2280345,223095,0.7142753601074219
1656554296.8520138,224507,0.7142753601074219
1656554441.0276728,225919,0.7142753601074219
1656554582.922166,227331,0.7142753601074219
1656554725.576322,228743,0.7142753601074219
1656554870.8207045,230155,0.7142753601074219
1656555014.6655223,231567,0.7142753601074219
1656555159.2771184,232979,0.7142753601074219
1656555303.7848535,234391,0.7142753601074219
1656555446.2956169,235803,0.7142753601074219
1656555590.5188067,237215,0.7142753601074219
1656555735.915589,238627,0.7142753601074219
1656555881.6240737,240039,0.7142753601074219
1656556027.391511,241451,0.7142753601074219
1656556171.8323348,242863,0.7142753601074219
1656556317.3052325,244275,0.7142753601074219
1656556459.6949904,245687,0.7142753601074219
1656557755.6992505,247099,0.7142753601074219
1656557898.4041271,248511,0.7142753601074219
1656558041.556118,249923,0.7142753601074219
1656558184.5668318,251335,0.7142753601074219
1656558332.0999787,252747,0.7142753601074219
1656558480.1596224,254159,0.7142753601074219
1656558629.085943,255571,0.7142753601074219
1656558773.1912532,256983,0.7142753601074219
1656558916.9187038,258395,0.7142753601074219
1656559060.3438368,259807,0.7142753601074219
1656559202.7328398,261219,0.7142753601074219
1656559347.9524038,262631,0.7142753601074219
1656559490.9281518,264043,0.7142753601074219
1656559633.1417565,265455,0.7142753601074219
1656559777.792354,266867,0.7142753601074219
1656559924.9272873,268279,0.7142753601074219
1656560069.6719842,269691,0.7142753601074219
1656560212.6308444,271103,0.7142753601074219
1656560355.2195013,272515,0.7142753601074219
1656560497.6970158,273927,0.7142753601074219
1656560639.0711339,275339,0.7142753601074219
1656560783.9707603,276751,0.7142753601074219
1656560927.5596967,278163,0.7142753601074219
1656561071.7199376,279575,0.7142753601074219
1656561212.6827192,280987,0.7142753601074219
1656562551.6475163,282399,0.7142753601074219
1656570771.8921335,283811,0.7282528281211853
1656570918.109486,285223,0.7282528281211853
1656571062.0043013,286635,0.7282528281211853
1656571208.1210637,288047,0.7282528281211853
1656571354.7753966,289459,0.7282528281211853
1656571499.731511,290871,0.7282528281211853
1656571644.551491,292283,0.7282528281211853
1656571789.9236996,293695,0.7282528281211853
1656571935.1086285,295107,0.7282528281211853
1656572080.9807532,296519,0.7282528281211853
1656572226.0410812,297931,0.7282528281211853
1656572372.1307206,299343,0.7282528281211853
1656572518.461243,300755,0.7282528281211853
1656572662.4553082,302167,0.7282528281211853
1656572807.4724672,303579,0.7282528281211853
1656572953.31687,304991,0.7282528281211853
1656573099.8749995,306403,0.7282528281211853
1656573244.847426,307815,0.7282528281211853
1656573389.9935784,309227,0.7282528281211853
1656573533.9201212,310639,0.7282528281211853
1656573678.4710417,312051,0.7282528281211853
1656573822.1611333,313463,0.7282528281211853
1656573966.4663408,314875,0.7282528281211853
1656574111.9349353,316287,0.7282528281211853
1656575445.8355007,317699,0.7282528281211853
1656575588.0922966,319111,0.7282528281211853
1656575733.7292342,320523,0.7282528281211853
1656575879.3569899,321935,0.7282528281211853
1656576024.1671808,323347,0.7282528281211853
1656576168.6692777,324759,0.7282528281211853
1656576314.3266096,326171,0.7282528281211853
1656576458.6856413,327583,0.7282528281211853
1656576603.5889091,328995,0.7282528281211853
1656576748.1138988,330407,0.7282528281211853
1656576895.0389092,331819,0.7282528281211853
1656577041.166989,333231,0.7282528281211853
1656577187.6161294,334643,0.7282528281211853
1656577332.5760565,336055,0.7282528281211853
1656577477.8890302,337467,0.7282528281211853
1656577622.7914798,338879,0.7282528281211853
1656577767.0380185,340291,0.7282528281211853
1656577911.6981308,341703,0.7282528281211853
1656578057.9269102,343115,0.7282528281211853
1656578204.9415836,344527,0.7282528281211853
1656578349.2527304,345939,0.7282528281211853
1656578493.8523173,347351,0.7282528281211853
1656578637.4229834,348763,0.7282528281211853
1656578781.9001935,350175,0.7282528281211853
1656578927.1538682,351587,0.7282528281211853
1656580256.8148904,352999,0.7282528281211853
1656589252.7309964,354411,0.72435063123703
1656589402.2346916,355823,0.72435063123703
1656589549.2775035,357235,0.72435063123703
1656589697.0245886,358647,0.72435063123703
1656589844.0781243,360059,0.72435063123703
1656589991.877257,361471,0.72435063123703
1656590139.946251,362883,0.72435063123703
1656590284.6266904,364295,0.72435063123703
1656590433.0782943,365707,0.72435063123703
1656590582.2888696,367119,0.72435063123703
1656590731.0620656,368531,0.72435063123703
1656590878.4108145,369943,0.72435063123703
1656591024.2560449,371355,0.72435063123703
1656591174.1882377,372767,0.72435063123703
1656591322.1438065,374179,0.72435063123703
1656591467.9664462,375591,0.72435063123703
1656591616.6240327,377003,0.72435063123703
1656591766.6466057,378415,0.72435063123703
1656591913.745854,379827,0.72435063123703
1656592058.4035287,381239,0.72435063123703
1656592205.2772741,382651,0.72435063123703
1656592352.289924,384063,0.72435063123703
1656592501.960879,385475,0.72435063123703
1656592651.6025884,386887,0.72435063123703
1656594021.3575218,388299,0.72435063123703
1656594167.5618162,389711,0.72435063123703
1656594318.7887611,391123,0.72435063123703
1656594467.5204225,392535,0.72435063123703
1656594613.468811,393947,0.72435063123703
1656594763.1823645,395359,0.72435063123703
1656594911.0686808,396771,0.72435063123703
1656595060.7729495,398183,0.72435063123703
1656595206.8812127,399595,0.72435063123703
1656595355.4074814,401007,0.72435063123703
1656595501.957161,402419,0.72435063123703
1656595647.8657923,403831,0.72435063123703
1656595797.5544384,405243,0.72435063123703
1656595944.646958,406655,0.72435063123703
1656596092.9465392,408067,0.72435063123703
1656596241.9898984,409479,0.72435063123703
1656596390.2526007,410891,0.72435063123703
1656596536.6681726,412303,0.72435063123703
1656596683.0127988,413715,0.72435063123703
1656596831.735367,415127,0.72435063123703
1656596978.5878212,416539,0.72435063123703
1656597127.0793693,417951,0.72435063123703
1656597273.4252987,419363,0.72435063123703
1656597421.7130618,420775,0.72435063123703
1656597568.8004737,422187,0.72435063123703
1656598935.100495,423599,0.72435063123703
1656608592.6783655,425011,0.7275227308273315
1656608740.4807892,426423,0.7275227308273315
1656608888.3690732,427835,0.7275227308273315
1656609037.135075,429247,0.7275227308273315
1656609185.577045,430659,0.7275227308273315
1656609955.4566288,432071,0.7275227308273315
1656610104.4570482,433483,0.7275227308273315
1656610253.8029294,434895,0.7275227308273315
1656610406.2198837,436307,0.7275227308273315
1656610553.4846005,437719,0.7275227308273315
1656610700.6899228,439131,0.7275227308273315
1656610847.2738154,440543,0.7275227308273315
1656610996.453975,441955,0.7275227308273315
1656611143.5469866,443367,0.7275227308273315
1656611293.3300946,444779,0.7275227308273315
1656611440.730279,446191,0.7275227308273315
1656611592.4099884,447603,0.7275227308273315
1656611741.2443023,449015,0.7275227308273315
1656611889.35799,450427,0.7275227308273315
1656612036.2244043,451839,0.7275227308273315
1656612185.0129023,453251,0.7275227308273315
1656612335.0446067,454663,0.7275227308273315
1656612486.310017,456075,0.7275227308273315
1656612636.0967078,457487,0.7275227308273315
1656614021.4727614,458899,0.7275227308273315
1656614169.258479,460311,0.7275227308273315
1656614314.9552417,461723,0.7275227308273315
1656614463.1732287,463135,0.7275227308273315
1656614612.3653553,464547,0.7275227308273315
1656614760.256199,465959,0.7275227308273315
1656614908.7536783,467371,0.7275227308273315
1656615056.626327,468783,0.7275227308273315
1656615205.3706284,470195,0.7275227308273315
1656615355.8906527,471607,0.7275227308273315
1656615503.572293,473019,0.7275227308273315
1656615654.1883917,474431,0.7275227308273315
1656615803.0432668,475843,0.7275227308273315
1656615954.0263922,477255,0.7275227308273315
1656616101.432617,478667,0.7275227308273315
1656616252.6145136,480079,0.7275227308273315
1656616400.5603125,481491,0.7275227308273315
1656616548.5847569,482903,0.7275227308273315
1656616698.4020505,484315,0.7275227308273315
1656616847.5369215,485727,0.7275227308273315
1656616993.4809868,487139,0.7275227308273315
1656617141.5834537,488551,0.7275227308273315
1656617290.3513138,489963,0.7275227308273315
1656617440.3578854,491375,0.7275227308273315
1656617590.031742,492787,0.7275227308273315
1656618971.6267748,494199,0.7275227308273315
1656629034.6132004,495611,0.7301936149597168
1656629181.4935627,497023,0.7301936149597168
1656629327.4351048,498435,0.7301936149597168
1656629473.0428054,499847,0.7301936149597168
1656629620.3474967,501259,0.7301936149597168
1656629770.5473428,502671,0.7301936149597168
1656629917.4478328,504083,0.7301936149597168
1656630067.9669964,505495,0.7301936149597168
1656630216.0902448,506907,0.7301936149597168
1656630365.4174457,508319,0.7301936149597168
1656630511.6905339,509731,0.7301936149597168
1656630660.1203046,511143,0.7301936149597168
1656630809.818004,512555,0.7301936149597168
1656630958.0979743,513967,0.7301936149597168
1656631107.3926513,515379,0.7301936149597168
1656631253.2047248,516791,0.7301936149597168
1656631401.7550561,518203,0.7301936149597168
1656631550.959489,519615,0.7301936149597168
1656631699.5852594,521027,0.7301936149597168
1656631843.3771043,522439,0.7301936149597168
1656631995.229607,523851,0.7301936149597168
1656632142.8961642,525263,0.7301936149597168
1656632292.3109593,526675,0.7301936149597168
1656632443.5369918,528087,0.7301936149597168
1656633824.8949459,529499,0.7301936149597168
1656633973.288063,530911,0.7301936149597168
1656634120.499589,532323,0.7301936149597168
1656634271.4006507,533735,0.7301936149597168
1656634419.143046,535147,0.7301936149597168
1656634568.8685164,536559,0.7301936149597168
1656634719.4045115,537971,0.7301936149597168
1656634868.3033042,539383,0.7301936149597168
1656635017.4271464,540795,0.7301936149597168
1656635167.379788,542207,0.7301936149597168
1656635317.6422608,543619,0.7301936149597168
1656635467.9362135,545031,0.7301936149597168
1656635615.5925288,546443,0.7301936149597168
1656635765.1317632,547855,0.7301936149597168
1656635913.8295877,549267,0.7301936149597168
1656636061.4062753,550679,0.7301936149597168
1656636210.8340583,552091,0.7301936149597168
1656636357.3721938,553503,0.7301936149597168
1656636505.2693214,554915,0.7301936149597168
1656636655.9516065,556327,0.7301936149597168
1656636804.7483306,557739,0.7301936149597168
1656636953.2085383,559151,0.7301936149597168
1656637102.9712574,560563,0.7301936149597168
1656637253.8872578,561975,0.7301936149597168
1656637404.4800646,563387,0.7301936149597168
1656638802.48663,564799,0.7301936149597168
1656649300.7503552,566211,0.7262080311775208
1656649452.1009672,567623,0.7262080311775208
1656649606.896093,569035,0.7262080311775208
1656649763.3369505,570447,0.7262080311775208
1656649914.7013414,571859,0.7262080311775208
1656650066.0959182,573271,0.7262080311775208
1656650217.5968466,574683,0.7262080311775208
1656650369.8847857,576095,0.7262080311775208
1656650519.935144,577507,0.7262080311775208
1656650672.7691166,578919,0.7262080311775208
1656650822.9104023,580331,0.7262080311775208
1656650973.2178392,581743,0.7262080311775208
1656651120.5791526,583155,0.7262080311775208
1656651273.7829225,584567,0.7262080311775208
1656651425.0752954,585979,0.7262080311775208
1656651576.091028,587391,0.7262080311775208
1656651726.2973926,588803,0.7262080311775208
1656651877.9335675,590215,0.7262080311775208
1656652028.5382762,591627,0.7262080311775208
1656652180.782124,593039,0.7262080311775208
1656652329.1469283,594451,0.7262080311775208
1656652479.6925862,595863,0.7262080311775208
1656652629.2587855,597275,0.7262080311775208
1656652779.7424018,598687,0.7262080311775208
1656654203.7107387,600099,0.7262080311775208
1656654353.5950768,601511,0.7262080311775208
1656654505.2674015,602923,0.7262080311775208
1656654653.1185093,604335,0.7262080311775208
1656654799.7109814,605747,0.7262080311775208
1656654951.5027692,607159,0.7262080311775208
1656655102.2746727,608571,0.7262080311775208
1656655254.4080145,609983,0.7262080311775208
1656655409.884798,611395,0.7262080311775208
1656655562.9775558,612807,0.7262080311775208
1656655718.138572,614219,0.7262080311775208
1656655870.8688183,615631,0.7262080311775208
1656656023.8611646,617043,0.7262080311775208
1656656174.1666086,618455,0.7262080311775208
1656656322.7028303,619867,0.7262080311775208
1656656470.5975652,621279,0.7262080311775208
1656656621.7508,622691,0.7262080311775208
1656656771.779007,624103,0.7262080311775208
1656656922.516065,625515,0.7262080311775208
1656657073.173366,626927,0.7262080311775208
1656657222.2138364,628339,0.7262080311775208
1656657372.483983,629751,0.7262080311775208
1656657522.3005135,631163,0.7262080311775208
1656657674.0006034,632575,0.7262080311775208
1656657821.9877856,633987,0.7262080311775208
1656659233.316144,635399,0.7262080311775208
1656669945.6238012,636811,0.7378296256065369
1656670099.9403434,638223,0.7378296256065369
1656670251.3659072,639635,0.7378296256065369
1656670401.176384,641047,0.7378296256065369
1656670552.204509,642459,0.7378296256065369
1656670702.6195633,643871,0.7378296256065369
1656670855.7647667,645283,0.7378296256065369
1656671009.1977577,646695,0.7378296256065369
1656671158.7734616,648107,0.7378296256065369
1656671310.4438498,649519,0.7378296256065369
1656671462.6225212,650931,0.7378296256065369
1656671615.775695,652343,0.7378296256065369
1656671768.857097,653755,0.7378296256065369
1656671920.1663175,655167,0.7378296256065369
1656672072.856752,656579,0.7378296256065369
1656672223.9009624,657991,0.7378296256065369
1656672373.591598,659403,0.7378296256065369
1656672526.3081808,660815,0.7378296256065369
1656672680.6971395,662227,0.7378296256065369
1656672833.8719246,663639,0.7378296256065369
1656672988.192491,665051,0.7378296256065369
1656673142.87422,666463,0.7378296256065369
1656673295.81553,667875,0.7378296256065369
1656673448.375614,669287,0.7378296256065369
1656674873.2243505,670699,0.7378296256065369
1656675023.9706035,672111,0.7378296256065369
1656675177.460541,673523,0.7378296256065369
1656675333.1146536,674935,0.7378296256065369
1656675483.4440563,676347,0.7378296256065369
1656675633.5074337,677759,0.7378296256065369
1656675783.7922516,679171,0.7378296256065369
1656675937.7096734,680583,0.7378296256065369
1656676089.4352233,681995,0.7378296256065369
1656676244.1058626,683407,0.7378296256065369
1656676397.916045,684819,0.7378296256065369
1656676550.35253,686231,0.7378296256065369
1656676702.2893593,687643,0.7378296256065369
1656676854.616403,689055,0.7378296256065369
1656677009.8330166,690467,0.7378296256065369
1656677163.3166592,691879,0.7378296256065369
1656677315.3135848,693291,0.7378296256065369
1656677469.3982525,694703,0.7378296256065369
1656677619.773746,696115,0.7378296256065369
1656677774.5657756,697527,0.7378296256065369
1656677928.6560512,698939,0.7378296256065369
1656678084.9708152,700351,0.7378296256065369
1656678239.0057797,701763,0.7378296256065369
1656678392.940802,703175,0.7378296256065369
1656678542.9802532,704587,0.7378296256065369
1656679974.4459639,705999,0.7378296256065369
1656691086.3913963,707411,0.7337773442268372
1656691238.1281822,708823,0.7337773442268372


==> figure-data/hard-labels/old_features_no_aug/run-version_1_confidence_of_true_labels_name-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656521143.705565,72011,0.7968900203704834
1656521282.1004841,73423,0.7968900203704834
1656521421.6701486,74835,0.7968900203704834
1656521557.6660104,76247,0.7968900203704834
1656521696.9566472,77659,0.7968900203704834
1656521833.4916697,79071,0.7968900203704834
1656521971.0024335,80483,0.7968900203704834
1656522110.837733,81895,0.7968900203704834
1656522253.4452546,83307,0.7968900203704834
1656522393.50911,84719,0.7968900203704834
1656522534.5575516,86131,0.7968900203704834
1656522673.5624661,87543,0.7968900203704834
1656522812.9504073,88955,0.7968900203704834
1656522951.481451,90367,0.7968900203704834
1656523092.2637897,91779,0.7968900203704834
1656523232.0903728,93191,0.7968900203704834
1656523370.15554,94603,0.7968900203704834
1656523510.270453,96015,0.7968900203704834
1656523649.8320782,97427,0.7968900203704834
1656523790.2204423,98839,0.7968900203704834
1656523932.9815404,100251,0.7968900203704834
1656524075.0989134,101663,0.7968900203704834
1656524213.4679058,103075,0.7968900203704834
1656524354.0654821,104487,0.7968900203704834
1656525602.8355265,105899,0.7968900203704834
1656525742.659838,107311,0.7968900203704834
1656525882.891894,108723,0.7968900203704834
1656526023.7357962,110135,0.7968900203704834
1656526162.71157,111547,0.7968900203704834
1656526302.827923,112959,0.7968900203704834
1656526442.4496524,114371,0.7968900203704834
1656526582.976613,115783,0.7968900203704834
1656526721.56815,117195,0.7968900203704834
1656526861.987279,118607,0.7968900203704834
1656527002.2878258,120019,0.7968900203704834
1656527143.3451438,121431,0.7968900203704834
1656527285.0831726,122843,0.7968900203704834
1656527423.8537574,124255,0.7968900203704834
1656527562.976716,125667,0.7968900203704834
1656527702.6504936,127079,0.7968900203704834
1656527840.6144984,128491,0.7968900203704834
1656527980.7494657,129903,0.7968900203704834
1656528120.4084973,131315,0.7968900203704834
1656528261.5209892,132727,0.7968900203704834
1656528400.3392222,134139,0.7968900203704834
1656528538.8565793,135551,0.7968900203704834
1656528678.0828917,136963,0.7968900203704834
1656528817.819456,138375,0.7968900203704834
1656528958.5529253,139787,0.7968900203704834
1656530209.471291,141199,0.7968900203704834
1656536375.7352364,142611,0.8097867369651794
1656536516.478002,144023,0.8097867369651794
1656536657.933604,145435,0.8097867369651794
1656536798.8735268,146847,0.8097867369651794
1656536939.9002142,148259,0.8097867369651794
1656537083.5270276,149671,0.8097867369651794
1656537224.573261,151083,0.8097867369651794
1656537367.3041894,152495,0.8097867369651794
1656537505.9356484,153907,0.8097867369651794
1656537645.1035714,155319,0.8097867369651794
1656537784.95867,156731,0.8097867369651794
1656537925.0522678,158143,0.8097867369651794
1656538065.5347228,159555,0.8097867369651794
1656538205.8301566,160967,0.8097867369651794
1656538996.807499,162379,0.8097867369651794
1656539138.1461031,163791,0.8097867369651794
1656539283.0722394,165203,0.8097867369651794
1656539428.504649,166615,0.8097867369651794
1656539574.3015602,168027,0.8097867369651794
1656539719.5070882,169439,0.8097867369651794
1656539863.653362,170851,0.8097867369651794
1656540008.0320709,172263,0.8097867369651794
1656540151.4687371,173675,0.8097867369651794
1656540295.9497738,175087,0.8097867369651794
1656541582.0768898,176499,0.8097867369651794
1656541726.9886198,177911,0.8097867369651794
1656541872.345834,179323,0.8097867369651794
1656542018.3071766,180735,0.8097867369651794
1656542160.6418164,182147,0.8097867369651794
1656542302.1302335,183559,0.8097867369651794
1656542443.6953232,184971,0.8097867369651794
1656542585.867306,186383,0.8097867369651794
1656542727.3239088,187795,0.8097867369651794
1656542869.0890403,189207,0.8097867369651794
1656543011.5679913,190619,0.8097867369651794
1656543154.580482,192031,0.8097867369651794
1656543296.9368978,193443,0.8097867369651794
1656543439.0954363,194855,0.8097867369651794
1656543580.879402,196267,0.8097867369651794
1656543721.3305774,197679,0.8097867369651794
1656543863.3992615,199091,0.8097867369651794
1656544004.9148138,200503,0.8097867369651794
1656544151.4388556,201915,0.8097867369651794
1656544292.4498086,203327,0.8097867369651794
1656544433.7203097,204739,0.8097867369651794
1656544575.2256732,206151,0.8097867369651794
1656544716.1509385,207563,0.8097867369651794
1656544858.6375268,208975,0.8097867369651794
1656545000.73722,210387,0.8097867369651794
1656546273.7777085,211799,0.8097867369651794
1656553146.9155154,213211,0.808904230594635
1656553291.374877,214623,0.808904230594635
1656553433.4367082,216035,0.808904230594635
1656553578.8633928,217447,0.808904230594635
1656553722.8055465,218859,0.808904230594635
1656553867.6961164,220271,0.808904230594635
1656554012.5460985,221683,0.808904230594635
1656554155.2280345,223095,0.808904230594635
1656554296.8520138,224507,0.808904230594635
1656554441.0276728,225919,0.808904230594635
1656554582.922166,227331,0.808904230594635
1656554725.576322,228743,0.808904230594635
1656554870.8207045,230155,0.808904230594635
1656555014.6655223,231567,0.808904230594635
1656555159.2771184,232979,0.808904230594635
1656555303.7848535,234391,0.808904230594635
1656555446.2956169,235803,0.808904230594635
1656555590.5188067,237215,0.808904230594635
1656555735.915589,238627,0.808904230594635
1656555881.6240737,240039,0.808904230594635
1656556027.391511,241451,0.808904230594635
1656556171.8323348,242863,0.808904230594635
1656556317.3052325,244275,0.808904230594635
1656556459.6949904,245687,0.808904230594635
1656557755.6992505,247099,0.808904230594635
1656557898.4041271,248511,0.808904230594635
1656558041.556118,249923,0.808904230594635
1656558184.5668318,251335,0.808904230594635
1656558332.0999787,252747,0.808904230594635
1656558480.1596224,254159,0.808904230594635
1656558629.085943,255571,0.808904230594635
1656558773.1912532,256983,0.808904230594635
1656558916.9187038,258395,0.808904230594635
1656559060.3438368,259807,0.808904230594635
1656559202.7328398,261219,0.808904230594635
1656559347.9524038,262631,0.808904230594635
1656559490.9281518,264043,0.808904230594635
1656559633.1417565,265455,0.808904230594635
1656559777.792354,266867,0.808904230594635
1656559924.9272873,268279,0.808904230594635
1656560069.6719842,269691,0.808904230594635
1656560212.6308444,271103,0.808904230594635
1656560355.2195013,272515,0.808904230594635
1656560497.6970158,273927,0.808904230594635
1656560639.0711339,275339,0.808904230594635
1656560783.9707603,276751,0.808904230594635
1656560927.5596967,278163,0.808904230594635
1656561071.7199376,279575,0.808904230594635
1656561212.6827192,280987,0.808904230594635
1656562551.6475163,282399,0.808904230594635
1656570771.8921335,283811,0.8088181614875793
1656570918.109486,285223,0.8088181614875793
1656571062.0043013,286635,0.8088181614875793
1656571208.1210637,288047,0.8088181614875793
1656571354.7753966,289459,0.8088181614875793
1656571499.731511,290871,0.8088181614875793
1656571644.551491,292283,0.8088181614875793
1656571789.9236996,293695,0.8088181614875793
1656571935.1086285,295107,0.8088181614875793
1656572080.9807532,296519,0.8088181614875793
1656572226.0410812,297931,0.8088181614875793
1656572372.1307206,299343,0.8088181614875793
1656572518.461243,300755,0.8088181614875793
1656572662.4553082,302167,0.8088181614875793
1656572807.4724672,303579,0.8088181614875793
1656572953.31687,304991,0.8088181614875793
1656573099.8749995,306403,0.8088181614875793
1656573244.847426,307815,0.8088181614875793
1656573389.9935784,309227,0.8088181614875793
1656573533.9201212,310639,0.8088181614875793
1656573678.4710417,312051,0.8088181614875793
1656573822.1611333,313463,0.8088181614875793
1656573966.4663408,314875,0.8088181614875793
1656574111.9349353,316287,0.8088181614875793
1656575445.8355007,317699,0.8088181614875793
1656575588.0922966,319111,0.8088181614875793
1656575733.7292342,320523,0.8088181614875793
1656575879.3569899,321935,0.8088181614875793
1656576024.1671808,323347,0.8088181614875793
1656576168.6692777,324759,0.8088181614875793
1656576314.3266096,326171,0.8088181614875793
1656576458.6856413,327583,0.8088181614875793
1656576603.5889091,328995,0.8088181614875793
1656576748.1138988,330407,0.8088181614875793
1656576895.0389092,331819,0.8088181614875793
1656577041.166989,333231,0.8088181614875793
1656577187.6161294,334643,0.8088181614875793
1656577332.5760565,336055,0.8088181614875793
1656577477.8890302,337467,0.8088181614875793
1656577622.7914798,338879,0.8088181614875793
1656577767.0380185,340291,0.8088181614875793
1656577911.6981308,341703,0.8088181614875793
1656578057.9269102,343115,0.8088181614875793
1656578204.9415836,344527,0.8088181614875793
1656578349.2527304,345939,0.8088181614875793
1656578493.8523173,347351,0.8088181614875793
1656578637.4229834,348763,0.8088181614875793
1656578781.9001935,350175,0.8088181614875793
1656578927.1538682,351587,0.8088181614875793
1656580256.8148904,352999,0.8088181614875793
1656589252.7309964,354411,0.8183911442756653
1656589402.2346916,355823,0.8183911442756653
1656589549.2775035,357235,0.8183911442756653
1656589697.0245886,358647,0.8183911442756653
1656589844.0781243,360059,0.8183911442756653
1656589991.877257,361471,0.8183911442756653
1656590139.946251,362883,0.8183911442756653
1656590284.6266904,364295,0.8183911442756653
1656590433.0782943,365707,0.8183911442756653
1656590582.2888696,367119,0.8183911442756653
1656590731.0620656,368531,0.8183911442756653
1656590878.4108145,369943,0.8183911442756653
1656591024.2560449,371355,0.8183911442756653
1656591174.1882377,372767,0.8183911442756653
1656591322.1438065,374179,0.8183911442756653
1656591467.9664462,375591,0.8183911442756653
1656591616.6240327,377003,0.8183911442756653
1656591766.6466057,378415,0.8183911442756653
1656591913.745854,379827,0.8183911442756653
1656592058.4035287,381239,0.8183911442756653
1656592205.2772741,382651,0.8183911442756653
1656592352.289924,384063,0.8183911442756653
1656592501.960879,385475,0.8183911442756653
1656592651.6025884,386887,0.8183911442756653
1656594021.3575218,388299,0.8183911442756653
1656594167.5618162,389711,0.8183911442756653
1656594318.7887611,391123,0.8183911442756653
1656594467.5204225,392535,0.8183911442756653
1656594613.468811,393947,0.8183911442756653
1656594763.1823645,395359,0.8183911442756653
1656594911.0686808,396771,0.8183911442756653
1656595060.7729495,398183,0.8183911442756653
1656595206.8812127,399595,0.8183911442756653
1656595355.4074814,401007,0.8183911442756653
1656595501.957161,402419,0.8183911442756653
1656595647.8657923,403831,0.8183911442756653
1656595797.5544384,405243,0.8183911442756653
1656595944.646958,406655,0.8183911442756653
1656596092.9465392,408067,0.8183911442756653
1656596241.9898984,409479,0.8183911442756653
1656596390.2526007,410891,0.8183911442756653
1656596536.6681726,412303,0.8183911442756653
1656596683.0127988,413715,0.8183911442756653
1656596831.735367,415127,0.8183911442756653
1656596978.5878212,416539,0.8183911442756653
1656597127.0793693,417951,0.8183911442756653
1656597273.4252987,419363,0.8183911442756653
1656597421.7130618,420775,0.8183911442756653
1656597568.8004737,422187,0.8183911442756653
1656598935.100495,423599,0.8183911442756653
1656608592.6783655,425011,0.8161285519599915
1656608740.4807892,426423,0.8161285519599915
1656608888.3690732,427835,0.8161285519599915
1656609037.135075,429247,0.8161285519599915
1656609185.577045,430659,0.8161285519599915
1656609955.4566288,432071,0.8161285519599915
1656610104.4570482,433483,0.8161285519599915
1656610253.8029294,434895,0.8161285519599915
1656610406.2198837,436307,0.8161285519599915
1656610553.4846005,437719,0.8161285519599915
1656610700.6899228,439131,0.8161285519599915
1656610847.2738154,440543,0.8161285519599915
1656610996.453975,441955,0.8161285519599915
1656611143.5469866,443367,0.8161285519599915
1656611293.3300946,444779,0.8161285519599915
1656611440.730279,446191,0.8161285519599915
1656611592.4099884,447603,0.8161285519599915
1656611741.2443023,449015,0.8161285519599915
1656611889.35799,450427,0.8161285519599915
1656612036.2244043,451839,0.8161285519599915
1656612185.0129023,453251,0.8161285519599915
1656612335.0446067,454663,0.8161285519599915
1656612486.310017,456075,0.8161285519599915
1656612636.0967078,457487,0.8161285519599915
1656614021.4727614,458899,0.8161285519599915
1656614169.258479,460311,0.8161285519599915
1656614314.9552417,461723,0.8161285519599915
1656614463.1732287,463135,0.8161285519599915
1656614612.3653553,464547,0.8161285519599915
1656614760.256199,465959,0.8161285519599915
1656614908.7536783,467371,0.8161285519599915
1656615056.626327,468783,0.8161285519599915
1656615205.3706284,470195,0.8161285519599915
1656615355.8906527,471607,0.8161285519599915
1656615503.572293,473019,0.8161285519599915
1656615654.1883917,474431,0.8161285519599915
1656615803.0432668,475843,0.8161285519599915
1656615954.0263922,477255,0.8161285519599915
1656616101.432617,478667,0.8161285519599915
1656616252.6145136,480079,0.8161285519599915
1656616400.5603125,481491,0.8161285519599915
1656616548.5847569,482903,0.8161285519599915
1656616698.4020505,484315,0.8161285519599915
1656616847.5369215,485727,0.8161285519599915
1656616993.4809868,487139,0.8161285519599915
1656617141.5834537,488551,0.8161285519599915
1656617290.3513138,489963,0.8161285519599915
1656617440.3578854,491375,0.8161285519599915
1656617590.031742,492787,0.8161285519599915
1656618971.6267748,494199,0.8161285519599915
1656629034.6132004,495611,0.8213192820549011
1656629181.4935627,497023,0.8213192820549011
1656629327.4351048,498435,0.8213192820549011
1656629473.0428054,499847,0.8213192820549011
1656629620.3474967,501259,0.8213192820549011
1656629770.5473428,502671,0.8213192820549011
1656629917.4478328,504083,0.8213192820549011
1656630067.9669964,505495,0.8213192820549011
1656630216.0902448,506907,0.8213192820549011
1656630365.4174457,508319,0.8213192820549011
1656630511.6905339,509731,0.8213192820549011
1656630660.1203046,511143,0.8213192820549011
1656630809.818004,512555,0.8213192820549011
1656630958.0979743,513967,0.8213192820549011
1656631107.3926513,515379,0.8213192820549011
1656631253.2047248,516791,0.8213192820549011
1656631401.7550561,518203,0.8213192820549011
1656631550.959489,519615,0.8213192820549011
1656631699.5852594,521027,0.8213192820549011
1656631843.3771043,522439,0.8213192820549011
1656631995.229607,523851,0.8213192820549011
1656632142.8961642,525263,0.8213192820549011
1656632292.3109593,526675,0.8213192820549011
1656632443.5369918,528087,0.8213192820549011
1656633824.8949459,529499,0.8213192820549011
1656633973.288063,530911,0.8213192820549011
1656634120.499589,532323,0.8213192820549011
1656634271.4006507,533735,0.8213192820549011
1656634419.143046,535147,0.8213192820549011
1656634568.8685164,536559,0.8213192820549011
1656634719.4045115,537971,0.8213192820549011
1656634868.3033042,539383,0.8213192820549011
1656635017.4271464,540795,0.8213192820549011
1656635167.379788,542207,0.8213192820549011
1656635317.6422608,543619,0.8213192820549011
1656635467.9362135,545031,0.8213192820549011
1656635615.5925288,546443,0.8213192820549011
1656635765.1317632,547855,0.8213192820549011
1656635913.8295877,549267,0.8213192820549011
1656636061.4062753,550679,0.8213192820549011
1656636210.8340583,552091,0.8213192820549011
1656636357.3721938,553503,0.8213192820549011
1656636505.2693214,554915,0.8213192820549011
1656636655.9516065,556327,0.8213192820549011
1656636804.7483306,557739,0.8213192820549011
1656636953.2085383,559151,0.8213192820549011
1656637102.9712574,560563,0.8213192820549011
1656637253.8872578,561975,0.8213192820549011
1656637404.4800646,563387,0.8213192820549011
1656638802.48663,564799,0.8213192820549011
1656649300.7503552,566211,0.8171265125274658
1656649452.1009672,567623,0.8171265125274658
1656649606.896093,569035,0.8171265125274658
1656649763.3369505,570447,0.8171265125274658
1656649914.7013414,571859,0.8171265125274658
1656650066.0959182,573271,0.8171265125274658
1656650217.5968466,574683,0.8171265125274658
1656650369.8847857,576095,0.8171265125274658
1656650519.935144,577507,0.8171265125274658
1656650672.7691166,578919,0.8171265125274658
1656650822.9104023,580331,0.8171265125274658
1656650973.2178392,581743,0.8171265125274658
1656651120.5791526,583155,0.8171265125274658
1656651273.7829225,584567,0.8171265125274658
1656651425.0752954,585979,0.8171265125274658
1656651576.091028,587391,0.8171265125274658
1656651726.2973926,588803,0.8171265125274658
1656651877.9335675,590215,0.8171265125274658
1656652028.5382762,591627,0.8171265125274658
1656652180.782124,593039,0.8171265125274658
1656652329.1469283,594451,0.8171265125274658
1656652479.6925862,595863,0.8171265125274658
1656652629.2587855,597275,0.8171265125274658
1656652779.7424018,598687,0.8171265125274658
1656654203.7107387,600099,0.8171265125274658
1656654353.5950768,601511,0.8171265125274658
1656654505.2674015,602923,0.8171265125274658
1656654653.1185093,604335,0.8171265125274658
1656654799.7109814,605747,0.8171265125274658
1656654951.5027692,607159,0.8171265125274658
1656655102.2746727,608571,0.8171265125274658
1656655254.4080145,609983,0.8171265125274658
1656655409.884798,611395,0.8171265125274658
1656655562.9775558,612807,0.8171265125274658
1656655718.138572,614219,0.8171265125274658
1656655870.8688183,615631,0.8171265125274658
1656656023.8611646,617043,0.8171265125274658
1656656174.1666086,618455,0.8171265125274658
1656656322.7028303,619867,0.8171265125274658
1656656470.5975652,621279,0.8171265125274658
1656656621.7508,622691,0.8171265125274658
1656656771.779007,624103,0.8171265125274658
1656656922.516065,625515,0.8171265125274658
1656657073.173366,626927,0.8171265125274658
1656657222.2138364,628339,0.8171265125274658
1656657372.483983,629751,0.8171265125274658
1656657522.3005135,631163,0.8171265125274658
1656657674.0006034,632575,0.8171265125274658
1656657821.9877856,633987,0.8171265125274658
1656659233.316144,635399,0.8171265125274658
1656669945.6238012,636811,0.8195587992668152
1656670099.9403434,638223,0.8195587992668152
1656670251.3659072,639635,0.8195587992668152
1656670401.176384,641047,0.8195587992668152
1656670552.204509,642459,0.8195587992668152
1656670702.6195633,643871,0.8195587992668152
1656670855.7647667,645283,0.8195587992668152
1656671009.1977577,646695,0.8195587992668152
1656671158.7734616,648107,0.8195587992668152
1656671310.4438498,649519,0.8195587992668152
1656671462.6225212,650931,0.8195587992668152
1656671615.775695,652343,0.8195587992668152
1656671768.857097,653755,0.8195587992668152
1656671920.1663175,655167,0.8195587992668152
1656672072.856752,656579,0.8195587992668152
1656672223.9009624,657991,0.8195587992668152
1656672373.591598,659403,0.8195587992668152
1656672526.3081808,660815,0.8195587992668152
1656672680.6971395,662227,0.8195587992668152
1656672833.8719246,663639,0.8195587992668152
1656672988.192491,665051,0.8195587992668152
1656673142.87422,666463,0.8195587992668152
1656673295.81553,667875,0.8195587992668152
1656673448.375614,669287,0.8195587992668152
1656674873.2243505,670699,0.8195587992668152
1656675023.9706035,672111,0.8195587992668152
1656675177.460541,673523,0.8195587992668152
1656675333.1146536,674935,0.8195587992668152
1656675483.4440563,676347,0.8195587992668152
1656675633.5074337,677759,0.8195587992668152
1656675783.7922516,679171,0.8195587992668152
1656675937.7096734,680583,0.8195587992668152
1656676089.4352233,681995,0.8195587992668152
1656676244.1058626,683407,0.8195587992668152
1656676397.916045,684819,0.8195587992668152
1656676550.35253,686231,0.8195587992668152
1656676702.2893593,687643,0.8195587992668152
1656676854.616403,689055,0.8195587992668152
1656677009.8330166,690467,0.8195587992668152
1656677163.3166592,691879,0.8195587992668152
1656677315.3135848,693291,0.8195587992668152
1656677469.3982525,694703,0.8195587992668152
1656677619.773746,696115,0.8195587992668152
1656677774.5657756,697527,0.8195587992668152
1656677928.6560512,698939,0.8195587992668152
1656678084.9708152,700351,0.8195587992668152
1656678239.0057797,701763,0.8195587992668152
1656678392.940802,703175,0.8195587992668152
1656678542.9802532,704587,0.8195587992668152
1656679974.4459639,705999,0.8195587992668152
1656691086.3913963,707411,0.8172791600227356
1656691238.1281822,708823,0.8172791600227356


==> figure-data/hard-labels/old_features_no_aug/run-version_1_confidence_of_true_labels_price-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656521143.705565,72011,0.7267996072769165
1656521282.1004841,73423,0.7267996072769165
1656521421.6701486,74835,0.7267996072769165
1656521557.6660104,76247,0.7267996072769165
1656521696.9566472,77659,0.7267996072769165
1656521833.4916697,79071,0.7267996072769165
1656521971.0024335,80483,0.7267996072769165
1656522110.837733,81895,0.7267996072769165
1656522253.4452546,83307,0.7267996072769165
1656522393.50911,84719,0.7267996072769165
1656522534.5575516,86131,0.7267996072769165
1656522673.5624661,87543,0.7267996072769165
1656522812.9504073,88955,0.7267996072769165
1656522951.481451,90367,0.7267996072769165
1656523092.2637897,91779,0.7267996072769165
1656523232.0903728,93191,0.7267996072769165
1656523370.15554,94603,0.7267996072769165
1656523510.270453,96015,0.7267996072769165
1656523649.8320782,97427,0.7267996072769165
1656523790.2204423,98839,0.7267996072769165
1656523932.9815404,100251,0.7267996072769165
1656524075.0989134,101663,0.7267996072769165
1656524213.4679058,103075,0.7267996072769165
1656524354.0654821,104487,0.7267996072769165
1656525602.8355265,105899,0.7267996072769165
1656525742.659838,107311,0.7267996072769165
1656525882.891894,108723,0.7267996072769165
1656526023.7357962,110135,0.7267996072769165
1656526162.71157,111547,0.7267996072769165
1656526302.827923,112959,0.7267996072769165
1656526442.4496524,114371,0.7267996072769165
1656526582.976613,115783,0.7267996072769165
1656526721.56815,117195,0.7267996072769165
1656526861.987279,118607,0.7267996072769165
1656527002.2878258,120019,0.7267996072769165
1656527143.3451438,121431,0.7267996072769165
1656527285.0831726,122843,0.7267996072769165
1656527423.8537574,124255,0.7267996072769165
1656527562.976716,125667,0.7267996072769165
1656527702.6504936,127079,0.7267996072769165
1656527840.6144984,128491,0.7267996072769165
1656527980.7494657,129903,0.7267996072769165
1656528120.4084973,131315,0.7267996072769165
1656528261.5209892,132727,0.7267996072769165
1656528400.3392222,134139,0.7267996072769165
1656528538.8565793,135551,0.7267996072769165
1656528678.0828917,136963,0.7267996072769165
1656528817.819456,138375,0.7267996072769165
1656528958.5529253,139787,0.7267996072769165
1656530209.471291,141199,0.7267996072769165
1656536375.7352364,142611,0.7216191291809082
1656536516.478002,144023,0.7216191291809082
1656536657.933604,145435,0.7216191291809082
1656536798.8735268,146847,0.7216191291809082
1656536939.9002142,148259,0.7216191291809082
1656537083.5270276,149671,0.7216191291809082
1656537224.573261,151083,0.7216191291809082
1656537367.3041894,152495,0.7216191291809082
1656537505.9356484,153907,0.7216191291809082
1656537645.1035714,155319,0.7216191291809082
1656537784.95867,156731,0.7216191291809082
1656537925.0522678,158143,0.7216191291809082
1656538065.5347228,159555,0.7216191291809082
1656538205.8301566,160967,0.7216191291809082
1656538996.807499,162379,0.7216191291809082
1656539138.1461031,163791,0.7216191291809082
1656539283.0722394,165203,0.7216191291809082
1656539428.504649,166615,0.7216191291809082
1656539574.3015602,168027,0.7216191291809082
1656539719.5070882,169439,0.7216191291809082
1656539863.653362,170851,0.7216191291809082
1656540008.0320709,172263,0.7216191291809082
1656540151.4687371,173675,0.7216191291809082
1656540295.9497738,175087,0.7216191291809082
1656541582.0768898,176499,0.7216191291809082
1656541726.9886198,177911,0.7216191291809082
1656541872.345834,179323,0.7216191291809082
1656542018.3071766,180735,0.7216191291809082
1656542160.6418164,182147,0.7216191291809082
1656542302.1302335,183559,0.7216191291809082
1656542443.6953232,184971,0.7216191291809082
1656542585.867306,186383,0.7216191291809082
1656542727.3239088,187795,0.7216191291809082
1656542869.0890403,189207,0.7216191291809082
1656543011.5679913,190619,0.7216191291809082
1656543154.580482,192031,0.7216191291809082
1656543296.9368978,193443,0.7216191291809082
1656543439.0954363,194855,0.7216191291809082
1656543580.879402,196267,0.7216191291809082
1656543721.3305774,197679,0.7216191291809082
1656543863.3992615,199091,0.7216191291809082
1656544004.9148138,200503,0.7216191291809082
1656544151.4388556,201915,0.7216191291809082
1656544292.4498086,203327,0.7216191291809082
1656544433.7203097,204739,0.7216191291809082
1656544575.2256732,206151,0.7216191291809082
1656544716.1509385,207563,0.7216191291809082
1656544858.6375268,208975,0.7216191291809082
1656545000.73722,210387,0.7216191291809082
1656546273.7777085,211799,0.7216191291809082
1656553146.9155154,213211,0.753517746925354
1656553291.374877,214623,0.753517746925354
1656553433.4367082,216035,0.753517746925354
1656553578.8633928,217447,0.753517746925354
1656553722.8055465,218859,0.753517746925354
1656553867.6961164,220271,0.753517746925354
1656554012.5460985,221683,0.753517746925354
1656554155.2280345,223095,0.753517746925354
1656554296.8520138,224507,0.753517746925354
1656554441.0276728,225919,0.753517746925354
1656554582.922166,227331,0.753517746925354
1656554725.576322,228743,0.753517746925354
1656554870.8207045,230155,0.753517746925354
1656555014.6655223,231567,0.753517746925354
1656555159.2771184,232979,0.753517746925354
1656555303.7848535,234391,0.753517746925354
1656555446.2956169,235803,0.753517746925354
1656555590.5188067,237215,0.753517746925354
1656555735.915589,238627,0.753517746925354
1656555881.6240737,240039,0.753517746925354
1656556027.391511,241451,0.753517746925354
1656556171.8323348,242863,0.753517746925354
1656556317.3052325,244275,0.753517746925354
1656556459.6949904,245687,0.753517746925354
1656557755.6992505,247099,0.753517746925354
1656557898.4041271,248511,0.753517746925354
1656558041.556118,249923,0.753517746925354
1656558184.5668318,251335,0.753517746925354
1656558332.0999787,252747,0.753517746925354
1656558480.1596224,254159,0.753517746925354
1656558629.085943,255571,0.753517746925354
1656558773.1912532,256983,0.753517746925354
1656558916.9187038,258395,0.753517746925354
1656559060.3438368,259807,0.753517746925354
1656559202.7328398,261219,0.753517746925354
1656559347.9524038,262631,0.753517746925354
1656559490.9281518,264043,0.753517746925354
1656559633.1417565,265455,0.753517746925354
1656559777.792354,266867,0.753517746925354
1656559924.9272873,268279,0.753517746925354
1656560069.6719842,269691,0.753517746925354
1656560212.6308444,271103,0.753517746925354
1656560355.2195013,272515,0.753517746925354
1656560497.6970158,273927,0.753517746925354
1656560639.0711339,275339,0.753517746925354
1656560783.9707603,276751,0.753517746925354
1656560927.5596967,278163,0.753517746925354
1656561071.7199376,279575,0.753517746925354
1656561212.6827192,280987,0.753517746925354
1656562551.6475163,282399,0.753517746925354
1656570771.8921335,283811,0.7435013651847839
1656570918.109486,285223,0.7435013651847839
1656571062.0043013,286635,0.7435013651847839
1656571208.1210637,288047,0.7435013651847839
1656571354.7753966,289459,0.7435013651847839
1656571499.731511,290871,0.7435013651847839
1656571644.551491,292283,0.7435013651847839
1656571789.9236996,293695,0.7435013651847839
1656571935.1086285,295107,0.7435013651847839
1656572080.9807532,296519,0.7435013651847839
1656572226.0410812,297931,0.7435013651847839
1656572372.1307206,299343,0.7435013651847839
1656572518.461243,300755,0.7435013651847839
1656572662.4553082,302167,0.7435013651847839
1656572807.4724672,303579,0.7435013651847839
1656572953.31687,304991,0.7435013651847839
1656573099.8749995,306403,0.7435013651847839
1656573244.847426,307815,0.7435013651847839
1656573389.9935784,309227,0.7435013651847839
1656573533.9201212,310639,0.7435013651847839
1656573678.4710417,312051,0.7435013651847839
1656573822.1611333,313463,0.7435013651847839
1656573966.4663408,314875,0.7435013651847839
1656574111.9349353,316287,0.7435013651847839
1656575445.8355007,317699,0.7435013651847839
1656575588.0922966,319111,0.7435013651847839
1656575733.7292342,320523,0.7435013651847839
1656575879.3569899,321935,0.7435013651847839
1656576024.1671808,323347,0.7435013651847839
1656576168.6692777,324759,0.7435013651847839
1656576314.3266096,326171,0.7435013651847839
1656576458.6856413,327583,0.7435013651847839
1656576603.5889091,328995,0.7435013651847839
1656576748.1138988,330407,0.7435013651847839
1656576895.0389092,331819,0.7435013651847839
1656577041.166989,333231,0.7435013651847839
1656577187.6161294,334643,0.7435013651847839
1656577332.5760565,336055,0.7435013651847839
1656577477.8890302,337467,0.7435013651847839
1656577622.7914798,338879,0.7435013651847839
1656577767.0380185,340291,0.7435013651847839
1656577911.6981308,341703,0.7435013651847839
1656578057.9269102,343115,0.7435013651847839
1656578204.9415836,344527,0.7435013651847839
1656578349.2527304,345939,0.7435013651847839
1656578493.8523173,347351,0.7435013651847839
1656578637.4229834,348763,0.7435013651847839
1656578781.9001935,350175,0.7435013651847839
1656578927.1538682,351587,0.7435013651847839
1656580256.8148904,352999,0.7435013651847839
1656589252.7309964,354411,0.7408490180969238
1656589402.2346916,355823,0.7408490180969238
1656589549.2775035,357235,0.7408490180969238
1656589697.0245886,358647,0.7408490180969238
1656589844.0781243,360059,0.7408490180969238
1656589991.877257,361471,0.7408490180969238
1656590139.946251,362883,0.7408490180969238
1656590284.6266904,364295,0.7408490180969238
1656590433.0782943,365707,0.7408490180969238
1656590582.2888696,367119,0.7408490180969238
1656590731.0620656,368531,0.7408490180969238
1656590878.4108145,369943,0.7408490180969238
1656591024.2560449,371355,0.7408490180969238
1656591174.1882377,372767,0.7408490180969238
1656591322.1438065,374179,0.7408490180969238
1656591467.9664462,375591,0.7408490180969238
1656591616.6240327,377003,0.7408490180969238
1656591766.6466057,378415,0.7408490180969238
1656591913.745854,379827,0.7408490180969238
1656592058.4035287,381239,0.7408490180969238
1656592205.2772741,382651,0.7408490180969238
1656592352.289924,384063,0.7408490180969238
1656592501.960879,385475,0.7408490180969238
1656592651.6025884,386887,0.7408490180969238
1656594021.3575218,388299,0.7408490180969238
1656594167.5618162,389711,0.7408490180969238
1656594318.7887611,391123,0.7408490180969238
1656594467.5204225,392535,0.7408490180969238
1656594613.468811,393947,0.7408490180969238
1656594763.1823645,395359,0.7408490180969238
1656594911.0686808,396771,0.7408490180969238
1656595060.7729495,398183,0.7408490180969238
1656595206.8812127,399595,0.7408490180969238
1656595355.4074814,401007,0.7408490180969238
1656595501.957161,402419,0.7408490180969238
1656595647.8657923,403831,0.7408490180969238
1656595797.5544384,405243,0.7408490180969238
1656595944.646958,406655,0.7408490180969238
1656596092.9465392,408067,0.7408490180969238
1656596241.9898984,409479,0.7408490180969238
1656596390.2526007,410891,0.7408490180969238
1656596536.6681726,412303,0.7408490180969238
1656596683.0127988,413715,0.7408490180969238
1656596831.735367,415127,0.7408490180969238
1656596978.5878212,416539,0.7408490180969238
1656597127.0793693,417951,0.7408490180969238
1656597273.4252987,419363,0.7408490180969238
1656597421.7130618,420775,0.7408490180969238
1656597568.8004737,422187,0.7408490180969238
1656598935.100495,423599,0.7408490180969238
1656608592.6783655,425011,0.7673714756965637
1656608740.4807892,426423,0.7673714756965637
1656608888.3690732,427835,0.7673714756965637
1656609037.135075,429247,0.7673714756965637
1656609185.577045,430659,0.7673714756965637
1656609955.4566288,432071,0.7673714756965637
1656610104.4570482,433483,0.7673714756965637
1656610253.8029294,434895,0.7673714756965637
1656610406.2198837,436307,0.7673714756965637
1656610553.4846005,437719,0.7673714756965637
1656610700.6899228,439131,0.7673714756965637
1656610847.2738154,440543,0.7673714756965637
1656610996.453975,441955,0.7673714756965637
1656611143.5469866,443367,0.7673714756965637
1656611293.3300946,444779,0.7673714756965637
1656611440.730279,446191,0.7673714756965637
1656611592.4099884,447603,0.7673714756965637
1656611741.2443023,449015,0.7673714756965637
1656611889.35799,450427,0.7673714756965637
1656612036.2244043,451839,0.7673714756965637
1656612185.0129023,453251,0.7673714756965637
1656612335.0446067,454663,0.7673714756965637
1656612486.310017,456075,0.7673714756965637
1656612636.0967078,457487,0.7673714756965637
1656614021.4727614,458899,0.7673714756965637
1656614169.258479,460311,0.7673714756965637
1656614314.9552417,461723,0.7673714756965637
1656614463.1732287,463135,0.7673714756965637
1656614612.3653553,464547,0.7673714756965637
1656614760.256199,465959,0.7673714756965637
1656614908.7536783,467371,0.7673714756965637
1656615056.626327,468783,0.7673714756965637
1656615205.3706284,470195,0.7673714756965637
1656615355.8906527,471607,0.7673714756965637
1656615503.572293,473019,0.7673714756965637
1656615654.1883917,474431,0.7673714756965637
1656615803.0432668,475843,0.7673714756965637
1656615954.0263922,477255,0.7673714756965637
1656616101.432617,478667,0.7673714756965637
1656616252.6145136,480079,0.7673714756965637
1656616400.5603125,481491,0.7673714756965637
1656616548.5847569,482903,0.7673714756965637
1656616698.4020505,484315,0.7673714756965637
1656616847.5369215,485727,0.7673714756965637
1656616993.4809868,487139,0.7673714756965637
1656617141.5834537,488551,0.7673714756965637
1656617290.3513138,489963,0.7673714756965637
1656617440.3578854,491375,0.7673714756965637
1656617590.031742,492787,0.7673714756965637
1656618971.6267748,494199,0.7673714756965637
1656629034.6132004,495611,0.770368218421936
1656629181.4935627,497023,0.770368218421936
1656629327.4351048,498435,0.770368218421936
1656629473.0428054,499847,0.770368218421936
1656629620.3474967,501259,0.770368218421936
1656629770.5473428,502671,0.770368218421936
1656629917.4478328,504083,0.770368218421936
1656630067.9669964,505495,0.770368218421936
1656630216.0902448,506907,0.770368218421936
1656630365.4174457,508319,0.770368218421936
1656630511.6905339,509731,0.770368218421936
1656630660.1203046,511143,0.770368218421936
1656630809.818004,512555,0.770368218421936
1656630958.0979743,513967,0.770368218421936
1656631107.3926513,515379,0.770368218421936
1656631253.2047248,516791,0.770368218421936
1656631401.7550561,518203,0.770368218421936
1656631550.959489,519615,0.770368218421936
1656631699.5852594,521027,0.770368218421936
1656631843.3771043,522439,0.770368218421936
1656631995.229607,523851,0.770368218421936
1656632142.8961642,525263,0.770368218421936
1656632292.3109593,526675,0.770368218421936
1656632443.5369918,528087,0.770368218421936
1656633824.8949459,529499,0.770368218421936
1656633973.288063,530911,0.770368218421936
1656634120.499589,532323,0.770368218421936
1656634271.4006507,533735,0.770368218421936
1656634419.143046,535147,0.770368218421936
1656634568.8685164,536559,0.770368218421936
1656634719.4045115,537971,0.770368218421936
1656634868.3033042,539383,0.770368218421936
1656635017.4271464,540795,0.770368218421936
1656635167.379788,542207,0.770368218421936
1656635317.6422608,543619,0.770368218421936
1656635467.9362135,545031,0.770368218421936
1656635615.5925288,546443,0.770368218421936
1656635765.1317632,547855,0.770368218421936
1656635913.8295877,549267,0.770368218421936
1656636061.4062753,550679,0.770368218421936
1656636210.8340583,552091,0.770368218421936
1656636357.3721938,553503,0.770368218421936
1656636505.2693214,554915,0.770368218421936
1656636655.9516065,556327,0.770368218421936
1656636804.7483306,557739,0.770368218421936
1656636953.2085383,559151,0.770368218421936
1656637102.9712574,560563,0.770368218421936
1656637253.8872578,561975,0.770368218421936
1656637404.4800646,563387,0.770368218421936
1656638802.48663,564799,0.770368218421936
1656649300.7503552,566211,0.7713679075241089
1656649452.1009672,567623,0.7713679075241089
1656649606.896093,569035,0.7713679075241089
1656649763.3369505,570447,0.7713679075241089
1656649914.7013414,571859,0.7713679075241089
1656650066.0959182,573271,0.7713679075241089
1656650217.5968466,574683,0.7713679075241089
1656650369.8847857,576095,0.7713679075241089
1656650519.935144,577507,0.7713679075241089
1656650672.7691166,578919,0.7713679075241089
1656650822.9104023,580331,0.7713679075241089
1656650973.2178392,581743,0.7713679075241089
1656651120.5791526,583155,0.7713679075241089
1656651273.7829225,584567,0.7713679075241089
1656651425.0752954,585979,0.7713679075241089
1656651576.091028,587391,0.7713679075241089
1656651726.2973926,588803,0.7713679075241089
1656651877.9335675,590215,0.7713679075241089
1656652028.5382762,591627,0.7713679075241089
1656652180.782124,593039,0.7713679075241089
1656652329.1469283,594451,0.7713679075241089
1656652479.6925862,595863,0.7713679075241089
1656652629.2587855,597275,0.7713679075241089
1656652779.7424018,598687,0.7713679075241089
1656654203.7107387,600099,0.7713679075241089
1656654353.5950768,601511,0.7713679075241089
1656654505.2674015,602923,0.7713679075241089
1656654653.1185093,604335,0.7713679075241089
1656654799.7109814,605747,0.7713679075241089
1656654951.5027692,607159,0.7713679075241089
1656655102.2746727,608571,0.7713679075241089
1656655254.4080145,609983,0.7713679075241089
1656655409.884798,611395,0.7713679075241089
1656655562.9775558,612807,0.7713679075241089
1656655718.138572,614219,0.7713679075241089
1656655870.8688183,615631,0.7713679075241089
1656656023.8611646,617043,0.7713679075241089
1656656174.1666086,618455,0.7713679075241089
1656656322.7028303,619867,0.7713679075241089
1656656470.5975652,621279,0.7713679075241089
1656656621.7508,622691,0.7713679075241089
1656656771.779007,624103,0.7713679075241089
1656656922.516065,625515,0.7713679075241089
1656657073.173366,626927,0.7713679075241089
1656657222.2138364,628339,0.7713679075241089
1656657372.483983,629751,0.7713679075241089
1656657522.3005135,631163,0.7713679075241089
1656657674.0006034,632575,0.7713679075241089
1656657821.9877856,633987,0.7713679075241089
1656659233.316144,635399,0.7713679075241089
1656669945.6238012,636811,0.7728793621063232
1656670099.9403434,638223,0.7728793621063232
1656670251.3659072,639635,0.7728793621063232
1656670401.176384,641047,0.7728793621063232
1656670552.204509,642459,0.7728793621063232
1656670702.6195633,643871,0.7728793621063232
1656670855.7647667,645283,0.7728793621063232
1656671009.1977577,646695,0.7728793621063232
1656671158.7734616,648107,0.7728793621063232
1656671310.4438498,649519,0.7728793621063232
1656671462.6225212,650931,0.7728793621063232
1656671615.775695,652343,0.7728793621063232
1656671768.857097,653755,0.7728793621063232
1656671920.1663175,655167,0.7728793621063232
1656672072.856752,656579,0.7728793621063232
1656672223.9009624,657991,0.7728793621063232
1656672373.591598,659403,0.7728793621063232
1656672526.3081808,660815,0.7728793621063232
1656672680.6971395,662227,0.7728793621063232
1656672833.8719246,663639,0.7728793621063232
1656672988.192491,665051,0.7728793621063232
1656673142.87422,666463,0.7728793621063232
1656673295.81553,667875,0.7728793621063232
1656673448.375614,669287,0.7728793621063232
1656674873.2243505,670699,0.7728793621063232
1656675023.9706035,672111,0.7728793621063232
1656675177.460541,673523,0.7728793621063232
1656675333.1146536,674935,0.7728793621063232
1656675483.4440563,676347,0.7728793621063232
1656675633.5074337,677759,0.7728793621063232
1656675783.7922516,679171,0.7728793621063232
1656675937.7096734,680583,0.7728793621063232
1656676089.4352233,681995,0.7728793621063232
1656676244.1058626,683407,0.7728793621063232
1656676397.916045,684819,0.7728793621063232
1656676550.35253,686231,0.7728793621063232
1656676702.2893593,687643,0.7728793621063232
1656676854.616403,689055,0.7728793621063232
1656677009.8330166,690467,0.7728793621063232
1656677163.3166592,691879,0.7728793621063232
1656677315.3135848,693291,0.7728793621063232
1656677469.3982525,694703,0.7728793621063232
1656677619.773746,696115,0.7728793621063232
1656677774.5657756,697527,0.7728793621063232
1656677928.6560512,698939,0.7728793621063232
1656678084.9708152,700351,0.7728793621063232
1656678239.0057797,701763,0.7728793621063232
1656678392.940802,703175,0.7728793621063232
1656678542.9802532,704587,0.7728793621063232
1656679974.4459639,705999,0.7728793621063232
1656691086.3913963,707411,0.778139591217041
1656691238.1281822,708823,0.778139591217041


==> figure-data/hard-labels/old_features_no_aug/run-version_1_confidence_of_true_labels_subjectnode_prod-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656521143.705565,72011,0.7633548378944397
1656521282.1004841,73423,0.7633548378944397
1656521421.6701486,74835,0.7633548378944397
1656521557.6660104,76247,0.7633548378944397
1656521696.9566472,77659,0.7633548378944397
1656521833.4916697,79071,0.7633548378944397
1656521971.0024335,80483,0.7633548378944397
1656522110.837733,81895,0.7633548378944397
1656522253.4452546,83307,0.7633548378944397
1656522393.50911,84719,0.7633548378944397
1656522534.5575516,86131,0.7633548378944397
1656522673.5624661,87543,0.7633548378944397
1656522812.9504073,88955,0.7633548378944397
1656522951.481451,90367,0.7633548378944397
1656523092.2637897,91779,0.7633548378944397
1656523232.0903728,93191,0.7633548378944397
1656523370.15554,94603,0.7633548378944397
1656523510.270453,96015,0.7633548378944397
1656523649.8320782,97427,0.7633548378944397
1656523790.2204423,98839,0.7633548378944397
1656523932.9815404,100251,0.7633548378944397
1656524075.0989134,101663,0.7633548378944397
1656524213.4679058,103075,0.7633548378944397
1656524354.0654821,104487,0.7633548378944397
1656525602.8355265,105899,0.7633548378944397
1656525742.659838,107311,0.7633548378944397
1656525882.891894,108723,0.7633548378944397
1656526023.7357962,110135,0.7633548378944397
1656526162.71157,111547,0.7633548378944397
1656526302.827923,112959,0.7633548378944397
1656526442.4496524,114371,0.7633548378944397
1656526582.976613,115783,0.7633548378944397
1656526721.56815,117195,0.7633548378944397
1656526861.987279,118607,0.7633548378944397
1656527002.2878258,120019,0.7633548378944397
1656527143.3451438,121431,0.7633548378944397
1656527285.0831726,122843,0.7633548378944397
1656527423.8537574,124255,0.7633548378944397
1656527562.976716,125667,0.7633548378944397
1656527702.6504936,127079,0.7633548378944397
1656527840.6144984,128491,0.7633548378944397
1656527980.7494657,129903,0.7633548378944397
1656528120.4084973,131315,0.7633548378944397
1656528261.5209892,132727,0.7633548378944397
1656528400.3392222,134139,0.7633548378944397
1656528538.8565793,135551,0.7633548378944397
1656528678.0828917,136963,0.7633548378944397
1656528817.819456,138375,0.7633548378944397
1656528958.5529253,139787,0.7633548378944397
1656530209.471291,141199,0.7633548378944397
1656536375.7352364,142611,0.7740880846977234
1656536516.478002,144023,0.7740880846977234
1656536657.933604,145435,0.7740880846977234
1656536798.8735268,146847,0.7740880846977234
1656536939.9002142,148259,0.7740880846977234
1656537083.5270276,149671,0.7740880846977234
1656537224.573261,151083,0.7740880846977234
1656537367.3041894,152495,0.7740880846977234
1656537505.9356484,153907,0.7740880846977234
1656537645.1035714,155319,0.7740880846977234
1656537784.95867,156731,0.7740880846977234
1656537925.0522678,158143,0.7740880846977234
1656538065.5347228,159555,0.7740880846977234
1656538205.8301566,160967,0.7740880846977234
1656538996.807499,162379,0.7740880846977234
1656539138.1461031,163791,0.7740880846977234
1656539283.0722394,165203,0.7740880846977234
1656539428.504649,166615,0.7740880846977234
1656539574.3015602,168027,0.7740880846977234
1656539719.5070882,169439,0.7740880846977234
1656539863.653362,170851,0.7740880846977234
1656540008.0320709,172263,0.7740880846977234
1656540151.4687371,173675,0.7740880846977234
1656540295.9497738,175087,0.7740880846977234
1656541582.0768898,176499,0.7740880846977234
1656541726.9886198,177911,0.7740880846977234
1656541872.345834,179323,0.7740880846977234
1656542018.3071766,180735,0.7740880846977234
1656542160.6418164,182147,0.7740880846977234
1656542302.1302335,183559,0.7740880846977234
1656542443.6953232,184971,0.7740880846977234
1656542585.867306,186383,0.7740880846977234
1656542727.3239088,187795,0.7740880846977234
1656542869.0890403,189207,0.7740880846977234
1656543011.5679913,190619,0.7740880846977234
1656543154.580482,192031,0.7740880846977234
1656543296.9368978,193443,0.7740880846977234
1656543439.0954363,194855,0.7740880846977234
1656543580.879402,196267,0.7740880846977234
1656543721.3305774,197679,0.7740880846977234
1656543863.3992615,199091,0.7740880846977234
1656544004.9148138,200503,0.7740880846977234
1656544151.4388556,201915,0.7740880846977234
1656544292.4498086,203327,0.7740880846977234
1656544433.7203097,204739,0.7740880846977234
1656544575.2256732,206151,0.7740880846977234
1656544716.1509385,207563,0.7740880846977234
1656544858.6375268,208975,0.7740880846977234
1656545000.73722,210387,0.7740880846977234
1656546273.7777085,211799,0.7740880846977234
1656553146.9155154,213211,0.7834622859954834
1656553291.374877,214623,0.7834622859954834
1656553433.4367082,216035,0.7834622859954834
1656553578.8633928,217447,0.7834622859954834
1656553722.8055465,218859,0.7834622859954834
1656553867.6961164,220271,0.7834622859954834
1656554012.5460985,221683,0.7834622859954834
1656554155.2280345,223095,0.7834622859954834
1656554296.8520138,224507,0.7834622859954834
1656554441.0276728,225919,0.7834622859954834
1656554582.922166,227331,0.7834622859954834
1656554725.576322,228743,0.7834622859954834
1656554870.8207045,230155,0.7834622859954834
1656555014.6655223,231567,0.7834622859954834
1656555159.2771184,232979,0.7834622859954834
1656555303.7848535,234391,0.7834622859954834
1656555446.2956169,235803,0.7834622859954834
1656555590.5188067,237215,0.7834622859954834
1656555735.915589,238627,0.7834622859954834
1656555881.6240737,240039,0.7834622859954834
1656556027.391511,241451,0.7834622859954834
1656556171.8323348,242863,0.7834622859954834
1656556317.3052325,244275,0.7834622859954834
1656556459.6949904,245687,0.7834622859954834
1656557755.6992505,247099,0.7834622859954834
1656557898.4041271,248511,0.7834622859954834
1656558041.556118,249923,0.7834622859954834
1656558184.5668318,251335,0.7834622859954834
1656558332.0999787,252747,0.7834622859954834
1656558480.1596224,254159,0.7834622859954834
1656558629.085943,255571,0.7834622859954834
1656558773.1912532,256983,0.7834622859954834
1656558916.9187038,258395,0.7834622859954834
1656559060.3438368,259807,0.7834622859954834
1656559202.7328398,261219,0.7834622859954834
1656559347.9524038,262631,0.7834622859954834
1656559490.9281518,264043,0.7834622859954834
1656559633.1417565,265455,0.7834622859954834
1656559777.792354,266867,0.7834622859954834
1656559924.9272873,268279,0.7834622859954834
1656560069.6719842,269691,0.7834622859954834
1656560212.6308444,271103,0.7834622859954834
1656560355.2195013,272515,0.7834622859954834
1656560497.6970158,273927,0.7834622859954834
1656560639.0711339,275339,0.7834622859954834
1656560783.9707603,276751,0.7834622859954834
1656560927.5596967,278163,0.7834622859954834
1656561071.7199376,279575,0.7834622859954834
1656561212.6827192,280987,0.7834622859954834
1656562551.6475163,282399,0.7834622859954834
1656570771.8921335,283811,0.7813730835914612
1656570918.109486,285223,0.7813730835914612
1656571062.0043013,286635,0.7813730835914612
1656571208.1210637,288047,0.7813730835914612
1656571354.7753966,289459,0.7813730835914612
1656571499.731511,290871,0.7813730835914612
1656571644.551491,292283,0.7813730835914612
1656571789.9236996,293695,0.7813730835914612
1656571935.1086285,295107,0.7813730835914612
1656572080.9807532,296519,0.7813730835914612
1656572226.0410812,297931,0.7813730835914612
1656572372.1307206,299343,0.7813730835914612
1656572518.461243,300755,0.7813730835914612
1656572662.4553082,302167,0.7813730835914612
1656572807.4724672,303579,0.7813730835914612
1656572953.31687,304991,0.7813730835914612
1656573099.8749995,306403,0.7813730835914612
1656573244.847426,307815,0.7813730835914612
1656573389.9935784,309227,0.7813730835914612
1656573533.9201212,310639,0.7813730835914612
1656573678.4710417,312051,0.7813730835914612
1656573822.1611333,313463,0.7813730835914612
1656573966.4663408,314875,0.7813730835914612
1656574111.9349353,316287,0.7813730835914612
1656575445.8355007,317699,0.7813730835914612
1656575588.0922966,319111,0.7813730835914612
1656575733.7292342,320523,0.7813730835914612
1656575879.3569899,321935,0.7813730835914612
1656576024.1671808,323347,0.7813730835914612
1656576168.6692777,324759,0.7813730835914612
1656576314.3266096,326171,0.7813730835914612
1656576458.6856413,327583,0.7813730835914612
1656576603.5889091,328995,0.7813730835914612
1656576748.1138988,330407,0.7813730835914612
1656576895.0389092,331819,0.7813730835914612
1656577041.166989,333231,0.7813730835914612
1656577187.6161294,334643,0.7813730835914612
1656577332.5760565,336055,0.7813730835914612
1656577477.8890302,337467,0.7813730835914612
1656577622.7914798,338879,0.7813730835914612
1656577767.0380185,340291,0.7813730835914612
1656577911.6981308,341703,0.7813730835914612
1656578057.9269102,343115,0.7813730835914612
1656578204.9415836,344527,0.7813730835914612
1656578349.2527304,345939,0.7813730835914612
1656578493.8523173,347351,0.7813730835914612
1656578637.4229834,348763,0.7813730835914612
1656578781.9001935,350175,0.7813730835914612
1656578927.1538682,351587,0.7813730835914612
1656580256.8148904,352999,0.7813730835914612
1656589252.7309964,354411,0.7814528346061707
1656589402.2346916,355823,0.7814528346061707
1656589549.2775035,357235,0.7814528346061707
1656589697.0245886,358647,0.7814528346061707
1656589844.0781243,360059,0.7814528346061707
1656589991.877257,361471,0.7814528346061707
1656590139.946251,362883,0.7814528346061707
1656590284.6266904,364295,0.7814528346061707
1656590433.0782943,365707,0.7814528346061707
1656590582.2888696,367119,0.7814528346061707
1656590731.0620656,368531,0.7814528346061707
1656590878.4108145,369943,0.7814528346061707
1656591024.2560449,371355,0.7814528346061707
1656591174.1882377,372767,0.7814528346061707
1656591322.1438065,374179,0.7814528346061707
1656591467.9664462,375591,0.7814528346061707
1656591616.6240327,377003,0.7814528346061707
1656591766.6466057,378415,0.7814528346061707
1656591913.745854,379827,0.7814528346061707
1656592058.4035287,381239,0.7814528346061707
1656592205.2772741,382651,0.7814528346061707
1656592352.289924,384063,0.7814528346061707
1656592501.960879,385475,0.7814528346061707
1656592651.6025884,386887,0.7814528346061707
1656594021.3575218,388299,0.7814528346061707
1656594167.5618162,389711,0.7814528346061707
1656594318.7887611,391123,0.7814528346061707
1656594467.5204225,392535,0.7814528346061707
1656594613.468811,393947,0.7814528346061707
1656594763.1823645,395359,0.7814528346061707
1656594911.0686808,396771,0.7814528346061707
1656595060.7729495,398183,0.7814528346061707
1656595206.8812127,399595,0.7814528346061707
1656595355.4074814,401007,0.7814528346061707
1656595501.957161,402419,0.7814528346061707
1656595647.8657923,403831,0.7814528346061707
1656595797.5544384,405243,0.7814528346061707
1656595944.646958,406655,0.7814528346061707
1656596092.9465392,408067,0.7814528346061707
1656596241.9898984,409479,0.7814528346061707
1656596390.2526007,410891,0.7814528346061707
1656596536.6681726,412303,0.7814528346061707
1656596683.0127988,413715,0.7814528346061707
1656596831.735367,415127,0.7814528346061707
1656596978.5878212,416539,0.7814528346061707
1656597127.0793693,417951,0.7814528346061707
1656597273.4252987,419363,0.7814528346061707
1656597421.7130618,420775,0.7814528346061707
1656597568.8004737,422187,0.7814528346061707
1656598935.100495,423599,0.7814528346061707
1656608592.6783655,425011,0.7783092260360718
1656608740.4807892,426423,0.7783092260360718
1656608888.3690732,427835,0.7783092260360718
1656609037.135075,429247,0.7783092260360718
1656609185.577045,430659,0.7783092260360718
1656609955.4566288,432071,0.7783092260360718
1656610104.4570482,433483,0.7783092260360718
1656610253.8029294,434895,0.7783092260360718
1656610406.2198837,436307,0.7783092260360718
1656610553.4846005,437719,0.7783092260360718
1656610700.6899228,439131,0.7783092260360718
1656610847.2738154,440543,0.7783092260360718
1656610996.453975,441955,0.7783092260360718
1656611143.5469866,443367,0.7783092260360718
1656611293.3300946,444779,0.7783092260360718
1656611440.730279,446191,0.7783092260360718
1656611592.4099884,447603,0.7783092260360718
1656611741.2443023,449015,0.7783092260360718
1656611889.35799,450427,0.7783092260360718
1656612036.2244043,451839,0.7783092260360718
1656612185.0129023,453251,0.7783092260360718
1656612335.0446067,454663,0.7783092260360718
1656612486.310017,456075,0.7783092260360718
1656612636.0967078,457487,0.7783092260360718
1656614021.4727614,458899,0.7783092260360718
1656614169.258479,460311,0.7783092260360718
1656614314.9552417,461723,0.7783092260360718
1656614463.1732287,463135,0.7783092260360718
1656614612.3653553,464547,0.7783092260360718
1656614760.256199,465959,0.7783092260360718
1656614908.7536783,467371,0.7783092260360718
1656615056.626327,468783,0.7783092260360718
1656615205.3706284,470195,0.7783092260360718
1656615355.8906527,471607,0.7783092260360718
1656615503.572293,473019,0.7783092260360718
1656615654.1883917,474431,0.7783092260360718
1656615803.0432668,475843,0.7783092260360718
1656615954.0263922,477255,0.7783092260360718
1656616101.432617,478667,0.7783092260360718
1656616252.6145136,480079,0.7783092260360718
1656616400.5603125,481491,0.7783092260360718
1656616548.5847569,482903,0.7783092260360718
1656616698.4020505,484315,0.7783092260360718
1656616847.5369215,485727,0.7783092260360718
1656616993.4809868,487139,0.7783092260360718
1656617141.5834537,488551,0.7783092260360718
1656617290.3513138,489963,0.7783092260360718
1656617440.3578854,491375,0.7783092260360718
1656617590.031742,492787,0.7783092260360718
1656618971.6267748,494199,0.7783092260360718
1656629034.6132004,495611,0.7831205129623413
1656629181.4935627,497023,0.7831205129623413
1656629327.4351048,498435,0.7831205129623413
1656629473.0428054,499847,0.7831205129623413
1656629620.3474967,501259,0.7831205129623413
1656629770.5473428,502671,0.7831205129623413
1656629917.4478328,504083,0.7831205129623413
1656630067.9669964,505495,0.7831205129623413
1656630216.0902448,506907,0.7831205129623413
1656630365.4174457,508319,0.7831205129623413
1656630511.6905339,509731,0.7831205129623413
1656630660.1203046,511143,0.7831205129623413
1656630809.818004,512555,0.7831205129623413
1656630958.0979743,513967,0.7831205129623413
1656631107.3926513,515379,0.7831205129623413
1656631253.2047248,516791,0.7831205129623413
1656631401.7550561,518203,0.7831205129623413
1656631550.959489,519615,0.7831205129623413
1656631699.5852594,521027,0.7831205129623413
1656631843.3771043,522439,0.7831205129623413
1656631995.229607,523851,0.7831205129623413
1656632142.8961642,525263,0.7831205129623413
1656632292.3109593,526675,0.7831205129623413
1656632443.5369918,528087,0.7831205129623413
1656633824.8949459,529499,0.7831205129623413
1656633973.288063,530911,0.7831205129623413
1656634120.499589,532323,0.7831205129623413
1656634271.4006507,533735,0.7831205129623413
1656634419.143046,535147,0.7831205129623413
1656634568.8685164,536559,0.7831205129623413
1656634719.4045115,537971,0.7831205129623413
1656634868.3033042,539383,0.7831205129623413
1656635017.4271464,540795,0.7831205129623413
1656635167.379788,542207,0.7831205129623413
1656635317.6422608,543619,0.7831205129623413
1656635467.9362135,545031,0.7831205129623413
1656635615.5925288,546443,0.7831205129623413
1656635765.1317632,547855,0.7831205129623413
1656635913.8295877,549267,0.7831205129623413
1656636061.4062753,550679,0.7831205129623413
1656636210.8340583,552091,0.7831205129623413
1656636357.3721938,553503,0.7831205129623413
1656636505.2693214,554915,0.7831205129623413
1656636655.9516065,556327,0.7831205129623413
1656636804.7483306,557739,0.7831205129623413
1656636953.2085383,559151,0.7831205129623413
1656637102.9712574,560563,0.7831205129623413
1656637253.8872578,561975,0.7831205129623413
1656637404.4800646,563387,0.7831205129623413
1656638802.48663,564799,0.7831205129623413
1656649300.7503552,566211,0.781200647354126
1656649452.1009672,567623,0.781200647354126
1656649606.896093,569035,0.781200647354126
1656649763.3369505,570447,0.781200647354126
1656649914.7013414,571859,0.781200647354126
1656650066.0959182,573271,0.781200647354126
1656650217.5968466,574683,0.781200647354126
1656650369.8847857,576095,0.781200647354126
1656650519.935144,577507,0.781200647354126
1656650672.7691166,578919,0.781200647354126
1656650822.9104023,580331,0.781200647354126
1656650973.2178392,581743,0.781200647354126
1656651120.5791526,583155,0.781200647354126
1656651273.7829225,584567,0.781200647354126
1656651425.0752954,585979,0.781200647354126
1656651576.091028,587391,0.781200647354126
1656651726.2973926,588803,0.781200647354126
1656651877.9335675,590215,0.781200647354126
1656652028.5382762,591627,0.781200647354126
1656652180.782124,593039,0.781200647354126
1656652329.1469283,594451,0.781200647354126
1656652479.6925862,595863,0.781200647354126
1656652629.2587855,597275,0.781200647354126
1656652779.7424018,598687,0.781200647354126
1656654203.7107387,600099,0.781200647354126
1656654353.5950768,601511,0.781200647354126
1656654505.2674015,602923,0.781200647354126
1656654653.1185093,604335,0.781200647354126
1656654799.7109814,605747,0.781200647354126
1656654951.5027692,607159,0.781200647354126
1656655102.2746727,608571,0.781200647354126
1656655254.4080145,609983,0.781200647354126
1656655409.884798,611395,0.781200647354126
1656655562.9775558,612807,0.781200647354126
1656655718.138572,614219,0.781200647354126
1656655870.8688183,615631,0.781200647354126
1656656023.8611646,617043,0.781200647354126
1656656174.1666086,618455,0.781200647354126
1656656322.7028303,619867,0.781200647354126
1656656470.5975652,621279,0.781200647354126
1656656621.7508,622691,0.781200647354126
1656656771.779007,624103,0.781200647354126
1656656922.516065,625515,0.781200647354126
1656657073.173366,626927,0.781200647354126
1656657222.2138364,628339,0.781200647354126
1656657372.483983,629751,0.781200647354126
1656657522.3005135,631163,0.781200647354126
1656657674.0006034,632575,0.781200647354126
1656657821.9877856,633987,0.781200647354126
1656659233.316144,635399,0.781200647354126
1656669945.6238012,636811,0.7880797386169434
1656670099.9403434,638223,0.7880797386169434
1656670251.3659072,639635,0.7880797386169434
1656670401.176384,641047,0.7880797386169434
1656670552.204509,642459,0.7880797386169434
1656670702.6195633,643871,0.7880797386169434
1656670855.7647667,645283,0.7880797386169434
1656671009.1977577,646695,0.7880797386169434
1656671158.7734616,648107,0.7880797386169434
1656671310.4438498,649519,0.7880797386169434
1656671462.6225212,650931,0.7880797386169434
1656671615.775695,652343,0.7880797386169434
1656671768.857097,653755,0.7880797386169434
1656671920.1663175,655167,0.7880797386169434
1656672072.856752,656579,0.7880797386169434
1656672223.9009624,657991,0.7880797386169434
1656672373.591598,659403,0.7880797386169434
1656672526.3081808,660815,0.7880797386169434
1656672680.6971395,662227,0.7880797386169434
1656672833.8719246,663639,0.7880797386169434
1656672988.192491,665051,0.7880797386169434
1656673142.87422,666463,0.7880797386169434
1656673295.81553,667875,0.7880797386169434
1656673448.375614,669287,0.7880797386169434
1656674873.2243505,670699,0.7880797386169434
1656675023.9706035,672111,0.7880797386169434
1656675177.460541,673523,0.7880797386169434
1656675333.1146536,674935,0.7880797386169434
1656675483.4440563,676347,0.7880797386169434
1656675633.5074337,677759,0.7880797386169434
1656675783.7922516,679171,0.7880797386169434
1656675937.7096734,680583,0.7880797386169434
1656676089.4352233,681995,0.7880797386169434
1656676244.1058626,683407,0.7880797386169434
1656676397.916045,684819,0.7880797386169434
1656676550.35253,686231,0.7880797386169434
1656676702.2893593,687643,0.7880797386169434
1656676854.616403,689055,0.7880797386169434
1656677009.8330166,690467,0.7880797386169434
1656677163.3166592,691879,0.7880797386169434
1656677315.3135848,693291,0.7880797386169434
1656677469.3982525,694703,0.7880797386169434
1656677619.773746,696115,0.7880797386169434
1656677774.5657756,697527,0.7880797386169434
1656677928.6560512,698939,0.7880797386169434
1656678084.9708152,700351,0.7880797386169434
1656678239.0057797,701763,0.7880797386169434
1656678392.940802,703175,0.7880797386169434
1656678542.9802532,704587,0.7880797386169434
1656679974.4459639,705999,0.7880797386169434
1656691086.3913963,707411,0.7802819013595581
1656691238.1281822,708823,0.7802819013595581


==> figure-data/hard-labels/old_features_no_aug/run-version_1_highest_confidence_hardlabels_addtocart-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656521143.7085218,72011,0.6151792407035828
1656521282.1007106,73423,0.6151792407035828
1656521421.6703928,74835,0.6151792407035828
1656521557.666396,76247,0.6151792407035828
1656521696.9568894,77659,0.6151792407035828
1656521833.4918926,79071,0.6151792407035828
1656521971.0026627,80483,0.6151792407035828
1656522110.8380005,81895,0.6151792407035828
1656522253.445495,83307,0.6151792407035828
1656522393.5093849,84719,0.6151792407035828
1656522534.557801,86131,0.6151792407035828
1656522673.5627153,87543,0.6151792407035828
1656522812.9506238,88955,0.6151792407035828
1656522951.4817212,90367,0.6151792407035828
1656523092.264007,91779,0.6151792407035828
1656523232.090624,93191,0.6151792407035828
1656523370.1557643,94603,0.6151792407035828
1656523510.2707229,96015,0.6151792407035828
1656523649.832303,97427,0.6151792407035828
1656523790.2206984,98839,0.6151792407035828
1656523932.9817774,100251,0.6151792407035828
1656524075.0991867,101663,0.6151792407035828
1656524213.46813,103075,0.6151792407035828
1656524354.0657313,104487,0.6151792407035828
1656525602.83575,105899,0.6151792407035828
1656525742.6600685,107311,0.6151792407035828
1656525882.8921661,108723,0.6151792407035828
1656526023.7360458,110135,0.6151792407035828
1656526162.7118456,111547,0.6151792407035828
1656526302.828193,112959,0.6151792407035828
1656526442.449904,114371,0.6151792407035828
1656526582.9768884,115783,0.6151792407035828
1656526721.5683954,117195,0.6151792407035828
1656526861.9875023,118607,0.6151792407035828
1656527002.2880988,120019,0.6151792407035828
1656527143.3453526,121431,0.6151792407035828
1656527285.0834477,122843,0.6151792407035828
1656527423.854002,124255,0.6151792407035828
1656527562.977001,125667,0.6151792407035828
1656527702.6507726,127079,0.6151792407035828
1656527840.6147578,128491,0.6151792407035828
1656527980.749722,129903,0.6151792407035828
1656528120.4087389,131315,0.6151792407035828
1656528261.5212657,132727,0.6151792407035828
1656528400.3394678,134139,0.6151792407035828
1656528538.8568218,135551,0.6151792407035828
1656528678.0831194,136963,0.6151792407035828
1656528817.819728,138375,0.6151792407035828
1656528958.553133,139787,0.6151792407035828
1656530209.471497,141199,0.6151792407035828
1656536375.7354662,142611,0.6411675214767456
1656536516.4783077,144023,0.6411675214767456
1656536657.933842,145435,0.6411675214767456
1656536798.8738034,146847,0.6411675214767456
1656536939.9004443,148259,0.6411675214767456
1656537083.5272665,149671,0.6411675214767456
1656537224.5735083,151083,0.6411675214767456
1656537367.3044581,152495,0.6411675214767456
1656537505.9358757,153907,0.6411675214767456
1656537645.103815,155319,0.6411675214767456
1656537784.9589167,156731,0.6411675214767456
1656537925.052536,158143,0.6411675214767456
1656538065.534961,159555,0.6411675214767456
1656538205.830468,160967,0.6411675214767456
1656538996.8077574,162379,0.6411675214767456
1656539138.1464806,163791,0.6411675214767456
1656539283.0725212,165203,0.6411675214767456
1656539428.5049253,166615,0.6411675214767456
1656539574.3018377,168027,0.6411675214767456
1656539719.5073638,169439,0.6411675214767456
1656539863.653632,170851,0.6411675214767456
1656540008.032312,172263,0.6411675214767456
1656540151.4689696,173675,0.6411675214767456
1656540295.949982,175087,0.6411675214767456
1656541582.0771046,176499,0.6411675214767456
1656541726.9888957,177911,0.6411675214767456
1656541872.3460696,179323,0.6411675214767456
1656542018.3074121,180735,0.6411675214767456
1656542160.6420703,182147,0.6411675214767456
1656542302.1304848,183559,0.6411675214767456
1656542443.6956012,184971,0.6411675214767456
1656542585.8675556,186383,0.6411675214767456
1656542727.324185,187795,0.6411675214767456
1656542869.0893173,189207,0.6411675214767456
1656543011.568268,190619,0.6411675214767456
1656543154.580742,192031,0.6411675214767456
1656543296.937148,193443,0.6411675214767456
1656543439.095692,194855,0.6411675214767456
1656543580.8796766,196267,0.6411675214767456
1656543721.330848,197679,0.6411675214767456
1656543863.399528,199091,0.6411675214767456
1656544004.9150872,200503,0.6411675214767456
1656544151.4390879,201915,0.6411675214767456
1656544292.4500375,203327,0.6411675214767456
1656544433.7205603,204739,0.6411675214767456
1656544575.2259498,206151,0.6411675214767456
1656544716.1511831,207563,0.6411675214767456
1656544858.637782,208975,0.6411675214767456
1656545000.7374842,210387,0.6411675214767456
1656546273.7779214,211799,0.6411675214767456
1656553146.9157393,213211,0.6666705012321472
1656553291.375131,214623,0.6666705012321472
1656553433.4369843,216035,0.6666705012321472
1656553578.863633,217447,0.6666705012321472
1656553722.805799,218859,0.6666705012321472
1656553867.6963613,220271,0.6666705012321472
1656554012.5463815,221683,0.6666705012321472
1656554155.2282624,223095,0.6666705012321472
1656554296.852258,224507,0.6666705012321472
1656554441.0278962,225919,0.6666705012321472
1656554582.9224422,227331,0.6666705012321472
1656554725.5765817,228743,0.6666705012321472
1656554870.8209527,230155,0.6666705012321472
1656555014.6657877,231567,0.6666705012321472
1656555159.2773662,232979,0.6666705012321472
1656555303.7851284,234391,0.6666705012321472
1656555446.2958624,235803,0.6666705012321472
1656555590.5190773,237215,0.6666705012321472
1656555735.915866,238627,0.6666705012321472
1656555881.624319,240039,0.6666705012321472
1656556027.3917434,241451,0.6666705012321472
1656556171.8325813,242863,0.6666705012321472
1656556317.3054914,244275,0.6666705012321472
1656556459.6952348,245687,0.6666705012321472
1656557755.699453,247099,0.6666705012321472
1656557898.4043608,248511,0.6666705012321472
1656558041.556394,249923,0.6666705012321472
1656558184.5670831,251335,0.6666705012321472
1656558332.100257,252747,0.6666705012321472
1656558480.1598656,254159,0.6666705012321472
1656558629.0863018,255571,0.6666705012321472
1656558773.1915324,256983,0.6666705012321472
1656558916.918918,258395,0.6666705012321472
1656559060.344084,259807,0.6666705012321472
1656559202.7331216,261219,0.6666705012321472
1656559347.9526336,262631,0.6666705012321472
1656559490.9284272,264043,0.6666705012321472
1656559633.1420085,265455,0.6666705012321472
1656559777.7926092,266867,0.6666705012321472
1656559924.9275715,268279,0.6666705012321472
1656560069.6722336,269691,0.6666705012321472
1656560212.6311197,271103,0.6666705012321472
1656560355.219745,272515,0.6666705012321472
1656560497.6972764,273927,0.6666705012321472
1656560639.0714126,275339,0.6666705012321472
1656560783.971037,276751,0.6666705012321472
1656560927.5599403,278163,0.6666705012321472
1656561071.7202063,279575,0.6666705012321472
1656561212.6829836,280987,0.6666705012321472
1656562551.6477392,282399,0.6666705012321472
1656570771.8923616,283811,0.5906479954719543
1656570918.1097198,285223,0.5906479954719543
1656571062.0045764,286635,0.5906479954719543
1656571208.121298,288047,0.5906479954719543
1656571354.7756572,289459,0.5906479954719543
1656571499.7317905,290871,0.5906479954719543
1656571644.5517328,292283,0.5906479954719543
1656571789.9239733,293695,0.5906479954719543
1656571935.108836,295107,0.5906479954719543
1656572080.981029,296519,0.5906479954719543
1656572226.0413184,297931,0.5906479954719543
1656572372.1309671,299343,0.5906479954719543
1656572518.461515,300755,0.5906479954719543
1656572662.4555466,302167,0.5906479954719543
1656572807.4727306,303579,0.5906479954719543
1656572953.317118,304991,0.5906479954719543
1656573099.8752418,306403,0.5906479954719543
1656573244.8477015,307815,0.5906479954719543
1656573389.9938545,309227,0.5906479954719543
1656573533.9203758,310639,0.5906479954719543
1656573678.4713144,312051,0.5906479954719543
1656573822.1613781,313463,0.5906479954719543
1656573966.4665456,314875,0.5906479954719543
1656574111.935171,316287,0.5906479954719543
1656575445.8357122,317699,0.5906479954719543
1656575588.0925453,319111,0.5906479954719543
1656575733.7294798,320523,0.5906479954719543
1656575879.3572276,321935,0.5906479954719543
1656576024.167422,323347,0.5906479954719543
1656576168.6695218,324759,0.5906479954719543
1656576314.326844,326171,0.5906479954719543
1656576458.6859,327583,0.5906479954719543
1656576603.5891871,328995,0.5906479954719543
1656576748.1141737,330407,0.5906479954719543
1656576895.039159,331819,0.5906479954719543
1656577041.1672404,333231,0.5906479954719543
1656577187.6163623,334643,0.5906479954719543
1656577332.5763786,336055,0.5906479954719543
1656577477.8892663,337467,0.5906479954719543
1656577622.7917018,338879,0.5906479954719543
1656577767.038397,340291,0.5906479954719543
1656577911.698487,341703,0.5906479954719543
1656578057.927159,343115,0.5906479954719543
1656578204.941828,344527,0.5906479954719543
1656578349.2530072,345939,0.5906479954719543
1656578493.8525727,347351,0.5906479954719543
1656578637.4232223,348763,0.5906479954719543
1656578781.900457,350175,0.5906479954719543
1656578927.1540737,351587,0.5906479954719543
1656580256.8151271,352999,0.5906479954719543
1656589252.7312183,354411,0.5717951655387878
1656589402.2349226,355823,0.5717951655387878
1656589549.27779,357235,0.5717951655387878
1656589697.024825,358647,0.5717951655387878
1656589844.0783658,360059,0.5717951655387878
1656589991.8775373,361471,0.5717951655387878
1656590139.9465039,362883,0.5717951655387878
1656590284.6269057,364295,0.5717951655387878
1656590433.0785367,365707,0.5717951655387878
1656590582.2891257,367119,0.5717951655387878
1656590731.0623295,368531,0.5717951655387878
1656590878.4110432,369943,0.5717951655387878
1656591024.2562912,371355,0.5717951655387878
1656591174.1884682,372767,0.5717951655387878
1656591322.144042,374179,0.5717951655387878
1656591467.9667346,375591,0.5717951655387878
1656591616.6243134,377003,0.5717951655387878
1656591766.6468747,378415,0.5717951655387878
1656591913.7461321,379827,0.5717951655387878
1656592058.40379,381239,0.5717951655387878
1656592205.2775297,382651,0.5717951655387878
1656592352.2901623,384063,0.5717951655387878
1656592501.961129,385475,0.5717951655387878
1656592651.6028636,386887,0.5717951655387878
1656594021.357728,388299,0.5717951655387878
1656594167.5620966,389711,0.5717951655387878
1656594318.7890086,391123,0.5717951655387878
1656594467.5206702,392535,0.5717951655387878
1656594613.469051,393947,0.5717951655387878
1656594763.18257,395359,0.5717951655387878
1656594911.0689585,396771,0.5717951655387878
1656595060.7731645,398183,0.5717951655387878
1656595206.8814468,399595,0.5717951655387878
1656595355.407741,401007,0.5717951655387878
1656595501.9574387,402419,0.5717951655387878
1656595647.8660429,403831,0.5717951655387878
1656595797.5546832,405243,0.5717951655387878
1656595944.6472044,406655,0.5717951655387878
1656596092.9467773,408067,0.5717951655387878
1656596241.9901764,409479,0.5717951655387878
1656596390.2528336,410891,0.5717951655387878
1656596536.6684537,412303,0.5717951655387878
1656596683.0130408,413715,0.5717951655387878
1656596831.7356267,415127,0.5717951655387878
1656596978.5880907,416539,0.5717951655387878
1656597127.0796046,417951,0.5717951655387878
1656597273.425553,419363,0.5717951655387878
1656597421.713342,420775,0.5717951655387878
1656597568.8007097,422187,0.5717951655387878
1656598935.1007326,423599,0.5717951655387878
1656608592.6785936,425011,0.5540453195571899
1656608740.4810255,426423,0.5540453195571899
1656608888.3693085,427835,0.5540453195571899
1656609037.1353571,429247,0.5540453195571899
1656609185.5773196,430659,0.5540453195571899
1656609955.4569075,432071,0.5540453195571899
1656610104.4573286,433483,0.5540453195571899
1656610253.803207,434895,0.5540453195571899
1656610406.220143,436307,0.5540453195571899
1656610553.4848351,437719,0.5540453195571899
1656610700.690177,439131,0.5540453195571899
1656610847.274076,440543,0.5540453195571899
1656610996.4542413,441955,0.5540453195571899
1656611143.5472286,443367,0.5540453195571899
1656611293.330361,444779,0.5540453195571899
1656611440.7305112,446191,0.5540453195571899
1656611592.4102666,447603,0.5540453195571899
1656611741.2445838,449015,0.5540453195571899
1656611889.3584013,450427,0.5540453195571899
1656612036.2246413,451839,0.5540453195571899
1656612185.0131445,453251,0.5540453195571899
1656612335.0448806,454663,0.5540453195571899
1656612486.3102894,456075,0.5540453195571899
1656612636.0969832,457487,0.5540453195571899
1656614021.4729729,458899,0.5540453195571899
1656614169.2587314,460311,0.5540453195571899
1656614314.9555173,461723,0.5540453195571899
1656614463.1734636,463135,0.5540453195571899
1656614612.3655887,464547,0.5540453195571899
1656614760.2564347,465959,0.5540453195571899
1656614908.7539206,467371,0.5540453195571899
1656615056.6265938,468783,0.5540453195571899
1656615205.37088,470195,0.5540453195571899
1656615355.89089,471607,0.5540453195571899
1656615503.572527,473019,0.5540453195571899
1656615654.1886022,474431,0.5540453195571899
1656615803.043512,475843,0.5540453195571899
1656615954.02663,477255,0.5540453195571899
1656616101.432855,478667,0.5540453195571899
1656616252.6147478,480079,0.5540453195571899
1656616400.5605905,481491,0.5540453195571899
1656616548.5850308,482903,0.5540453195571899
1656616698.4024203,484315,0.5540453195571899
1656616847.5371752,485727,0.5540453195571899
1656616993.4812467,487139,0.5540453195571899
1656617141.5837119,488551,0.5540453195571899
1656617290.3515568,489963,0.5540453195571899
1656617440.3581192,491375,0.5540453195571899
1656617590.031983,492787,0.5540453195571899
1656618971.627002,494199,0.5540453195571899
1656629034.6134238,495611,0.5574120879173279
1656629181.4938028,497023,0.5574120879173279
1656629327.4353528,498435,0.5574120879173279
1656629473.0430326,499847,0.5574120879173279
1656629620.3477278,501259,0.5574120879173279
1656629770.5476203,502671,0.5574120879173279
1656629917.4481182,504083,0.5574120879173279
1656630067.9672785,505495,0.5574120879173279
1656630216.0904996,506907,0.5574120879173279
1656630365.4176934,508319,0.5574120879173279
1656630511.6907566,509731,0.5574120879173279
1656630660.1205564,511143,0.5574120879173279
1656630809.818297,512555,0.5574120879173279
1656630958.0983,513967,0.5574120879173279
1656631107.392917,515379,0.5574120879173279
1656631253.2049463,516791,0.5574120879173279
1656631401.755316,518203,0.5574120879173279
1656631550.9597666,519615,0.5574120879173279
1656631699.5855381,521027,0.5574120879173279
1656631843.3773532,522439,0.5574120879173279
1656631995.2298558,523851,0.5574120879173279
1656632142.8964036,525263,0.5574120879173279
1656632292.3112495,526675,0.5574120879173279
1656632443.5372705,528087,0.5574120879173279
1656633824.895157,529499,0.5574120879173279
1656633973.2883093,530911,0.5574120879173279
1656634120.499826,532323,0.5574120879173279
1656634271.400886,533735,0.5574120879173279
1656634419.1432824,535147,0.5574120879173279
1656634568.8687642,536559,0.5574120879173279
1656634719.4047914,537971,0.5574120879173279
1656634868.3035522,539383,0.5574120879173279
1656635017.4273949,540795,0.5574120879173279
1656635167.380042,542207,0.5574120879173279
1656635317.6424978,543619,0.5574120879173279
1656635467.9364908,545031,0.5574120879173279
1656635615.592764,546443,0.5574120879173279
1656635765.1319785,547855,0.5574120879173279
1656635913.8298688,549267,0.5574120879173279
1656636061.4065046,550679,0.5574120879173279
1656636210.8344033,552091,0.5574120879173279
1656636357.3724415,553503,0.5574120879173279
1656636505.2695987,554915,0.5574120879173279
1656636655.9518404,556327,0.5574120879173279
1656636804.7485976,557739,0.5574120879173279
1656636953.208789,559151,0.5574120879173279
1656637102.9715073,560563,0.5574120879173279
1656637253.887505,561975,0.5574120879173279
1656637404.4803066,563387,0.5574120879173279
1656638802.4868574,564799,0.5574120879173279
1656649300.7505908,566211,0.5695589780807495
1656649452.101248,567623,0.5695589780807495
1656649606.89637,569035,0.5695589780807495
1656649763.33724,570447,0.5695589780807495
1656649914.7015772,571859,0.5695589780807495
1656650066.0961242,573271,0.5695589780807495
1656650217.597091,574683,0.5695589780807495
1656650369.8850427,576095,0.5695589780807495
1656650519.9354198,577507,0.5695589780807495
1656650672.7693968,578919,0.5695589780807495
1656650822.910681,580331,0.5695589780807495
1656650973.2181005,581743,0.5695589780807495
1656651120.5794482,583155,0.5695589780807495
1656651273.783204,584567,0.5695589780807495
1656651425.075537,585979,0.5695589780807495
1656651576.0912893,587391,0.5695589780807495
1656651726.2976723,588803,0.5695589780807495
1656651877.9338193,590215,0.5695589780807495
1656652028.5385582,591627,0.5695589780807495
1656652180.7824247,593039,0.5695589780807495
1656652329.1471653,594451,0.5695589780807495
1656652479.6928213,595863,0.5695589780807495
1656652629.2590754,597275,0.5695589780807495
1656652779.7426357,598687,0.5695589780807495
1656654203.71095,600099,0.5695589780807495
1656654353.595318,601511,0.5695589780807495
1656654505.2676518,602923,0.5695589780807495
1656654653.118783,604335,0.5695589780807495
1656654799.7112267,605747,0.5695589780807495
1656654951.5030453,607159,0.5695589780807495
1656655102.2749245,608571,0.5695589780807495
1656655254.408268,609983,0.5695589780807495
1656655409.8850334,611395,0.5695589780807495
1656655562.977823,612807,0.5695589780807495
1656655718.1388087,614219,0.5695589780807495
1656655870.869067,615631,0.5695589780807495
1656656023.8613737,617043,0.5695589780807495
1656656174.1668878,618455,0.5695589780807495
1656656322.7030618,619867,0.5695589780807495
1656656470.5978615,621279,0.5695589780807495
1656656621.7510543,622691,0.5695589780807495
1656656771.779257,624103,0.5695589780807495
1656656922.5163252,625515,0.5695589780807495
1656657073.1735685,626927,0.5695589780807495
1656657222.2140825,628339,0.5695589780807495
1656657372.4842486,629751,0.5695589780807495
1656657522.3007457,631163,0.5695589780807495
1656657674.0008361,632575,0.5695589780807495
1656657821.9880614,633987,0.5695589780807495
1656659233.3163586,635399,0.5695589780807495
1656669945.6240284,636811,0.5459968447685242
1656670099.9405935,638223,0.5459968447685242
1656670251.3661397,639635,0.5459968447685242
1656670401.1766531,641047,0.5459968447685242
1656670552.2047975,642459,0.5459968447685242
1656670702.6198049,643871,0.5459968447685242
1656670855.765043,645283,0.5459968447685242
1656671009.19803,646695,0.5459968447685242
1656671158.773701,648107,0.5459968447685242
1656671310.4440794,649519,0.5459968447685242
1656671462.6227758,650931,0.5459968447685242
1656671615.7759728,652343,0.5459968447685242
1656671768.8573763,653755,0.5459968447685242
1656671920.1665833,655167,0.5459968447685242
1656672072.8570127,656579,0.5459968447685242
1656672223.9011948,657991,0.5459968447685242
1656672373.591852,659403,0.5459968447685242
1656672526.3084545,660815,0.5459968447685242
1656672680.6974049,662227,0.5459968447685242
1656672833.8722,663639,0.5459968447685242
1656672988.1927617,665051,0.5459968447685242
1656673142.874484,666463,0.5459968447685242
1656673295.815801,667875,0.5459968447685242
1656673448.3758712,669287,0.5459968447685242
1656674873.224576,670699,0.5459968447685242
1656675023.9708638,672111,0.5459968447685242
1656675177.4608214,673523,0.5459968447685242
1656675333.1148996,674935,0.5459968447685242
1656675483.4443064,676347,0.5459968447685242
1656675633.507684,677759,0.5459968447685242
1656675783.7924824,679171,0.5459968447685242
1656675937.7099237,680583,0.5459968447685242
1656676089.435488,681995,0.5459968447685242
1656676244.1060724,683407,0.5459968447685242
1656676397.916287,684819,0.5459968447685242
1656676550.3527727,686231,0.5459968447685242
1656676702.289648,687643,0.5459968447685242
1656676854.616662,689055,0.5459968447685242
1656677009.8332489,690467,0.5459968447685242
1656677163.316909,691879,0.5459968447685242
1656677315.3138402,693291,0.5459968447685242
1656677469.3985333,694703,0.5459968447685242
1656677619.7740183,696115,0.5459968447685242
1656677774.5660124,697527,0.5459968447685242
1656677928.6563268,698939,0.5459968447685242
1656678084.9710622,700351,0.5459968447685242
1656678239.0060194,701763,0.5459968447685242
1656678392.9410796,703175,0.5459968447685242
1656678542.9805312,704587,0.5459968447685242
1656679974.4462013,705999,0.5459968447685242
1656691086.391613,707411,0.5655096173286438
1656691238.1284564,708823,0.5655096173286438


==> figure-data/hard-labels/old_features_no_aug/run-version_1_highest_confidence_hardlabels_cart-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656521143.7085218,72011,0.6486233472824097
1656521282.1007106,73423,0.6486233472824097
1656521421.6703928,74835,0.6486233472824097
1656521557.666396,76247,0.6486233472824097
1656521696.9568894,77659,0.6486233472824097
1656521833.4918926,79071,0.6486233472824097
1656521971.0026627,80483,0.6486233472824097
1656522110.8380005,81895,0.6486233472824097
1656522253.445495,83307,0.6486233472824097
1656522393.5093849,84719,0.6486233472824097
1656522534.557801,86131,0.6486233472824097
1656522673.5627153,87543,0.6486233472824097
1656522812.9506238,88955,0.6486233472824097
1656522951.4817212,90367,0.6486233472824097
1656523092.264007,91779,0.6486233472824097
1656523232.090624,93191,0.6486233472824097
1656523370.1557643,94603,0.6486233472824097
1656523510.2707229,96015,0.6486233472824097
1656523649.832303,97427,0.6486233472824097
1656523790.2206984,98839,0.6486233472824097
1656523932.9817774,100251,0.6486233472824097
1656524075.0991867,101663,0.6486233472824097
1656524213.46813,103075,0.6486233472824097
1656524354.0657313,104487,0.6486233472824097
1656525602.83575,105899,0.6486233472824097
1656525742.6600685,107311,0.6486233472824097
1656525882.8921661,108723,0.6486233472824097
1656526023.7360458,110135,0.6486233472824097
1656526162.7118456,111547,0.6486233472824097
1656526302.828193,112959,0.6486233472824097
1656526442.449904,114371,0.6486233472824097
1656526582.9768884,115783,0.6486233472824097
1656526721.5683954,117195,0.6486233472824097
1656526861.9875023,118607,0.6486233472824097
1656527002.2880988,120019,0.6486233472824097
1656527143.3453526,121431,0.6486233472824097
1656527285.0834477,122843,0.6486233472824097
1656527423.854002,124255,0.6486233472824097
1656527562.977001,125667,0.6486233472824097
1656527702.6507726,127079,0.6486233472824097
1656527840.6147578,128491,0.6486233472824097
1656527980.749722,129903,0.6486233472824097
1656528120.4087389,131315,0.6486233472824097
1656528261.5212657,132727,0.6486233472824097
1656528400.3394678,134139,0.6486233472824097
1656528538.8568218,135551,0.6486233472824097
1656528678.0831194,136963,0.6486233472824097
1656528817.819728,138375,0.6486233472824097
1656528958.553133,139787,0.6486233472824097
1656530209.471497,141199,0.6486233472824097
1656536375.7354662,142611,0.6456910371780396
1656536516.4783077,144023,0.6456910371780396
1656536657.933842,145435,0.6456910371780396
1656536798.8738034,146847,0.6456910371780396
1656536939.9004443,148259,0.6456910371780396
1656537083.5272665,149671,0.6456910371780396
1656537224.5735083,151083,0.6456910371780396
1656537367.3044581,152495,0.6456910371780396
1656537505.9358757,153907,0.6456910371780396
1656537645.103815,155319,0.6456910371780396
1656537784.9589167,156731,0.6456910371780396
1656537925.052536,158143,0.6456910371780396
1656538065.534961,159555,0.6456910371780396
1656538205.830468,160967,0.6456910371780396
1656538996.8077574,162379,0.6456910371780396
1656539138.1464806,163791,0.6456910371780396
1656539283.0725212,165203,0.6456910371780396
1656539428.5049253,166615,0.6456910371780396
1656539574.3018377,168027,0.6456910371780396
1656539719.5073638,169439,0.6456910371780396
1656539863.653632,170851,0.6456910371780396
1656540008.032312,172263,0.6456910371780396
1656540151.4689696,173675,0.6456910371780396
1656540295.949982,175087,0.6456910371780396
1656541582.0771046,176499,0.6456910371780396
1656541726.9888957,177911,0.6456910371780396
1656541872.3460696,179323,0.6456910371780396
1656542018.3074121,180735,0.6456910371780396
1656542160.6420703,182147,0.6456910371780396
1656542302.1304848,183559,0.6456910371780396
1656542443.6956012,184971,0.6456910371780396
1656542585.8675556,186383,0.6456910371780396
1656542727.324185,187795,0.6456910371780396
1656542869.0893173,189207,0.6456910371780396
1656543011.568268,190619,0.6456910371780396
1656543154.580742,192031,0.6456910371780396
1656543296.937148,193443,0.6456910371780396
1656543439.095692,194855,0.6456910371780396
1656543580.8796766,196267,0.6456910371780396
1656543721.330848,197679,0.6456910371780396
1656543863.399528,199091,0.6456910371780396
1656544004.9150872,200503,0.6456910371780396
1656544151.4390879,201915,0.6456910371780396
1656544292.4500375,203327,0.6456910371780396
1656544433.7205603,204739,0.6456910371780396
1656544575.2259498,206151,0.6456910371780396
1656544716.1511831,207563,0.6456910371780396
1656544858.637782,208975,0.6456910371780396
1656545000.7374842,210387,0.6456910371780396
1656546273.7779214,211799,0.6456910371780396
1656553146.9157393,213211,0.6000956892967224
1656553291.375131,214623,0.6000956892967224
1656553433.4369843,216035,0.6000956892967224
1656553578.863633,217447,0.6000956892967224
1656553722.805799,218859,0.6000956892967224
1656553867.6963613,220271,0.6000956892967224
1656554012.5463815,221683,0.6000956892967224
1656554155.2282624,223095,0.6000956892967224
1656554296.852258,224507,0.6000956892967224
1656554441.0278962,225919,0.6000956892967224
1656554582.9224422,227331,0.6000956892967224
1656554725.5765817,228743,0.6000956892967224
1656554870.8209527,230155,0.6000956892967224
1656555014.6657877,231567,0.6000956892967224
1656555159.2773662,232979,0.6000956892967224
1656555303.7851284,234391,0.6000956892967224
1656555446.2958624,235803,0.6000956892967224
1656555590.5190773,237215,0.6000956892967224
1656555735.915866,238627,0.6000956892967224
1656555881.624319,240039,0.6000956892967224
1656556027.3917434,241451,0.6000956892967224
1656556171.8325813,242863,0.6000956892967224
1656556317.3054914,244275,0.6000956892967224
1656556459.6952348,245687,0.6000956892967224
1656557755.699453,247099,0.6000956892967224
1656557898.4043608,248511,0.6000956892967224
1656558041.556394,249923,0.6000956892967224
1656558184.5670831,251335,0.6000956892967224
1656558332.100257,252747,0.6000956892967224
1656558480.1598656,254159,0.6000956892967224
1656558629.0863018,255571,0.6000956892967224
1656558773.1915324,256983,0.6000956892967224
1656558916.918918,258395,0.6000956892967224
1656559060.344084,259807,0.6000956892967224
1656559202.7331216,261219,0.6000956892967224
1656559347.9526336,262631,0.6000956892967224
1656559490.9284272,264043,0.6000956892967224
1656559633.1420085,265455,0.6000956892967224
1656559777.7926092,266867,0.6000956892967224
1656559924.9275715,268279,0.6000956892967224
1656560069.6722336,269691,0.6000956892967224
1656560212.6311197,271103,0.6000956892967224
1656560355.219745,272515,0.6000956892967224
1656560497.6972764,273927,0.6000956892967224
1656560639.0714126,275339,0.6000956892967224
1656560783.971037,276751,0.6000956892967224
1656560927.5599403,278163,0.6000956892967224
1656561071.7202063,279575,0.6000956892967224
1656561212.6829836,280987,0.6000956892967224
1656562551.6477392,282399,0.6000956892967224
1656570771.8923616,283811,0.6048586964607239
1656570918.1097198,285223,0.6048586964607239
1656571062.0045764,286635,0.6048586964607239
1656571208.121298,288047,0.6048586964607239
1656571354.7756572,289459,0.6048586964607239
1656571499.7317905,290871,0.6048586964607239
1656571644.5517328,292283,0.6048586964607239
1656571789.9239733,293695,0.6048586964607239
1656571935.108836,295107,0.6048586964607239
1656572080.981029,296519,0.6048586964607239
1656572226.0413184,297931,0.6048586964607239
1656572372.1309671,299343,0.6048586964607239
1656572518.461515,300755,0.6048586964607239
1656572662.4555466,302167,0.6048586964607239
1656572807.4727306,303579,0.6048586964607239
1656572953.317118,304991,0.6048586964607239
1656573099.8752418,306403,0.6048586964607239
1656573244.8477015,307815,0.6048586964607239
1656573389.9938545,309227,0.6048586964607239
1656573533.9203758,310639,0.6048586964607239
1656573678.4713144,312051,0.6048586964607239
1656573822.1613781,313463,0.6048586964607239
1656573966.4665456,314875,0.6048586964607239
1656574111.935171,316287,0.6048586964607239
1656575445.8357122,317699,0.6048586964607239
1656575588.0925453,319111,0.6048586964607239
1656575733.7294798,320523,0.6048586964607239
1656575879.3572276,321935,0.6048586964607239
1656576024.167422,323347,0.6048586964607239
1656576168.6695218,324759,0.6048586964607239
1656576314.326844,326171,0.6048586964607239
1656576458.6859,327583,0.6048586964607239
1656576603.5891871,328995,0.6048586964607239
1656576748.1141737,330407,0.6048586964607239
1656576895.039159,331819,0.6048586964607239
1656577041.1672404,333231,0.6048586964607239
1656577187.6163623,334643,0.6048586964607239
1656577332.5763786,336055,0.6048586964607239
1656577477.8892663,337467,0.6048586964607239
1656577622.7917018,338879,0.6048586964607239
1656577767.038397,340291,0.6048586964607239
1656577911.698487,341703,0.6048586964607239
1656578057.927159,343115,0.6048586964607239
1656578204.941828,344527,0.6048586964607239
1656578349.2530072,345939,0.6048586964607239
1656578493.8525727,347351,0.6048586964607239
1656578637.4232223,348763,0.6048586964607239
1656578781.900457,350175,0.6048586964607239
1656578927.1540737,351587,0.6048586964607239
1656580256.8151271,352999,0.6048586964607239
1656589252.7312183,354411,0.5929445028305054
1656589402.2349226,355823,0.5929445028305054
1656589549.27779,357235,0.5929445028305054
1656589697.024825,358647,0.5929445028305054
1656589844.0783658,360059,0.5929445028305054
1656589991.8775373,361471,0.5929445028305054
1656590139.9465039,362883,0.5929445028305054
1656590284.6269057,364295,0.5929445028305054
1656590433.0785367,365707,0.5929445028305054
1656590582.2891257,367119,0.5929445028305054
1656590731.0623295,368531,0.5929445028305054
1656590878.4110432,369943,0.5929445028305054
1656591024.2562912,371355,0.5929445028305054
1656591174.1884682,372767,0.5929445028305054
1656591322.144042,374179,0.5929445028305054
1656591467.9667346,375591,0.5929445028305054
1656591616.6243134,377003,0.5929445028305054
1656591766.6468747,378415,0.5929445028305054
1656591913.7461321,379827,0.5929445028305054
1656592058.40379,381239,0.5929445028305054
1656592205.2775297,382651,0.5929445028305054
1656592352.2901623,384063,0.5929445028305054
1656592501.961129,385475,0.5929445028305054
1656592651.6028636,386887,0.5929445028305054
1656594021.357728,388299,0.5929445028305054
1656594167.5620966,389711,0.5929445028305054
1656594318.7890086,391123,0.5929445028305054
1656594467.5206702,392535,0.5929445028305054
1656594613.469051,393947,0.5929445028305054
1656594763.18257,395359,0.5929445028305054
1656594911.0689585,396771,0.5929445028305054
1656595060.7731645,398183,0.5929445028305054
1656595206.8814468,399595,0.5929445028305054
1656595355.407741,401007,0.5929445028305054
1656595501.9574387,402419,0.5929445028305054
1656595647.8660429,403831,0.5929445028305054
1656595797.5546832,405243,0.5929445028305054
1656595944.6472044,406655,0.5929445028305054
1656596092.9467773,408067,0.5929445028305054
1656596241.9901764,409479,0.5929445028305054
1656596390.2528336,410891,0.5929445028305054
1656596536.6684537,412303,0.5929445028305054
1656596683.0130408,413715,0.5929445028305054
1656596831.7356267,415127,0.5929445028305054
1656596978.5880907,416539,0.5929445028305054
1656597127.0796046,417951,0.5929445028305054
1656597273.425553,419363,0.5929445028305054
1656597421.713342,420775,0.5929445028305054
1656597568.8007097,422187,0.5929445028305054
1656598935.1007326,423599,0.5929445028305054
1656608592.6785936,425011,0.5763490200042725
1656608740.4810255,426423,0.5763490200042725
1656608888.3693085,427835,0.5763490200042725
1656609037.1353571,429247,0.5763490200042725
1656609185.5773196,430659,0.5763490200042725
1656609955.4569075,432071,0.5763490200042725
1656610104.4573286,433483,0.5763490200042725
1656610253.803207,434895,0.5763490200042725
1656610406.220143,436307,0.5763490200042725
1656610553.4848351,437719,0.5763490200042725
1656610700.690177,439131,0.5763490200042725
1656610847.274076,440543,0.5763490200042725
1656610996.4542413,441955,0.5763490200042725
1656611143.5472286,443367,0.5763490200042725
1656611293.330361,444779,0.5763490200042725
1656611440.7305112,446191,0.5763490200042725
1656611592.4102666,447603,0.5763490200042725
1656611741.2445838,449015,0.5763490200042725
1656611889.3584013,450427,0.5763490200042725
1656612036.2246413,451839,0.5763490200042725
1656612185.0131445,453251,0.5763490200042725
1656612335.0448806,454663,0.5763490200042725
1656612486.3102894,456075,0.5763490200042725
1656612636.0969832,457487,0.5763490200042725
1656614021.4729729,458899,0.5763490200042725
1656614169.2587314,460311,0.5763490200042725
1656614314.9555173,461723,0.5763490200042725
1656614463.1734636,463135,0.5763490200042725
1656614612.3655887,464547,0.5763490200042725
1656614760.2564347,465959,0.5763490200042725
1656614908.7539206,467371,0.5763490200042725
1656615056.6265938,468783,0.5763490200042725
1656615205.37088,470195,0.5763490200042725
1656615355.89089,471607,0.5763490200042725
1656615503.572527,473019,0.5763490200042725
1656615654.1886022,474431,0.5763490200042725
1656615803.043512,475843,0.5763490200042725
1656615954.02663,477255,0.5763490200042725
1656616101.432855,478667,0.5763490200042725
1656616252.6147478,480079,0.5763490200042725
1656616400.5605905,481491,0.5763490200042725
1656616548.5850308,482903,0.5763490200042725
1656616698.4024203,484315,0.5763490200042725
1656616847.5371752,485727,0.5763490200042725
1656616993.4812467,487139,0.5763490200042725
1656617141.5837119,488551,0.5763490200042725
1656617290.3515568,489963,0.5763490200042725
1656617440.3581192,491375,0.5763490200042725
1656617590.031983,492787,0.5763490200042725
1656618971.627002,494199,0.5763490200042725
1656629034.6134238,495611,0.5766701102256775
1656629181.4938028,497023,0.5766701102256775
1656629327.4353528,498435,0.5766701102256775
1656629473.0430326,499847,0.5766701102256775
1656629620.3477278,501259,0.5766701102256775
1656629770.5476203,502671,0.5766701102256775
1656629917.4481182,504083,0.5766701102256775
1656630067.9672785,505495,0.5766701102256775
1656630216.0904996,506907,0.5766701102256775
1656630365.4176934,508319,0.5766701102256775
1656630511.6907566,509731,0.5766701102256775
1656630660.1205564,511143,0.5766701102256775
1656630809.818297,512555,0.5766701102256775
1656630958.0983,513967,0.5766701102256775
1656631107.392917,515379,0.5766701102256775
1656631253.2049463,516791,0.5766701102256775
1656631401.755316,518203,0.5766701102256775
1656631550.9597666,519615,0.5766701102256775
1656631699.5855381,521027,0.5766701102256775
1656631843.3773532,522439,0.5766701102256775
1656631995.2298558,523851,0.5766701102256775
1656632142.8964036,525263,0.5766701102256775
1656632292.3112495,526675,0.5766701102256775
1656632443.5372705,528087,0.5766701102256775
1656633824.895157,529499,0.5766701102256775
1656633973.2883093,530911,0.5766701102256775
1656634120.499826,532323,0.5766701102256775
1656634271.400886,533735,0.5766701102256775
1656634419.1432824,535147,0.5766701102256775
1656634568.8687642,536559,0.5766701102256775
1656634719.4047914,537971,0.5766701102256775
1656634868.3035522,539383,0.5766701102256775
1656635017.4273949,540795,0.5766701102256775
1656635167.380042,542207,0.5766701102256775
1656635317.6424978,543619,0.5766701102256775
1656635467.9364908,545031,0.5766701102256775
1656635615.592764,546443,0.5766701102256775
1656635765.1319785,547855,0.5766701102256775
1656635913.8298688,549267,0.5766701102256775
1656636061.4065046,550679,0.5766701102256775
1656636210.8344033,552091,0.5766701102256775
1656636357.3724415,553503,0.5766701102256775
1656636505.2695987,554915,0.5766701102256775
1656636655.9518404,556327,0.5766701102256775
1656636804.7485976,557739,0.5766701102256775
1656636953.208789,559151,0.5766701102256775
1656637102.9715073,560563,0.5766701102256775
1656637253.887505,561975,0.5766701102256775
1656637404.4803066,563387,0.5766701102256775
1656638802.4868574,564799,0.5766701102256775
1656649300.7505908,566211,0.596407413482666
1656649452.101248,567623,0.596407413482666
1656649606.89637,569035,0.596407413482666
1656649763.33724,570447,0.596407413482666
1656649914.7015772,571859,0.596407413482666
1656650066.0961242,573271,0.596407413482666
1656650217.597091,574683,0.596407413482666
1656650369.8850427,576095,0.596407413482666
1656650519.9354198,577507,0.596407413482666
1656650672.7693968,578919,0.596407413482666
1656650822.910681,580331,0.596407413482666
1656650973.2181005,581743,0.596407413482666
1656651120.5794482,583155,0.596407413482666
1656651273.783204,584567,0.596407413482666
1656651425.075537,585979,0.596407413482666
1656651576.0912893,587391,0.596407413482666
1656651726.2976723,588803,0.596407413482666
1656651877.9338193,590215,0.596407413482666
1656652028.5385582,591627,0.596407413482666
1656652180.7824247,593039,0.596407413482666
1656652329.1471653,594451,0.596407413482666
1656652479.6928213,595863,0.596407413482666
1656652629.2590754,597275,0.596407413482666
1656652779.7426357,598687,0.596407413482666
1656654203.71095,600099,0.596407413482666
1656654353.595318,601511,0.596407413482666
1656654505.2676518,602923,0.596407413482666
1656654653.118783,604335,0.596407413482666
1656654799.7112267,605747,0.596407413482666
1656654951.5030453,607159,0.596407413482666
1656655102.2749245,608571,0.596407413482666
1656655254.408268,609983,0.596407413482666
1656655409.8850334,611395,0.596407413482666
1656655562.977823,612807,0.596407413482666
1656655718.1388087,614219,0.596407413482666
1656655870.869067,615631,0.596407413482666
1656656023.8613737,617043,0.596407413482666
1656656174.1668878,618455,0.596407413482666
1656656322.7030618,619867,0.596407413482666
1656656470.5978615,621279,0.596407413482666
1656656621.7510543,622691,0.596407413482666
1656656771.779257,624103,0.596407413482666
1656656922.5163252,625515,0.596407413482666
1656657073.1735685,626927,0.596407413482666
1656657222.2140825,628339,0.596407413482666
1656657372.4842486,629751,0.596407413482666
1656657522.3007457,631163,0.596407413482666
1656657674.0008361,632575,0.596407413482666
1656657821.9880614,633987,0.596407413482666
1656659233.3163586,635399,0.596407413482666
1656669945.6240284,636811,0.5775452256202698
1656670099.9405935,638223,0.5775452256202698
1656670251.3661397,639635,0.5775452256202698
1656670401.1766531,641047,0.5775452256202698
1656670552.2047975,642459,0.5775452256202698
1656670702.6198049,643871,0.5775452256202698
1656670855.765043,645283,0.5775452256202698
1656671009.19803,646695,0.5775452256202698
1656671158.773701,648107,0.5775452256202698
1656671310.4440794,649519,0.5775452256202698
1656671462.6227758,650931,0.5775452256202698
1656671615.7759728,652343,0.5775452256202698
1656671768.8573763,653755,0.5775452256202698
1656671920.1665833,655167,0.5775452256202698
1656672072.8570127,656579,0.5775452256202698
1656672223.9011948,657991,0.5775452256202698
1656672373.591852,659403,0.5775452256202698
1656672526.3084545,660815,0.5775452256202698
1656672680.6974049,662227,0.5775452256202698
1656672833.8722,663639,0.5775452256202698
1656672988.1927617,665051,0.5775452256202698
1656673142.874484,666463,0.5775452256202698
1656673295.815801,667875,0.5775452256202698
1656673448.3758712,669287,0.5775452256202698
1656674873.224576,670699,0.5775452256202698
1656675023.9708638,672111,0.5775452256202698
1656675177.4608214,673523,0.5775452256202698
1656675333.1148996,674935,0.5775452256202698
1656675483.4443064,676347,0.5775452256202698
1656675633.507684,677759,0.5775452256202698
1656675783.7924824,679171,0.5775452256202698
1656675937.7099237,680583,0.5775452256202698
1656676089.435488,681995,0.5775452256202698
1656676244.1060724,683407,0.5775452256202698
1656676397.916287,684819,0.5775452256202698
1656676550.3527727,686231,0.5775452256202698
1656676702.289648,687643,0.5775452256202698
1656676854.616662,689055,0.5775452256202698
1656677009.8332489,690467,0.5775452256202698
1656677163.316909,691879,0.5775452256202698
1656677315.3138402,693291,0.5775452256202698
1656677469.3985333,694703,0.5775452256202698
1656677619.7740183,696115,0.5775452256202698
1656677774.5660124,697527,0.5775452256202698
1656677928.6563268,698939,0.5775452256202698
1656678084.9710622,700351,0.5775452256202698
1656678239.0060194,701763,0.5775452256202698
1656678392.9410796,703175,0.5775452256202698
1656678542.9805312,704587,0.5775452256202698
1656679974.4462013,705999,0.5775452256202698
1656691086.391613,707411,0.5939862132072449
1656691238.1284564,708823,0.5939862132072449


==> figure-data/hard-labels/old_features_no_aug/run-version_1_highest_confidence_hardlabels_mainpicture-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656521143.7085218,72011,0.6764508485794067
1656521282.1007106,73423,0.6764508485794067
1656521421.6703928,74835,0.6764508485794067
1656521557.666396,76247,0.6764508485794067
1656521696.9568894,77659,0.6764508485794067
1656521833.4918926,79071,0.6764508485794067
1656521971.0026627,80483,0.6764508485794067
1656522110.8380005,81895,0.6764508485794067
1656522253.445495,83307,0.6764508485794067
1656522393.5093849,84719,0.6764508485794067
1656522534.557801,86131,0.6764508485794067
1656522673.5627153,87543,0.6764508485794067
1656522812.9506238,88955,0.6764508485794067
1656522951.4817212,90367,0.6764508485794067
1656523092.264007,91779,0.6764508485794067
1656523232.090624,93191,0.6764508485794067
1656523370.1557643,94603,0.6764508485794067
1656523510.2707229,96015,0.6764508485794067
1656523649.832303,97427,0.6764508485794067
1656523790.2206984,98839,0.6764508485794067
1656523932.9817774,100251,0.6764508485794067
1656524075.0991867,101663,0.6764508485794067
1656524213.46813,103075,0.6764508485794067
1656524354.0657313,104487,0.6764508485794067
1656525602.83575,105899,0.6764508485794067
1656525742.6600685,107311,0.6764508485794067
1656525882.8921661,108723,0.6764508485794067
1656526023.7360458,110135,0.6764508485794067
1656526162.7118456,111547,0.6764508485794067
1656526302.828193,112959,0.6764508485794067
1656526442.449904,114371,0.6764508485794067
1656526582.9768884,115783,0.6764508485794067
1656526721.5683954,117195,0.6764508485794067
1656526861.9875023,118607,0.6764508485794067
1656527002.2880988,120019,0.6764508485794067
1656527143.3453526,121431,0.6764508485794067
1656527285.0834477,122843,0.6764508485794067
1656527423.854002,124255,0.6764508485794067
1656527562.977001,125667,0.6764508485794067
1656527702.6507726,127079,0.6764508485794067
1656527840.6147578,128491,0.6764508485794067
1656527980.749722,129903,0.6764508485794067
1656528120.4087389,131315,0.6764508485794067
1656528261.5212657,132727,0.6764508485794067
1656528400.3394678,134139,0.6764508485794067
1656528538.8568218,135551,0.6764508485794067
1656528678.0831194,136963,0.6764508485794067
1656528817.819728,138375,0.6764508485794067
1656528958.553133,139787,0.6764508485794067
1656530209.471497,141199,0.6764508485794067
1656536375.7354662,142611,0.6658353209495544
1656536516.4783077,144023,0.6658353209495544
1656536657.933842,145435,0.6658353209495544
1656536798.8738034,146847,0.6658353209495544
1656536939.9004443,148259,0.6658353209495544
1656537083.5272665,149671,0.6658353209495544
1656537224.5735083,151083,0.6658353209495544
1656537367.3044581,152495,0.6658353209495544
1656537505.9358757,153907,0.6658353209495544
1656537645.103815,155319,0.6658353209495544
1656537784.9589167,156731,0.6658353209495544
1656537925.052536,158143,0.6658353209495544
1656538065.534961,159555,0.6658353209495544
1656538205.830468,160967,0.6658353209495544
1656538996.8077574,162379,0.6658353209495544
1656539138.1464806,163791,0.6658353209495544
1656539283.0725212,165203,0.6658353209495544
1656539428.5049253,166615,0.6658353209495544
1656539574.3018377,168027,0.6658353209495544
1656539719.5073638,169439,0.6658353209495544
1656539863.653632,170851,0.6658353209495544
1656540008.032312,172263,0.6658353209495544
1656540151.4689696,173675,0.6658353209495544
1656540295.949982,175087,0.6658353209495544
1656541582.0771046,176499,0.6658353209495544
1656541726.9888957,177911,0.6658353209495544
1656541872.3460696,179323,0.6658353209495544
1656542018.3074121,180735,0.6658353209495544
1656542160.6420703,182147,0.6658353209495544
1656542302.1304848,183559,0.6658353209495544
1656542443.6956012,184971,0.6658353209495544
1656542585.8675556,186383,0.6658353209495544
1656542727.324185,187795,0.6658353209495544
1656542869.0893173,189207,0.6658353209495544
1656543011.568268,190619,0.6658353209495544
1656543154.580742,192031,0.6658353209495544
1656543296.937148,193443,0.6658353209495544
1656543439.095692,194855,0.6658353209495544
1656543580.8796766,196267,0.6658353209495544
1656543721.330848,197679,0.6658353209495544
1656543863.399528,199091,0.6658353209495544
1656544004.9150872,200503,0.6658353209495544
1656544151.4390879,201915,0.6658353209495544
1656544292.4500375,203327,0.6658353209495544
1656544433.7205603,204739,0.6658353209495544
1656544575.2259498,206151,0.6658353209495544
1656544716.1511831,207563,0.6658353209495544
1656544858.637782,208975,0.6658353209495544
1656545000.7374842,210387,0.6658353209495544
1656546273.7779214,211799,0.6658353209495544
1656553146.9157393,213211,0.6615000367164612
1656553291.375131,214623,0.6615000367164612
1656553433.4369843,216035,0.6615000367164612
1656553578.863633,217447,0.6615000367164612
1656553722.805799,218859,0.6615000367164612
1656553867.6963613,220271,0.6615000367164612
1656554012.5463815,221683,0.6615000367164612
1656554155.2282624,223095,0.6615000367164612
1656554296.852258,224507,0.6615000367164612
1656554441.0278962,225919,0.6615000367164612
1656554582.9224422,227331,0.6615000367164612
1656554725.5765817,228743,0.6615000367164612
1656554870.8209527,230155,0.6615000367164612
1656555014.6657877,231567,0.6615000367164612
1656555159.2773662,232979,0.6615000367164612
1656555303.7851284,234391,0.6615000367164612
1656555446.2958624,235803,0.6615000367164612
1656555590.5190773,237215,0.6615000367164612
1656555735.915866,238627,0.6615000367164612
1656555881.624319,240039,0.6615000367164612
1656556027.3917434,241451,0.6615000367164612
1656556171.8325813,242863,0.6615000367164612
1656556317.3054914,244275,0.6615000367164612
1656556459.6952348,245687,0.6615000367164612
1656557755.699453,247099,0.6615000367164612
1656557898.4043608,248511,0.6615000367164612
1656558041.556394,249923,0.6615000367164612
1656558184.5670831,251335,0.6615000367164612
1656558332.100257,252747,0.6615000367164612
1656558480.1598656,254159,0.6615000367164612
1656558629.0863018,255571,0.6615000367164612
1656558773.1915324,256983,0.6615000367164612
1656558916.918918,258395,0.6615000367164612
1656559060.344084,259807,0.6615000367164612
1656559202.7331216,261219,0.6615000367164612
1656559347.9526336,262631,0.6615000367164612
1656559490.9284272,264043,0.6615000367164612
1656559633.1420085,265455,0.6615000367164612
1656559777.7926092,266867,0.6615000367164612
1656559924.9275715,268279,0.6615000367164612
1656560069.6722336,269691,0.6615000367164612
1656560212.6311197,271103,0.6615000367164612
1656560355.219745,272515,0.6615000367164612
1656560497.6972764,273927,0.6615000367164612
1656560639.0714126,275339,0.6615000367164612
1656560783.971037,276751,0.6615000367164612
1656560927.5599403,278163,0.6615000367164612
1656561071.7202063,279575,0.6615000367164612
1656561212.6829836,280987,0.6615000367164612
1656562551.6477392,282399,0.6615000367164612
1656570771.8923616,283811,0.6721813082695007
1656570918.1097198,285223,0.6721813082695007
1656571062.0045764,286635,0.6721813082695007
1656571208.121298,288047,0.6721813082695007
1656571354.7756572,289459,0.6721813082695007
1656571499.7317905,290871,0.6721813082695007
1656571644.5517328,292283,0.6721813082695007
1656571789.9239733,293695,0.6721813082695007
1656571935.108836,295107,0.6721813082695007
1656572080.981029,296519,0.6721813082695007
1656572226.0413184,297931,0.6721813082695007
1656572372.1309671,299343,0.6721813082695007
1656572518.461515,300755,0.6721813082695007
1656572662.4555466,302167,0.6721813082695007
1656572807.4727306,303579,0.6721813082695007
1656572953.317118,304991,0.6721813082695007
1656573099.8752418,306403,0.6721813082695007
1656573244.8477015,307815,0.6721813082695007
1656573389.9938545,309227,0.6721813082695007
1656573533.9203758,310639,0.6721813082695007
1656573678.4713144,312051,0.6721813082695007
1656573822.1613781,313463,0.6721813082695007
1656573966.4665456,314875,0.6721813082695007
1656574111.935171,316287,0.6721813082695007
1656575445.8357122,317699,0.6721813082695007
1656575588.0925453,319111,0.6721813082695007
1656575733.7294798,320523,0.6721813082695007
1656575879.3572276,321935,0.6721813082695007
1656576024.167422,323347,0.6721813082695007
1656576168.6695218,324759,0.6721813082695007
1656576314.326844,326171,0.6721813082695007
1656576458.6859,327583,0.6721813082695007
1656576603.5891871,328995,0.6721813082695007
1656576748.1141737,330407,0.6721813082695007
1656576895.039159,331819,0.6721813082695007
1656577041.1672404,333231,0.6721813082695007
1656577187.6163623,334643,0.6721813082695007
1656577332.5763786,336055,0.6721813082695007
1656577477.8892663,337467,0.6721813082695007
1656577622.7917018,338879,0.6721813082695007
1656577767.038397,340291,0.6721813082695007
1656577911.698487,341703,0.6721813082695007
1656578057.927159,343115,0.6721813082695007
1656578204.941828,344527,0.6721813082695007
1656578349.2530072,345939,0.6721813082695007
1656578493.8525727,347351,0.6721813082695007
1656578637.4232223,348763,0.6721813082695007
1656578781.900457,350175,0.6721813082695007
1656578927.1540737,351587,0.6721813082695007
1656580256.8151271,352999,0.6721813082695007
1656589252.7312183,354411,0.6632195711135864
1656589402.2349226,355823,0.6632195711135864
1656589549.27779,357235,0.6632195711135864
1656589697.024825,358647,0.6632195711135864
1656589844.0783658,360059,0.6632195711135864
1656589991.8775373,361471,0.6632195711135864
1656590139.9465039,362883,0.6632195711135864
1656590284.6269057,364295,0.6632195711135864
1656590433.0785367,365707,0.6632195711135864
1656590582.2891257,367119,0.6632195711135864
1656590731.0623295,368531,0.6632195711135864
1656590878.4110432,369943,0.6632195711135864
1656591024.2562912,371355,0.6632195711135864
1656591174.1884682,372767,0.6632195711135864
1656591322.144042,374179,0.6632195711135864
1656591467.9667346,375591,0.6632195711135864
1656591616.6243134,377003,0.6632195711135864
1656591766.6468747,378415,0.6632195711135864
1656591913.7461321,379827,0.6632195711135864
1656592058.40379,381239,0.6632195711135864
1656592205.2775297,382651,0.6632195711135864
1656592352.2901623,384063,0.6632195711135864
1656592501.961129,385475,0.6632195711135864
1656592651.6028636,386887,0.6632195711135864
1656594021.357728,388299,0.6632195711135864
1656594167.5620966,389711,0.6632195711135864
1656594318.7890086,391123,0.6632195711135864
1656594467.5206702,392535,0.6632195711135864
1656594613.469051,393947,0.6632195711135864
1656594763.18257,395359,0.6632195711135864
1656594911.0689585,396771,0.6632195711135864
1656595060.7731645,398183,0.6632195711135864
1656595206.8814468,399595,0.6632195711135864
1656595355.407741,401007,0.6632195711135864
1656595501.9574387,402419,0.6632195711135864
1656595647.8660429,403831,0.6632195711135864
1656595797.5546832,405243,0.6632195711135864
1656595944.6472044,406655,0.6632195711135864
1656596092.9467773,408067,0.6632195711135864
1656596241.9901764,409479,0.6632195711135864
1656596390.2528336,410891,0.6632195711135864
1656596536.6684537,412303,0.6632195711135864
1656596683.0130408,413715,0.6632195711135864
1656596831.7356267,415127,0.6632195711135864
1656596978.5880907,416539,0.6632195711135864
1656597127.0796046,417951,0.6632195711135864
1656597273.425553,419363,0.6632195711135864
1656597421.713342,420775,0.6632195711135864
1656597568.8007097,422187,0.6632195711135864
1656598935.1007326,423599,0.6632195711135864
1656608592.6785936,425011,0.6435455083847046
1656608740.4810255,426423,0.6435455083847046
1656608888.3693085,427835,0.6435455083847046
1656609037.1353571,429247,0.6435455083847046
1656609185.5773196,430659,0.6435455083847046
1656609955.4569075,432071,0.6435455083847046
1656610104.4573286,433483,0.6435455083847046
1656610253.803207,434895,0.6435455083847046
1656610406.220143,436307,0.6435455083847046
1656610553.4848351,437719,0.6435455083847046
1656610700.690177,439131,0.6435455083847046
1656610847.274076,440543,0.6435455083847046
1656610996.4542413,441955,0.6435455083847046
1656611143.5472286,443367,0.6435455083847046
1656611293.330361,444779,0.6435455083847046
1656611440.7305112,446191,0.6435455083847046
1656611592.4102666,447603,0.6435455083847046
1656611741.2445838,449015,0.6435455083847046
1656611889.3584013,450427,0.6435455083847046
1656612036.2246413,451839,0.6435455083847046
1656612185.0131445,453251,0.6435455083847046
1656612335.0448806,454663,0.6435455083847046
1656612486.3102894,456075,0.6435455083847046
1656612636.0969832,457487,0.6435455083847046
1656614021.4729729,458899,0.6435455083847046
1656614169.2587314,460311,0.6435455083847046
1656614314.9555173,461723,0.6435455083847046
1656614463.1734636,463135,0.6435455083847046
1656614612.3655887,464547,0.6435455083847046
1656614760.2564347,465959,0.6435455083847046
1656614908.7539206,467371,0.6435455083847046
1656615056.6265938,468783,0.6435455083847046
1656615205.37088,470195,0.6435455083847046
1656615355.89089,471607,0.6435455083847046
1656615503.572527,473019,0.6435455083847046
1656615654.1886022,474431,0.6435455083847046
1656615803.043512,475843,0.6435455083847046
1656615954.02663,477255,0.6435455083847046
1656616101.432855,478667,0.6435455083847046
1656616252.6147478,480079,0.6435455083847046
1656616400.5605905,481491,0.6435455083847046
1656616548.5850308,482903,0.6435455083847046
1656616698.4024203,484315,0.6435455083847046
1656616847.5371752,485727,0.6435455083847046
1656616993.4812467,487139,0.6435455083847046
1656617141.5837119,488551,0.6435455083847046
1656617290.3515568,489963,0.6435455083847046
1656617440.3581192,491375,0.6435455083847046
1656617590.031983,492787,0.6435455083847046
1656618971.627002,494199,0.6435455083847046
1656629034.6134238,495611,0.6449366211891174
1656629181.4938028,497023,0.6449366211891174
1656629327.4353528,498435,0.6449366211891174
1656629473.0430326,499847,0.6449366211891174
1656629620.3477278,501259,0.6449366211891174
1656629770.5476203,502671,0.6449366211891174
1656629917.4481182,504083,0.6449366211891174
1656630067.9672785,505495,0.6449366211891174
1656630216.0904996,506907,0.6449366211891174
1656630365.4176934,508319,0.6449366211891174
1656630511.6907566,509731,0.6449366211891174
1656630660.1205564,511143,0.6449366211891174
1656630809.818297,512555,0.6449366211891174
1656630958.0983,513967,0.6449366211891174
1656631107.392917,515379,0.6449366211891174
1656631253.2049463,516791,0.6449366211891174
1656631401.755316,518203,0.6449366211891174
1656631550.9597666,519615,0.6449366211891174
1656631699.5855381,521027,0.6449366211891174
1656631843.3773532,522439,0.6449366211891174
1656631995.2298558,523851,0.6449366211891174
1656632142.8964036,525263,0.6449366211891174
1656632292.3112495,526675,0.6449366211891174
1656632443.5372705,528087,0.6449366211891174
1656633824.895157,529499,0.6449366211891174
1656633973.2883093,530911,0.6449366211891174
1656634120.499826,532323,0.6449366211891174
1656634271.400886,533735,0.6449366211891174
1656634419.1432824,535147,0.6449366211891174
1656634568.8687642,536559,0.6449366211891174
1656634719.4047914,537971,0.6449366211891174
1656634868.3035522,539383,0.6449366211891174
1656635017.4273949,540795,0.6449366211891174
1656635167.380042,542207,0.6449366211891174
1656635317.6424978,543619,0.6449366211891174
1656635467.9364908,545031,0.6449366211891174
1656635615.592764,546443,0.6449366211891174
1656635765.1319785,547855,0.6449366211891174
1656635913.8298688,549267,0.6449366211891174
1656636061.4065046,550679,0.6449366211891174
1656636210.8344033,552091,0.6449366211891174
1656636357.3724415,553503,0.6449366211891174
1656636505.2695987,554915,0.6449366211891174
1656636655.9518404,556327,0.6449366211891174
1656636804.7485976,557739,0.6449366211891174
1656636953.208789,559151,0.6449366211891174
1656637102.9715073,560563,0.6449366211891174
1656637253.887505,561975,0.6449366211891174
1656637404.4803066,563387,0.6449366211891174
1656638802.4868574,564799,0.6449366211891174
1656649300.7505908,566211,0.6390566825866699
1656649452.101248,567623,0.6390566825866699
1656649606.89637,569035,0.6390566825866699
1656649763.33724,570447,0.6390566825866699
1656649914.7015772,571859,0.6390566825866699
1656650066.0961242,573271,0.6390566825866699
1656650217.597091,574683,0.6390566825866699
1656650369.8850427,576095,0.6390566825866699
1656650519.9354198,577507,0.6390566825866699
1656650672.7693968,578919,0.6390566825866699
1656650822.910681,580331,0.6390566825866699
1656650973.2181005,581743,0.6390566825866699
1656651120.5794482,583155,0.6390566825866699
1656651273.783204,584567,0.6390566825866699
1656651425.075537,585979,0.6390566825866699
1656651576.0912893,587391,0.6390566825866699
1656651726.2976723,588803,0.6390566825866699
1656651877.9338193,590215,0.6390566825866699
1656652028.5385582,591627,0.6390566825866699
1656652180.7824247,593039,0.6390566825866699
1656652329.1471653,594451,0.6390566825866699
1656652479.6928213,595863,0.6390566825866699
1656652629.2590754,597275,0.6390566825866699
1656652779.7426357,598687,0.6390566825866699
1656654203.71095,600099,0.6390566825866699
1656654353.595318,601511,0.6390566825866699
1656654505.2676518,602923,0.6390566825866699
1656654653.118783,604335,0.6390566825866699
1656654799.7112267,605747,0.6390566825866699
1656654951.5030453,607159,0.6390566825866699
1656655102.2749245,608571,0.6390566825866699
1656655254.408268,609983,0.6390566825866699
1656655409.8850334,611395,0.6390566825866699
1656655562.977823,612807,0.6390566825866699
1656655718.1388087,614219,0.6390566825866699
1656655870.869067,615631,0.6390566825866699
1656656023.8613737,617043,0.6390566825866699
1656656174.1668878,618455,0.6390566825866699
1656656322.7030618,619867,0.6390566825866699
1656656470.5978615,621279,0.6390566825866699
1656656621.7510543,622691,0.6390566825866699
1656656771.779257,624103,0.6390566825866699
1656656922.5163252,625515,0.6390566825866699
1656657073.1735685,626927,0.6390566825866699
1656657222.2140825,628339,0.6390566825866699
1656657372.4842486,629751,0.6390566825866699
1656657522.3007457,631163,0.6390566825866699
1656657674.0008361,632575,0.6390566825866699
1656657821.9880614,633987,0.6390566825866699
1656659233.3163586,635399,0.6390566825866699
1656669945.6240284,636811,0.6522626876831055
1656670099.9405935,638223,0.6522626876831055
1656670251.3661397,639635,0.6522626876831055
1656670401.1766531,641047,0.6522626876831055
1656670552.2047975,642459,0.6522626876831055
1656670702.6198049,643871,0.6522626876831055
1656670855.765043,645283,0.6522626876831055
1656671009.19803,646695,0.6522626876831055
1656671158.773701,648107,0.6522626876831055
1656671310.4440794,649519,0.6522626876831055
1656671462.6227758,650931,0.6522626876831055
1656671615.7759728,652343,0.6522626876831055
1656671768.8573763,653755,0.6522626876831055
1656671920.1665833,655167,0.6522626876831055
1656672072.8570127,656579,0.6522626876831055
1656672223.9011948,657991,0.6522626876831055
1656672373.591852,659403,0.6522626876831055
1656672526.3084545,660815,0.6522626876831055
1656672680.6974049,662227,0.6522626876831055
1656672833.8722,663639,0.6522626876831055
1656672988.1927617,665051,0.6522626876831055
1656673142.874484,666463,0.6522626876831055
1656673295.815801,667875,0.6522626876831055
1656673448.3758712,669287,0.6522626876831055
1656674873.224576,670699,0.6522626876831055
1656675023.9708638,672111,0.6522626876831055
1656675177.4608214,673523,0.6522626876831055
1656675333.1148996,674935,0.6522626876831055
1656675483.4443064,676347,0.6522626876831055
1656675633.507684,677759,0.6522626876831055
1656675783.7924824,679171,0.6522626876831055
1656675937.7099237,680583,0.6522626876831055
1656676089.435488,681995,0.6522626876831055
1656676244.1060724,683407,0.6522626876831055
1656676397.916287,684819,0.6522626876831055
1656676550.3527727,686231,0.6522626876831055
1656676702.289648,687643,0.6522626876831055
1656676854.616662,689055,0.6522626876831055
1656677009.8332489,690467,0.6522626876831055
1656677163.316909,691879,0.6522626876831055
1656677315.3138402,693291,0.6522626876831055
1656677469.3985333,694703,0.6522626876831055
1656677619.7740183,696115,0.6522626876831055
1656677774.5660124,697527,0.6522626876831055
1656677928.6563268,698939,0.6522626876831055
1656678084.9710622,700351,0.6522626876831055
1656678239.0060194,701763,0.6522626876831055
1656678392.9410796,703175,0.6522626876831055
1656678542.9805312,704587,0.6522626876831055
1656679974.4462013,705999,0.6522626876831055
1656691086.391613,707411,0.6395023465156555
1656691238.1284564,708823,0.6395023465156555


==> figure-data/hard-labels/old_features_no_aug/run-version_1_highest_confidence_hardlabels_name-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656521143.7085218,72011,0.619672954082489
1656521282.1007106,73423,0.619672954082489
1656521421.6703928,74835,0.619672954082489
1656521557.666396,76247,0.619672954082489
1656521696.9568894,77659,0.619672954082489
1656521833.4918926,79071,0.619672954082489
1656521971.0026627,80483,0.619672954082489
1656522110.8380005,81895,0.619672954082489
1656522253.445495,83307,0.619672954082489
1656522393.5093849,84719,0.619672954082489
1656522534.557801,86131,0.619672954082489
1656522673.5627153,87543,0.619672954082489
1656522812.9506238,88955,0.619672954082489
1656522951.4817212,90367,0.619672954082489
1656523092.264007,91779,0.619672954082489
1656523232.090624,93191,0.619672954082489
1656523370.1557643,94603,0.619672954082489
1656523510.2707229,96015,0.619672954082489
1656523649.832303,97427,0.619672954082489
1656523790.2206984,98839,0.619672954082489
1656523932.9817774,100251,0.619672954082489
1656524075.0991867,101663,0.619672954082489
1656524213.46813,103075,0.619672954082489
1656524354.0657313,104487,0.619672954082489
1656525602.83575,105899,0.619672954082489
1656525742.6600685,107311,0.619672954082489
1656525882.8921661,108723,0.619672954082489
1656526023.7360458,110135,0.619672954082489
1656526162.7118456,111547,0.619672954082489
1656526302.828193,112959,0.619672954082489
1656526442.449904,114371,0.619672954082489
1656526582.9768884,115783,0.619672954082489
1656526721.5683954,117195,0.619672954082489
1656526861.9875023,118607,0.619672954082489
1656527002.2880988,120019,0.619672954082489
1656527143.3453526,121431,0.619672954082489
1656527285.0834477,122843,0.619672954082489
1656527423.854002,124255,0.619672954082489
1656527562.977001,125667,0.619672954082489
1656527702.6507726,127079,0.619672954082489
1656527840.6147578,128491,0.619672954082489
1656527980.749722,129903,0.619672954082489
1656528120.4087389,131315,0.619672954082489
1656528261.5212657,132727,0.619672954082489
1656528400.3394678,134139,0.619672954082489
1656528538.8568218,135551,0.619672954082489
1656528678.0831194,136963,0.619672954082489
1656528817.819728,138375,0.619672954082489
1656528958.553133,139787,0.619672954082489
1656530209.471497,141199,0.619672954082489
1656536375.7354662,142611,0.5830427408218384
1656536516.4783077,144023,0.5830427408218384
1656536657.933842,145435,0.5830427408218384
1656536798.8738034,146847,0.5830427408218384
1656536939.9004443,148259,0.5830427408218384
1656537083.5272665,149671,0.5830427408218384
1656537224.5735083,151083,0.5830427408218384
1656537367.3044581,152495,0.5830427408218384
1656537505.9358757,153907,0.5830427408218384
1656537645.103815,155319,0.5830427408218384
1656537784.9589167,156731,0.5830427408218384
1656537925.052536,158143,0.5830427408218384
1656538065.534961,159555,0.5830427408218384
1656538205.830468,160967,0.5830427408218384
1656538996.8077574,162379,0.5830427408218384
1656539138.1464806,163791,0.5830427408218384
1656539283.0725212,165203,0.5830427408218384
1656539428.5049253,166615,0.5830427408218384
1656539574.3018377,168027,0.5830427408218384
1656539719.5073638,169439,0.5830427408218384
1656539863.653632,170851,0.5830427408218384
1656540008.032312,172263,0.5830427408218384
1656540151.4689696,173675,0.5830427408218384
1656540295.949982,175087,0.5830427408218384
1656541582.0771046,176499,0.5830427408218384
1656541726.9888957,177911,0.5830427408218384
1656541872.3460696,179323,0.5830427408218384
1656542018.3074121,180735,0.5830427408218384
1656542160.6420703,182147,0.5830427408218384
1656542302.1304848,183559,0.5830427408218384
1656542443.6956012,184971,0.5830427408218384
1656542585.8675556,186383,0.5830427408218384
1656542727.324185,187795,0.5830427408218384
1656542869.0893173,189207,0.5830427408218384
1656543011.568268,190619,0.5830427408218384
1656543154.580742,192031,0.5830427408218384
1656543296.937148,193443,0.5830427408218384
1656543439.095692,194855,0.5830427408218384
1656543580.8796766,196267,0.5830427408218384
1656543721.330848,197679,0.5830427408218384
1656543863.399528,199091,0.5830427408218384
1656544004.9150872,200503,0.5830427408218384
1656544151.4390879,201915,0.5830427408218384
1656544292.4500375,203327,0.5830427408218384
1656544433.7205603,204739,0.5830427408218384
1656544575.2259498,206151,0.5830427408218384
1656544716.1511831,207563,0.5830427408218384
1656544858.637782,208975,0.5830427408218384
1656545000.7374842,210387,0.5830427408218384
1656546273.7779214,211799,0.5830427408218384
1656553146.9157393,213211,0.5542813539505005
1656553291.375131,214623,0.5542813539505005
1656553433.4369843,216035,0.5542813539505005
1656553578.863633,217447,0.5542813539505005
1656553722.805799,218859,0.5542813539505005
1656553867.6963613,220271,0.5542813539505005
1656554012.5463815,221683,0.5542813539505005
1656554155.2282624,223095,0.5542813539505005
1656554296.852258,224507,0.5542813539505005
1656554441.0278962,225919,0.5542813539505005
1656554582.9224422,227331,0.5542813539505005
1656554725.5765817,228743,0.5542813539505005
1656554870.8209527,230155,0.5542813539505005
1656555014.6657877,231567,0.5542813539505005
1656555159.2773662,232979,0.5542813539505005
1656555303.7851284,234391,0.5542813539505005
1656555446.2958624,235803,0.5542813539505005
1656555590.5190773,237215,0.5542813539505005
1656555735.915866,238627,0.5542813539505005
1656555881.624319,240039,0.5542813539505005
1656556027.3917434,241451,0.5542813539505005
1656556171.8325813,242863,0.5542813539505005
1656556317.3054914,244275,0.5542813539505005
1656556459.6952348,245687,0.5542813539505005
1656557755.699453,247099,0.5542813539505005
1656557898.4043608,248511,0.5542813539505005
1656558041.556394,249923,0.5542813539505005
1656558184.5670831,251335,0.5542813539505005
1656558332.100257,252747,0.5542813539505005
1656558480.1598656,254159,0.5542813539505005
1656558629.0863018,255571,0.5542813539505005
1656558773.1915324,256983,0.5542813539505005
1656558916.918918,258395,0.5542813539505005
1656559060.344084,259807,0.5542813539505005
1656559202.7331216,261219,0.5542813539505005
1656559347.9526336,262631,0.5542813539505005
1656559490.9284272,264043,0.5542813539505005
1656559633.1420085,265455,0.5542813539505005
1656559777.7926092,266867,0.5542813539505005
1656559924.9275715,268279,0.5542813539505005
1656560069.6722336,269691,0.5542813539505005
1656560212.6311197,271103,0.5542813539505005
1656560355.219745,272515,0.5542813539505005
1656560497.6972764,273927,0.5542813539505005
1656560639.0714126,275339,0.5542813539505005
1656560783.971037,276751,0.5542813539505005
1656560927.5599403,278163,0.5542813539505005
1656561071.7202063,279575,0.5542813539505005
1656561212.6829836,280987,0.5542813539505005
1656562551.6477392,282399,0.5542813539505005
1656570771.8923616,283811,0.5202634930610657
1656570918.1097198,285223,0.5202634930610657
1656571062.0045764,286635,0.5202634930610657
1656571208.121298,288047,0.5202634930610657
1656571354.7756572,289459,0.5202634930610657
1656571499.7317905,290871,0.5202634930610657
1656571644.5517328,292283,0.5202634930610657
1656571789.9239733,293695,0.5202634930610657
1656571935.108836,295107,0.5202634930610657
1656572080.981029,296519,0.5202634930610657
1656572226.0413184,297931,0.5202634930610657
1656572372.1309671,299343,0.5202634930610657
1656572518.461515,300755,0.5202634930610657
1656572662.4555466,302167,0.5202634930610657
1656572807.4727306,303579,0.5202634930610657
1656572953.317118,304991,0.5202634930610657
1656573099.8752418,306403,0.5202634930610657
1656573244.8477015,307815,0.5202634930610657
1656573389.9938545,309227,0.5202634930610657
1656573533.9203758,310639,0.5202634930610657
1656573678.4713144,312051,0.5202634930610657
1656573822.1613781,313463,0.5202634930610657
1656573966.4665456,314875,0.5202634930610657
1656574111.935171,316287,0.5202634930610657
1656575445.8357122,317699,0.5202634930610657
1656575588.0925453,319111,0.5202634930610657
1656575733.7294798,320523,0.5202634930610657
1656575879.3572276,321935,0.5202634930610657
1656576024.167422,323347,0.5202634930610657
1656576168.6695218,324759,0.5202634930610657
1656576314.326844,326171,0.5202634930610657
1656576458.6859,327583,0.5202634930610657
1656576603.5891871,328995,0.5202634930610657
1656576748.1141737,330407,0.5202634930610657
1656576895.039159,331819,0.5202634930610657
1656577041.1672404,333231,0.5202634930610657
1656577187.6163623,334643,0.5202634930610657
1656577332.5763786,336055,0.5202634930610657
1656577477.8892663,337467,0.5202634930610657
1656577622.7917018,338879,0.5202634930610657
1656577767.038397,340291,0.5202634930610657
1656577911.698487,341703,0.5202634930610657
1656578057.927159,343115,0.5202634930610657
1656578204.941828,344527,0.5202634930610657
1656578349.2530072,345939,0.5202634930610657
1656578493.8525727,347351,0.5202634930610657
1656578637.4232223,348763,0.5202634930610657
1656578781.900457,350175,0.5202634930610657
1656578927.1540737,351587,0.5202634930610657
1656580256.8151271,352999,0.5202634930610657
1656589252.7312183,354411,0.5574619770050049
1656589402.2349226,355823,0.5574619770050049
1656589549.27779,357235,0.5574619770050049
1656589697.024825,358647,0.5574619770050049
1656589844.0783658,360059,0.5574619770050049
1656589991.8775373,361471,0.5574619770050049
1656590139.9465039,362883,0.5574619770050049
1656590284.6269057,364295,0.5574619770050049
1656590433.0785367,365707,0.5574619770050049
1656590582.2891257,367119,0.5574619770050049
1656590731.0623295,368531,0.5574619770050049
1656590878.4110432,369943,0.5574619770050049
1656591024.2562912,371355,0.5574619770050049
1656591174.1884682,372767,0.5574619770050049
1656591322.144042,374179,0.5574619770050049
1656591467.9667346,375591,0.5574619770050049
1656591616.6243134,377003,0.5574619770050049
1656591766.6468747,378415,0.5574619770050049
1656591913.7461321,379827,0.5574619770050049
1656592058.40379,381239,0.5574619770050049
1656592205.2775297,382651,0.5574619770050049
1656592352.2901623,384063,0.5574619770050049
1656592501.961129,385475,0.5574619770050049
1656592651.6028636,386887,0.5574619770050049
1656594021.357728,388299,0.5574619770050049
1656594167.5620966,389711,0.5574619770050049
1656594318.7890086,391123,0.5574619770050049
1656594467.5206702,392535,0.5574619770050049
1656594613.469051,393947,0.5574619770050049
1656594763.18257,395359,0.5574619770050049
1656594911.0689585,396771,0.5574619770050049
1656595060.7731645,398183,0.5574619770050049
1656595206.8814468,399595,0.5574619770050049
1656595355.407741,401007,0.5574619770050049
1656595501.9574387,402419,0.5574619770050049
1656595647.8660429,403831,0.5574619770050049
1656595797.5546832,405243,0.5574619770050049
1656595944.6472044,406655,0.5574619770050049
1656596092.9467773,408067,0.5574619770050049
1656596241.9901764,409479,0.5574619770050049
1656596390.2528336,410891,0.5574619770050049
1656596536.6684537,412303,0.5574619770050049
1656596683.0130408,413715,0.5574619770050049
1656596831.7356267,415127,0.5574619770050049
1656596978.5880907,416539,0.5574619770050049
1656597127.0796046,417951,0.5574619770050049
1656597273.425553,419363,0.5574619770050049
1656597421.713342,420775,0.5574619770050049
1656597568.8007097,422187,0.5574619770050049
1656598935.1007326,423599,0.5574619770050049
1656608592.6785936,425011,0.5084948539733887
1656608740.4810255,426423,0.5084948539733887
1656608888.3693085,427835,0.5084948539733887
1656609037.1353571,429247,0.5084948539733887
1656609185.5773196,430659,0.5084948539733887
1656609955.4569075,432071,0.5084948539733887
1656610104.4573286,433483,0.5084948539733887
1656610253.803207,434895,0.5084948539733887
1656610406.220143,436307,0.5084948539733887
1656610553.4848351,437719,0.5084948539733887
1656610700.690177,439131,0.5084948539733887
1656610847.274076,440543,0.5084948539733887
1656610996.4542413,441955,0.5084948539733887
1656611143.5472286,443367,0.5084948539733887
1656611293.330361,444779,0.5084948539733887
1656611440.7305112,446191,0.5084948539733887
1656611592.4102666,447603,0.5084948539733887
1656611741.2445838,449015,0.5084948539733887
1656611889.3584013,450427,0.5084948539733887
1656612036.2246413,451839,0.5084948539733887
1656612185.0131445,453251,0.5084948539733887
1656612335.0448806,454663,0.5084948539733887
1656612486.3102894,456075,0.5084948539733887
1656612636.0969832,457487,0.5084948539733887
1656614021.4729729,458899,0.5084948539733887
1656614169.2587314,460311,0.5084948539733887
1656614314.9555173,461723,0.5084948539733887
1656614463.1734636,463135,0.5084948539733887
1656614612.3655887,464547,0.5084948539733887
1656614760.2564347,465959,0.5084948539733887
1656614908.7539206,467371,0.5084948539733887
1656615056.6265938,468783,0.5084948539733887
1656615205.37088,470195,0.5084948539733887
1656615355.89089,471607,0.5084948539733887
1656615503.572527,473019,0.5084948539733887
1656615654.1886022,474431,0.5084948539733887
1656615803.043512,475843,0.5084948539733887
1656615954.02663,477255,0.5084948539733887
1656616101.432855,478667,0.5084948539733887
1656616252.6147478,480079,0.5084948539733887
1656616400.5605905,481491,0.5084948539733887
1656616548.5850308,482903,0.5084948539733887
1656616698.4024203,484315,0.5084948539733887
1656616847.5371752,485727,0.5084948539733887
1656616993.4812467,487139,0.5084948539733887
1656617141.5837119,488551,0.5084948539733887
1656617290.3515568,489963,0.5084948539733887
1656617440.3581192,491375,0.5084948539733887
1656617590.031983,492787,0.5084948539733887
1656618971.627002,494199,0.5084948539733887
1656629034.6134238,495611,0.5246462821960449
1656629181.4938028,497023,0.5246462821960449
1656629327.4353528,498435,0.5246462821960449
1656629473.0430326,499847,0.5246462821960449
1656629620.3477278,501259,0.5246462821960449
1656629770.5476203,502671,0.5246462821960449
1656629917.4481182,504083,0.5246462821960449
1656630067.9672785,505495,0.5246462821960449
1656630216.0904996,506907,0.5246462821960449
1656630365.4176934,508319,0.5246462821960449
1656630511.6907566,509731,0.5246462821960449
1656630660.1205564,511143,0.5246462821960449
1656630809.818297,512555,0.5246462821960449
1656630958.0983,513967,0.5246462821960449
1656631107.392917,515379,0.5246462821960449
1656631253.2049463,516791,0.5246462821960449
1656631401.755316,518203,0.5246462821960449
1656631550.9597666,519615,0.5246462821960449
1656631699.5855381,521027,0.5246462821960449
1656631843.3773532,522439,0.5246462821960449
1656631995.2298558,523851,0.5246462821960449
1656632142.8964036,525263,0.5246462821960449
1656632292.3112495,526675,0.5246462821960449
1656632443.5372705,528087,0.5246462821960449
1656633824.895157,529499,0.5246462821960449
1656633973.2883093,530911,0.5246462821960449
1656634120.499826,532323,0.5246462821960449
1656634271.400886,533735,0.5246462821960449
1656634419.1432824,535147,0.5246462821960449
1656634568.8687642,536559,0.5246462821960449
1656634719.4047914,537971,0.5246462821960449
1656634868.3035522,539383,0.5246462821960449
1656635017.4273949,540795,0.5246462821960449
1656635167.380042,542207,0.5246462821960449
1656635317.6424978,543619,0.5246462821960449
1656635467.9364908,545031,0.5246462821960449
1656635615.592764,546443,0.5246462821960449
1656635765.1319785,547855,0.5246462821960449
1656635913.8298688,549267,0.5246462821960449
1656636061.4065046,550679,0.5246462821960449
1656636210.8344033,552091,0.5246462821960449
1656636357.3724415,553503,0.5246462821960449
1656636505.2695987,554915,0.5246462821960449
1656636655.9518404,556327,0.5246462821960449
1656636804.7485976,557739,0.5246462821960449
1656636953.208789,559151,0.5246462821960449
1656637102.9715073,560563,0.5246462821960449
1656637253.887505,561975,0.5246462821960449
1656637404.4803066,563387,0.5246462821960449
1656638802.4868574,564799,0.5246462821960449
1656649300.7505908,566211,0.5011236071586609
1656649452.101248,567623,0.5011236071586609
1656649606.89637,569035,0.5011236071586609
1656649763.33724,570447,0.5011236071586609
1656649914.7015772,571859,0.5011236071586609
1656650066.0961242,573271,0.5011236071586609
1656650217.597091,574683,0.5011236071586609
1656650369.8850427,576095,0.5011236071586609
1656650519.9354198,577507,0.5011236071586609
1656650672.7693968,578919,0.5011236071586609
1656650822.910681,580331,0.5011236071586609
1656650973.2181005,581743,0.5011236071586609
1656651120.5794482,583155,0.5011236071586609
1656651273.783204,584567,0.5011236071586609
1656651425.075537,585979,0.5011236071586609
1656651576.0912893,587391,0.5011236071586609
1656651726.2976723,588803,0.5011236071586609
1656651877.9338193,590215,0.5011236071586609
1656652028.5385582,591627,0.5011236071586609
1656652180.7824247,593039,0.5011236071586609
1656652329.1471653,594451,0.5011236071586609
1656652479.6928213,595863,0.5011236071586609
1656652629.2590754,597275,0.5011236071586609
1656652779.7426357,598687,0.5011236071586609
1656654203.71095,600099,0.5011236071586609
1656654353.595318,601511,0.5011236071586609
1656654505.2676518,602923,0.5011236071586609
1656654653.118783,604335,0.5011236071586609
1656654799.7112267,605747,0.5011236071586609
1656654951.5030453,607159,0.5011236071586609
1656655102.2749245,608571,0.5011236071586609
1656655254.408268,609983,0.5011236071586609
1656655409.8850334,611395,0.5011236071586609
1656655562.977823,612807,0.5011236071586609
1656655718.1388087,614219,0.5011236071586609
1656655870.869067,615631,0.5011236071586609
1656656023.8613737,617043,0.5011236071586609
1656656174.1668878,618455,0.5011236071586609
1656656322.7030618,619867,0.5011236071586609
1656656470.5978615,621279,0.5011236071586609
1656656621.7510543,622691,0.5011236071586609
1656656771.779257,624103,0.5011236071586609
1656656922.5163252,625515,0.5011236071586609
1656657073.1735685,626927,0.5011236071586609
1656657222.2140825,628339,0.5011236071586609
1656657372.4842486,629751,0.5011236071586609
1656657522.3007457,631163,0.5011236071586609
1656657674.0008361,632575,0.5011236071586609
1656657821.9880614,633987,0.5011236071586609
1656659233.3163586,635399,0.5011236071586609
1656669945.6240284,636811,0.5146718621253967
1656670099.9405935,638223,0.5146718621253967
1656670251.3661397,639635,0.5146718621253967
1656670401.1766531,641047,0.5146718621253967
1656670552.2047975,642459,0.5146718621253967
1656670702.6198049,643871,0.5146718621253967
1656670855.765043,645283,0.5146718621253967
1656671009.19803,646695,0.5146718621253967
1656671158.773701,648107,0.5146718621253967
1656671310.4440794,649519,0.5146718621253967
1656671462.6227758,650931,0.5146718621253967
1656671615.7759728,652343,0.5146718621253967
1656671768.8573763,653755,0.5146718621253967
1656671920.1665833,655167,0.5146718621253967
1656672072.8570127,656579,0.5146718621253967
1656672223.9011948,657991,0.5146718621253967
1656672373.591852,659403,0.5146718621253967
1656672526.3084545,660815,0.5146718621253967
1656672680.6974049,662227,0.5146718621253967
1656672833.8722,663639,0.5146718621253967
1656672988.1927617,665051,0.5146718621253967
1656673142.874484,666463,0.5146718621253967
1656673295.815801,667875,0.5146718621253967
1656673448.3758712,669287,0.5146718621253967
1656674873.224576,670699,0.5146718621253967
1656675023.9708638,672111,0.5146718621253967
1656675177.4608214,673523,0.5146718621253967
1656675333.1148996,674935,0.5146718621253967
1656675483.4443064,676347,0.5146718621253967
1656675633.507684,677759,0.5146718621253967
1656675783.7924824,679171,0.5146718621253967
1656675937.7099237,680583,0.5146718621253967
1656676089.435488,681995,0.5146718621253967
1656676244.1060724,683407,0.5146718621253967
1656676397.916287,684819,0.5146718621253967
1656676550.3527727,686231,0.5146718621253967
1656676702.289648,687643,0.5146718621253967
1656676854.616662,689055,0.5146718621253967
1656677009.8332489,690467,0.5146718621253967
1656677163.316909,691879,0.5146718621253967
1656677315.3138402,693291,0.5146718621253967
1656677469.3985333,694703,0.5146718621253967
1656677619.7740183,696115,0.5146718621253967
1656677774.5660124,697527,0.5146718621253967
1656677928.6563268,698939,0.5146718621253967
1656678084.9710622,700351,0.5146718621253967
1656678239.0060194,701763,0.5146718621253967
1656678392.9410796,703175,0.5146718621253967
1656678542.9805312,704587,0.5146718621253967
1656679974.4462013,705999,0.5146718621253967
1656691086.391613,707411,0.5093894600868225
1656691238.1284564,708823,0.5093894600868225


==> figure-data/hard-labels/old_features_no_aug/run-version_1_highest_confidence_hardlabels_price-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656521143.7085218,72011,0.7323923110961914
1656521282.1007106,73423,0.7323923110961914
1656521421.6703928,74835,0.7323923110961914
1656521557.666396,76247,0.7323923110961914
1656521696.9568894,77659,0.7323923110961914
1656521833.4918926,79071,0.7323923110961914
1656521971.0026627,80483,0.7323923110961914
1656522110.8380005,81895,0.7323923110961914
1656522253.445495,83307,0.7323923110961914
1656522393.5093849,84719,0.7323923110961914
1656522534.557801,86131,0.7323923110961914
1656522673.5627153,87543,0.7323923110961914
1656522812.9506238,88955,0.7323923110961914
1656522951.4817212,90367,0.7323923110961914
1656523092.264007,91779,0.7323923110961914
1656523232.090624,93191,0.7323923110961914
1656523370.1557643,94603,0.7323923110961914
1656523510.2707229,96015,0.7323923110961914
1656523649.832303,97427,0.7323923110961914
1656523790.2206984,98839,0.7323923110961914
1656523932.9817774,100251,0.7323923110961914
1656524075.0991867,101663,0.7323923110961914
1656524213.46813,103075,0.7323923110961914
1656524354.0657313,104487,0.7323923110961914
1656525602.83575,105899,0.7323923110961914
1656525742.6600685,107311,0.7323923110961914
1656525882.8921661,108723,0.7323923110961914
1656526023.7360458,110135,0.7323923110961914
1656526162.7118456,111547,0.7323923110961914
1656526302.828193,112959,0.7323923110961914
1656526442.449904,114371,0.7323923110961914
1656526582.9768884,115783,0.7323923110961914
1656526721.5683954,117195,0.7323923110961914
1656526861.9875023,118607,0.7323923110961914
1656527002.2880988,120019,0.7323923110961914
1656527143.3453526,121431,0.7323923110961914
1656527285.0834477,122843,0.7323923110961914
1656527423.854002,124255,0.7323923110961914
1656527562.977001,125667,0.7323923110961914
1656527702.6507726,127079,0.7323923110961914
1656527840.6147578,128491,0.7323923110961914
1656527980.749722,129903,0.7323923110961914
1656528120.4087389,131315,0.7323923110961914
1656528261.5212657,132727,0.7323923110961914
1656528400.3394678,134139,0.7323923110961914
1656528538.8568218,135551,0.7323923110961914
1656528678.0831194,136963,0.7323923110961914
1656528817.819728,138375,0.7323923110961914
1656528958.553133,139787,0.7323923110961914
1656530209.471497,141199,0.7323923110961914
1656536375.7354662,142611,0.6556615233421326
1656536516.4783077,144023,0.6556615233421326
1656536657.933842,145435,0.6556615233421326
1656536798.8738034,146847,0.6556615233421326
1656536939.9004443,148259,0.6556615233421326
1656537083.5272665,149671,0.6556615233421326
1656537224.5735083,151083,0.6556615233421326
1656537367.3044581,152495,0.6556615233421326
1656537505.9358757,153907,0.6556615233421326
1656537645.103815,155319,0.6556615233421326
1656537784.9589167,156731,0.6556615233421326
1656537925.052536,158143,0.6556615233421326
1656538065.534961,159555,0.6556615233421326
1656538205.830468,160967,0.6556615233421326
1656538996.8077574,162379,0.6556615233421326
1656539138.1464806,163791,0.6556615233421326
1656539283.0725212,165203,0.6556615233421326
1656539428.5049253,166615,0.6556615233421326
1656539574.3018377,168027,0.6556615233421326
1656539719.5073638,169439,0.6556615233421326
1656539863.653632,170851,0.6556615233421326
1656540008.032312,172263,0.6556615233421326
1656540151.4689696,173675,0.6556615233421326
1656540295.949982,175087,0.6556615233421326
1656541582.0771046,176499,0.6556615233421326
1656541726.9888957,177911,0.6556615233421326
1656541872.3460696,179323,0.6556615233421326
1656542018.3074121,180735,0.6556615233421326
1656542160.6420703,182147,0.6556615233421326
1656542302.1304848,183559,0.6556615233421326
1656542443.6956012,184971,0.6556615233421326
1656542585.8675556,186383,0.6556615233421326
1656542727.324185,187795,0.6556615233421326
1656542869.0893173,189207,0.6556615233421326
1656543011.568268,190619,0.6556615233421326
1656543154.580742,192031,0.6556615233421326
1656543296.937148,193443,0.6556615233421326
1656543439.095692,194855,0.6556615233421326
1656543580.8796766,196267,0.6556615233421326
1656543721.330848,197679,0.6556615233421326
1656543863.399528,199091,0.6556615233421326
1656544004.9150872,200503,0.6556615233421326
1656544151.4390879,201915,0.6556615233421326
1656544292.4500375,203327,0.6556615233421326
1656544433.7205603,204739,0.6556615233421326
1656544575.2259498,206151,0.6556615233421326
1656544716.1511831,207563,0.6556615233421326
1656544858.637782,208975,0.6556615233421326
1656545000.7374842,210387,0.6556615233421326
1656546273.7779214,211799,0.6556615233421326
1656553146.9157393,213211,0.7078052163124084
1656553291.375131,214623,0.7078052163124084
1656553433.4369843,216035,0.7078052163124084
1656553578.863633,217447,0.7078052163124084
1656553722.805799,218859,0.7078052163124084
1656553867.6963613,220271,0.7078052163124084
1656554012.5463815,221683,0.7078052163124084
1656554155.2282624,223095,0.7078052163124084
1656554296.852258,224507,0.7078052163124084
1656554441.0278962,225919,0.7078052163124084
1656554582.9224422,227331,0.7078052163124084
1656554725.5765817,228743,0.7078052163124084
1656554870.8209527,230155,0.7078052163124084
1656555014.6657877,231567,0.7078052163124084
1656555159.2773662,232979,0.7078052163124084
1656555303.7851284,234391,0.7078052163124084
1656555446.2958624,235803,0.7078052163124084
1656555590.5190773,237215,0.7078052163124084
1656555735.915866,238627,0.7078052163124084
1656555881.624319,240039,0.7078052163124084
1656556027.3917434,241451,0.7078052163124084
1656556171.8325813,242863,0.7078052163124084
1656556317.3054914,244275,0.7078052163124084
1656556459.6952348,245687,0.7078052163124084
1656557755.699453,247099,0.7078052163124084
1656557898.4043608,248511,0.7078052163124084
1656558041.556394,249923,0.7078052163124084
1656558184.5670831,251335,0.7078052163124084
1656558332.100257,252747,0.7078052163124084
1656558480.1598656,254159,0.7078052163124084
1656558629.0863018,255571,0.7078052163124084
1656558773.1915324,256983,0.7078052163124084
1656558916.918918,258395,0.7078052163124084
1656559060.344084,259807,0.7078052163124084
1656559202.7331216,261219,0.7078052163124084
1656559347.9526336,262631,0.7078052163124084
1656559490.9284272,264043,0.7078052163124084
1656559633.1420085,265455,0.7078052163124084
1656559777.7926092,266867,0.7078052163124084
1656559924.9275715,268279,0.7078052163124084
1656560069.6722336,269691,0.7078052163124084
1656560212.6311197,271103,0.7078052163124084
1656560355.219745,272515,0.7078052163124084
1656560497.6972764,273927,0.7078052163124084
1656560639.0714126,275339,0.7078052163124084
1656560783.971037,276751,0.7078052163124084
1656560927.5599403,278163,0.7078052163124084
1656561071.7202063,279575,0.7078052163124084
1656561212.6829836,280987,0.7078052163124084
1656562551.6477392,282399,0.7078052163124084
1656570771.8923616,283811,0.6435211896896362
1656570918.1097198,285223,0.6435211896896362
1656571062.0045764,286635,0.6435211896896362
1656571208.121298,288047,0.6435211896896362
1656571354.7756572,289459,0.6435211896896362
1656571499.7317905,290871,0.6435211896896362
1656571644.5517328,292283,0.6435211896896362
1656571789.9239733,293695,0.6435211896896362
1656571935.108836,295107,0.6435211896896362
1656572080.981029,296519,0.6435211896896362
1656572226.0413184,297931,0.6435211896896362
1656572372.1309671,299343,0.6435211896896362
1656572518.461515,300755,0.6435211896896362
1656572662.4555466,302167,0.6435211896896362
1656572807.4727306,303579,0.6435211896896362
1656572953.317118,304991,0.6435211896896362
1656573099.8752418,306403,0.6435211896896362
1656573244.8477015,307815,0.6435211896896362
1656573389.9938545,309227,0.6435211896896362
1656573533.9203758,310639,0.6435211896896362
1656573678.4713144,312051,0.6435211896896362
1656573822.1613781,313463,0.6435211896896362
1656573966.4665456,314875,0.6435211896896362
1656574111.935171,316287,0.6435211896896362
1656575445.8357122,317699,0.6435211896896362
1656575588.0925453,319111,0.6435211896896362
1656575733.7294798,320523,0.6435211896896362
1656575879.3572276,321935,0.6435211896896362
1656576024.167422,323347,0.6435211896896362
1656576168.6695218,324759,0.6435211896896362
1656576314.326844,326171,0.6435211896896362
1656576458.6859,327583,0.6435211896896362
1656576603.5891871,328995,0.6435211896896362
1656576748.1141737,330407,0.6435211896896362
1656576895.039159,331819,0.6435211896896362
1656577041.1672404,333231,0.6435211896896362
1656577187.6163623,334643,0.6435211896896362
1656577332.5763786,336055,0.6435211896896362
1656577477.8892663,337467,0.6435211896896362
1656577622.7917018,338879,0.6435211896896362
1656577767.038397,340291,0.6435211896896362
1656577911.698487,341703,0.6435211896896362
1656578057.927159,343115,0.6435211896896362
1656578204.941828,344527,0.6435211896896362
1656578349.2530072,345939,0.6435211896896362
1656578493.8525727,347351,0.6435211896896362
1656578637.4232223,348763,0.6435211896896362
1656578781.900457,350175,0.6435211896896362
1656578927.1540737,351587,0.6435211896896362
1656580256.8151271,352999,0.6435211896896362
1656589252.7312183,354411,0.6421202421188354
1656589402.2349226,355823,0.6421202421188354
1656589549.27779,357235,0.6421202421188354
1656589697.024825,358647,0.6421202421188354
1656589844.0783658,360059,0.6421202421188354
1656589991.8775373,361471,0.6421202421188354
1656590139.9465039,362883,0.6421202421188354
1656590284.6269057,364295,0.6421202421188354
1656590433.0785367,365707,0.6421202421188354
1656590582.2891257,367119,0.6421202421188354
1656590731.0623295,368531,0.6421202421188354
1656590878.4110432,369943,0.6421202421188354
1656591024.2562912,371355,0.6421202421188354
1656591174.1884682,372767,0.6421202421188354
1656591322.144042,374179,0.6421202421188354
1656591467.9667346,375591,0.6421202421188354
1656591616.6243134,377003,0.6421202421188354
1656591766.6468747,378415,0.6421202421188354
1656591913.7461321,379827,0.6421202421188354
1656592058.40379,381239,0.6421202421188354
1656592205.2775297,382651,0.6421202421188354
1656592352.2901623,384063,0.6421202421188354
1656592501.961129,385475,0.6421202421188354
1656592651.6028636,386887,0.6421202421188354
1656594021.357728,388299,0.6421202421188354
1656594167.5620966,389711,0.6421202421188354
1656594318.7890086,391123,0.6421202421188354
1656594467.5206702,392535,0.6421202421188354
1656594613.469051,393947,0.6421202421188354
1656594763.18257,395359,0.6421202421188354
1656594911.0689585,396771,0.6421202421188354
1656595060.7731645,398183,0.6421202421188354
1656595206.8814468,399595,0.6421202421188354
1656595355.407741,401007,0.6421202421188354
1656595501.9574387,402419,0.6421202421188354
1656595647.8660429,403831,0.6421202421188354
1656595797.5546832,405243,0.6421202421188354
1656595944.6472044,406655,0.6421202421188354
1656596092.9467773,408067,0.6421202421188354
1656596241.9901764,409479,0.6421202421188354
1656596390.2528336,410891,0.6421202421188354
1656596536.6684537,412303,0.6421202421188354
1656596683.0130408,413715,0.6421202421188354
1656596831.7356267,415127,0.6421202421188354
1656596978.5880907,416539,0.6421202421188354
1656597127.0796046,417951,0.6421202421188354
1656597273.425553,419363,0.6421202421188354
1656597421.713342,420775,0.6421202421188354
1656597568.8007097,422187,0.6421202421188354
1656598935.1007326,423599,0.6421202421188354
1656608592.6785936,425011,0.6552408337593079
1656608740.4810255,426423,0.6552408337593079
1656608888.3693085,427835,0.6552408337593079
1656609037.1353571,429247,0.6552408337593079
1656609185.5773196,430659,0.6552408337593079
1656609955.4569075,432071,0.6552408337593079
1656610104.4573286,433483,0.6552408337593079
1656610253.803207,434895,0.6552408337593079
1656610406.220143,436307,0.6552408337593079
1656610553.4848351,437719,0.6552408337593079
1656610700.690177,439131,0.6552408337593079
1656610847.274076,440543,0.6552408337593079
1656610996.4542413,441955,0.6552408337593079
1656611143.5472286,443367,0.6552408337593079
1656611293.330361,444779,0.6552408337593079
1656611440.7305112,446191,0.6552408337593079
1656611592.4102666,447603,0.6552408337593079
1656611741.2445838,449015,0.6552408337593079
1656611889.3584013,450427,0.6552408337593079
1656612036.2246413,451839,0.6552408337593079
1656612185.0131445,453251,0.6552408337593079
1656612335.0448806,454663,0.6552408337593079
1656612486.3102894,456075,0.6552408337593079
1656612636.0969832,457487,0.6552408337593079
1656614021.4729729,458899,0.6552408337593079
1656614169.2587314,460311,0.6552408337593079
1656614314.9555173,461723,0.6552408337593079
1656614463.1734636,463135,0.6552408337593079
1656614612.3655887,464547,0.6552408337593079
1656614760.2564347,465959,0.6552408337593079
1656614908.7539206,467371,0.6552408337593079
1656615056.6265938,468783,0.6552408337593079
1656615205.37088,470195,0.6552408337593079
1656615355.89089,471607,0.6552408337593079
1656615503.572527,473019,0.6552408337593079
1656615654.1886022,474431,0.6552408337593079
1656615803.043512,475843,0.6552408337593079
1656615954.02663,477255,0.6552408337593079
1656616101.432855,478667,0.6552408337593079
1656616252.6147478,480079,0.6552408337593079
1656616400.5605905,481491,0.6552408337593079
1656616548.5850308,482903,0.6552408337593079
1656616698.4024203,484315,0.6552408337593079
1656616847.5371752,485727,0.6552408337593079
1656616993.4812467,487139,0.6552408337593079
1656617141.5837119,488551,0.6552408337593079
1656617290.3515568,489963,0.6552408337593079
1656617440.3581192,491375,0.6552408337593079
1656617590.031983,492787,0.6552408337593079
1656618971.627002,494199,0.6552408337593079
1656629034.6134238,495611,0.6475710272789001
1656629181.4938028,497023,0.6475710272789001
1656629327.4353528,498435,0.6475710272789001
1656629473.0430326,499847,0.6475710272789001
1656629620.3477278,501259,0.6475710272789001
1656629770.5476203,502671,0.6475710272789001
1656629917.4481182,504083,0.6475710272789001
1656630067.9672785,505495,0.6475710272789001
1656630216.0904996,506907,0.6475710272789001
1656630365.4176934,508319,0.6475710272789001
1656630511.6907566,509731,0.6475710272789001
1656630660.1205564,511143,0.6475710272789001
1656630809.818297,512555,0.6475710272789001
1656630958.0983,513967,0.6475710272789001
1656631107.392917,515379,0.6475710272789001
1656631253.2049463,516791,0.6475710272789001
1656631401.755316,518203,0.6475710272789001
1656631550.9597666,519615,0.6475710272789001
1656631699.5855381,521027,0.6475710272789001
1656631843.3773532,522439,0.6475710272789001
1656631995.2298558,523851,0.6475710272789001
1656632142.8964036,525263,0.6475710272789001
1656632292.3112495,526675,0.6475710272789001
1656632443.5372705,528087,0.6475710272789001
1656633824.895157,529499,0.6475710272789001
1656633973.2883093,530911,0.6475710272789001
1656634120.499826,532323,0.6475710272789001
1656634271.400886,533735,0.6475710272789001
1656634419.1432824,535147,0.6475710272789001
1656634568.8687642,536559,0.6475710272789001
1656634719.4047914,537971,0.6475710272789001
1656634868.3035522,539383,0.6475710272789001
1656635017.4273949,540795,0.6475710272789001
1656635167.380042,542207,0.6475710272789001
1656635317.6424978,543619,0.6475710272789001
1656635467.9364908,545031,0.6475710272789001
1656635615.592764,546443,0.6475710272789001
1656635765.1319785,547855,0.6475710272789001
1656635913.8298688,549267,0.6475710272789001
1656636061.4065046,550679,0.6475710272789001
1656636210.8344033,552091,0.6475710272789001
1656636357.3724415,553503,0.6475710272789001
1656636505.2695987,554915,0.6475710272789001
1656636655.9518404,556327,0.6475710272789001
1656636804.7485976,557739,0.6475710272789001
1656636953.208789,559151,0.6475710272789001
1656637102.9715073,560563,0.6475710272789001
1656637253.887505,561975,0.6475710272789001
1656637404.4803066,563387,0.6475710272789001
1656638802.4868574,564799,0.6475710272789001
1656649300.7505908,566211,0.6463831067085266
1656649452.101248,567623,0.6463831067085266
1656649606.89637,569035,0.6463831067085266
1656649763.33724,570447,0.6463831067085266
1656649914.7015772,571859,0.6463831067085266
1656650066.0961242,573271,0.6463831067085266
1656650217.597091,574683,0.6463831067085266
1656650369.8850427,576095,0.6463831067085266
1656650519.9354198,577507,0.6463831067085266
1656650672.7693968,578919,0.6463831067085266
1656650822.910681,580331,0.6463831067085266
1656650973.2181005,581743,0.6463831067085266
1656651120.5794482,583155,0.6463831067085266
1656651273.783204,584567,0.6463831067085266
1656651425.075537,585979,0.6463831067085266
1656651576.0912893,587391,0.6463831067085266
1656651726.2976723,588803,0.6463831067085266
1656651877.9338193,590215,0.6463831067085266
1656652028.5385582,591627,0.6463831067085266
1656652180.7824247,593039,0.6463831067085266
1656652329.1471653,594451,0.6463831067085266
1656652479.6928213,595863,0.6463831067085266
1656652629.2590754,597275,0.6463831067085266
1656652779.7426357,598687,0.6463831067085266
1656654203.71095,600099,0.6463831067085266
1656654353.595318,601511,0.6463831067085266
1656654505.2676518,602923,0.6463831067085266
1656654653.118783,604335,0.6463831067085266
1656654799.7112267,605747,0.6463831067085266
1656654951.5030453,607159,0.6463831067085266
1656655102.2749245,608571,0.6463831067085266
1656655254.408268,609983,0.6463831067085266
1656655409.8850334,611395,0.6463831067085266
1656655562.977823,612807,0.6463831067085266
1656655718.1388087,614219,0.6463831067085266
1656655870.869067,615631,0.6463831067085266
1656656023.8613737,617043,0.6463831067085266
1656656174.1668878,618455,0.6463831067085266
1656656322.7030618,619867,0.6463831067085266
1656656470.5978615,621279,0.6463831067085266
1656656621.7510543,622691,0.6463831067085266
1656656771.779257,624103,0.6463831067085266
1656656922.5163252,625515,0.6463831067085266
1656657073.1735685,626927,0.6463831067085266
1656657222.2140825,628339,0.6463831067085266
1656657372.4842486,629751,0.6463831067085266
1656657522.3007457,631163,0.6463831067085266
1656657674.0008361,632575,0.6463831067085266
1656657821.9880614,633987,0.6463831067085266
1656659233.3163586,635399,0.6463831067085266
1656669945.6240284,636811,0.6385760307312012
1656670099.9405935,638223,0.6385760307312012
1656670251.3661397,639635,0.6385760307312012
1656670401.1766531,641047,0.6385760307312012
1656670552.2047975,642459,0.6385760307312012
1656670702.6198049,643871,0.6385760307312012
1656670855.765043,645283,0.6385760307312012
1656671009.19803,646695,0.6385760307312012
1656671158.773701,648107,0.6385760307312012
1656671310.4440794,649519,0.6385760307312012
1656671462.6227758,650931,0.6385760307312012
1656671615.7759728,652343,0.6385760307312012
1656671768.8573763,653755,0.6385760307312012
1656671920.1665833,655167,0.6385760307312012
1656672072.8570127,656579,0.6385760307312012
1656672223.9011948,657991,0.6385760307312012
1656672373.591852,659403,0.6385760307312012
1656672526.3084545,660815,0.6385760307312012
1656672680.6974049,662227,0.6385760307312012
1656672833.8722,663639,0.6385760307312012
1656672988.1927617,665051,0.6385760307312012
1656673142.874484,666463,0.6385760307312012
1656673295.815801,667875,0.6385760307312012
1656673448.3758712,669287,0.6385760307312012
1656674873.224576,670699,0.6385760307312012
1656675023.9708638,672111,0.6385760307312012
1656675177.4608214,673523,0.6385760307312012
1656675333.1148996,674935,0.6385760307312012
1656675483.4443064,676347,0.6385760307312012
1656675633.507684,677759,0.6385760307312012
1656675783.7924824,679171,0.6385760307312012
1656675937.7099237,680583,0.6385760307312012
1656676089.435488,681995,0.6385760307312012
1656676244.1060724,683407,0.6385760307312012
1656676397.916287,684819,0.6385760307312012
1656676550.3527727,686231,0.6385760307312012
1656676702.289648,687643,0.6385760307312012
1656676854.616662,689055,0.6385760307312012
1656677009.8332489,690467,0.6385760307312012
1656677163.316909,691879,0.6385760307312012
1656677315.3138402,693291,0.6385760307312012
1656677469.3985333,694703,0.6385760307312012
1656677619.7740183,696115,0.6385760307312012
1656677774.5660124,697527,0.6385760307312012
1656677928.6563268,698939,0.6385760307312012
1656678084.9710622,700351,0.6385760307312012
1656678239.0060194,701763,0.6385760307312012
1656678392.9410796,703175,0.6385760307312012
1656678542.9805312,704587,0.6385760307312012
1656679974.4462013,705999,0.6385760307312012
1656691086.391613,707411,0.6523557305335999
1656691238.1284564,708823,0.6523557305335999


==> figure-data/hard-labels/old_features_no_aug/run-version_1_highest_confidence_hardlabels_subjectnode_prod-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656521143.7085218,72011,0.6259171366691589
1656521282.1007106,73423,0.6259171366691589
1656521421.6703928,74835,0.6259171366691589
1656521557.666396,76247,0.6259171366691589
1656521696.9568894,77659,0.6259171366691589
1656521833.4918926,79071,0.6259171366691589
1656521971.0026627,80483,0.6259171366691589
1656522110.8380005,81895,0.6259171366691589
1656522253.445495,83307,0.6259171366691589
1656522393.5093849,84719,0.6259171366691589
1656522534.557801,86131,0.6259171366691589
1656522673.5627153,87543,0.6259171366691589
1656522812.9506238,88955,0.6259171366691589
1656522951.4817212,90367,0.6259171366691589
1656523092.264007,91779,0.6259171366691589
1656523232.090624,93191,0.6259171366691589
1656523370.1557643,94603,0.6259171366691589
1656523510.2707229,96015,0.6259171366691589
1656523649.832303,97427,0.6259171366691589
1656523790.2206984,98839,0.6259171366691589
1656523932.9817774,100251,0.6259171366691589
1656524075.0991867,101663,0.6259171366691589
1656524213.46813,103075,0.6259171366691589
1656524354.0657313,104487,0.6259171366691589
1656525602.83575,105899,0.6259171366691589
1656525742.6600685,107311,0.6259171366691589
1656525882.8921661,108723,0.6259171366691589
1656526023.7360458,110135,0.6259171366691589
1656526162.7118456,111547,0.6259171366691589
1656526302.828193,112959,0.6259171366691589
1656526442.449904,114371,0.6259171366691589
1656526582.9768884,115783,0.6259171366691589
1656526721.5683954,117195,0.6259171366691589
1656526861.9875023,118607,0.6259171366691589
1656527002.2880988,120019,0.6259171366691589
1656527143.3453526,121431,0.6259171366691589
1656527285.0834477,122843,0.6259171366691589
1656527423.854002,124255,0.6259171366691589
1656527562.977001,125667,0.6259171366691589
1656527702.6507726,127079,0.6259171366691589
1656527840.6147578,128491,0.6259171366691589
1656527980.749722,129903,0.6259171366691589
1656528120.4087389,131315,0.6259171366691589
1656528261.5212657,132727,0.6259171366691589
1656528400.3394678,134139,0.6259171366691589
1656528538.8568218,135551,0.6259171366691589
1656528678.0831194,136963,0.6259171366691589
1656528817.819728,138375,0.6259171366691589
1656528958.553133,139787,0.6259171366691589
1656530209.471497,141199,0.6259171366691589
1656536375.7354662,142611,0.6120449304580688
1656536516.4783077,144023,0.6120449304580688
1656536657.933842,145435,0.6120449304580688
1656536798.8738034,146847,0.6120449304580688
1656536939.9004443,148259,0.6120449304580688
1656537083.5272665,149671,0.6120449304580688
1656537224.5735083,151083,0.6120449304580688
1656537367.3044581,152495,0.6120449304580688
1656537505.9358757,153907,0.6120449304580688
1656537645.103815,155319,0.6120449304580688
1656537784.9589167,156731,0.6120449304580688
1656537925.052536,158143,0.6120449304580688
1656538065.534961,159555,0.6120449304580688
1656538205.830468,160967,0.6120449304580688
1656538996.8077574,162379,0.6120449304580688
1656539138.1464806,163791,0.6120449304580688
1656539283.0725212,165203,0.6120449304580688
1656539428.5049253,166615,0.6120449304580688
1656539574.3018377,168027,0.6120449304580688
1656539719.5073638,169439,0.6120449304580688
1656539863.653632,170851,0.6120449304580688
1656540008.032312,172263,0.6120449304580688
1656540151.4689696,173675,0.6120449304580688
1656540295.949982,175087,0.6120449304580688
1656541582.0771046,176499,0.6120449304580688
1656541726.9888957,177911,0.6120449304580688
1656541872.3460696,179323,0.6120449304580688
1656542018.3074121,180735,0.6120449304580688
1656542160.6420703,182147,0.6120449304580688
1656542302.1304848,183559,0.6120449304580688
1656542443.6956012,184971,0.6120449304580688
1656542585.8675556,186383,0.6120449304580688
1656542727.324185,187795,0.6120449304580688
1656542869.0893173,189207,0.6120449304580688
1656543011.568268,190619,0.6120449304580688
1656543154.580742,192031,0.6120449304580688
1656543296.937148,193443,0.6120449304580688
1656543439.095692,194855,0.6120449304580688
1656543580.8796766,196267,0.6120449304580688
1656543721.330848,197679,0.6120449304580688
1656543863.399528,199091,0.6120449304580688
1656544004.9150872,200503,0.6120449304580688
1656544151.4390879,201915,0.6120449304580688
1656544292.4500375,203327,0.6120449304580688
1656544433.7205603,204739,0.6120449304580688
1656544575.2259498,206151,0.6120449304580688
1656544716.1511831,207563,0.6120449304580688
1656544858.637782,208975,0.6120449304580688
1656545000.7374842,210387,0.6120449304580688
1656546273.7779214,211799,0.6120449304580688
1656553146.9157393,213211,0.6196581125259399
1656553291.375131,214623,0.6196581125259399
1656553433.4369843,216035,0.6196581125259399
1656553578.863633,217447,0.6196581125259399
1656553722.805799,218859,0.6196581125259399
1656553867.6963613,220271,0.6196581125259399
1656554012.5463815,221683,0.6196581125259399
1656554155.2282624,223095,0.6196581125259399
1656554296.852258,224507,0.6196581125259399
1656554441.0278962,225919,0.6196581125259399
1656554582.9224422,227331,0.6196581125259399
1656554725.5765817,228743,0.6196581125259399
1656554870.8209527,230155,0.6196581125259399
1656555014.6657877,231567,0.6196581125259399
1656555159.2773662,232979,0.6196581125259399
1656555303.7851284,234391,0.6196581125259399
1656555446.2958624,235803,0.6196581125259399
1656555590.5190773,237215,0.6196581125259399
1656555735.915866,238627,0.6196581125259399
1656555881.624319,240039,0.6196581125259399
1656556027.3917434,241451,0.6196581125259399
1656556171.8325813,242863,0.6196581125259399
1656556317.3054914,244275,0.6196581125259399
1656556459.6952348,245687,0.6196581125259399
1656557755.699453,247099,0.6196581125259399
1656557898.4043608,248511,0.6196581125259399
1656558041.556394,249923,0.6196581125259399
1656558184.5670831,251335,0.6196581125259399
1656558332.100257,252747,0.6196581125259399
1656558480.1598656,254159,0.6196581125259399
1656558629.0863018,255571,0.6196581125259399
1656558773.1915324,256983,0.6196581125259399
1656558916.918918,258395,0.6196581125259399
1656559060.344084,259807,0.6196581125259399
1656559202.7331216,261219,0.6196581125259399
1656559347.9526336,262631,0.6196581125259399
1656559490.9284272,264043,0.6196581125259399
1656559633.1420085,265455,0.6196581125259399
1656559777.7926092,266867,0.6196581125259399
1656559924.9275715,268279,0.6196581125259399
1656560069.6722336,269691,0.6196581125259399
1656560212.6311197,271103,0.6196581125259399
1656560355.219745,272515,0.6196581125259399
1656560497.6972764,273927,0.6196581125259399
1656560639.0714126,275339,0.6196581125259399
1656560783.971037,276751,0.6196581125259399
1656560927.5599403,278163,0.6196581125259399
1656561071.7202063,279575,0.6196581125259399
1656561212.6829836,280987,0.6196581125259399
1656562551.6477392,282399,0.6196581125259399
1656570771.8923616,283811,0.5683548450469971
1656570918.1097198,285223,0.5683548450469971
1656571062.0045764,286635,0.5683548450469971
1656571208.121298,288047,0.5683548450469971
1656571354.7756572,289459,0.5683548450469971
1656571499.7317905,290871,0.5683548450469971
1656571644.5517328,292283,0.5683548450469971
1656571789.9239733,293695,0.5683548450469971
1656571935.108836,295107,0.5683548450469971
1656572080.981029,296519,0.5683548450469971
1656572226.0413184,297931,0.5683548450469971
1656572372.1309671,299343,0.5683548450469971
1656572518.461515,300755,0.5683548450469971
1656572662.4555466,302167,0.5683548450469971
1656572807.4727306,303579,0.5683548450469971
1656572953.317118,304991,0.5683548450469971
1656573099.8752418,306403,0.5683548450469971
1656573244.8477015,307815,0.5683548450469971
1656573389.9938545,309227,0.5683548450469971
1656573533.9203758,310639,0.5683548450469971
1656573678.4713144,312051,0.5683548450469971
1656573822.1613781,313463,0.5683548450469971
1656573966.4665456,314875,0.5683548450469971
1656574111.935171,316287,0.5683548450469971
1656575445.8357122,317699,0.5683548450469971
1656575588.0925453,319111,0.5683548450469971
1656575733.7294798,320523,0.5683548450469971
1656575879.3572276,321935,0.5683548450469971
1656576024.167422,323347,0.5683548450469971
1656576168.6695218,324759,0.5683548450469971
1656576314.326844,326171,0.5683548450469971
1656576458.6859,327583,0.5683548450469971
1656576603.5891871,328995,0.5683548450469971
1656576748.1141737,330407,0.5683548450469971
1656576895.039159,331819,0.5683548450469971
1656577041.1672404,333231,0.5683548450469971
1656577187.6163623,334643,0.5683548450469971
1656577332.5763786,336055,0.5683548450469971
1656577477.8892663,337467,0.5683548450469971
1656577622.7917018,338879,0.5683548450469971
1656577767.038397,340291,0.5683548450469971
1656577911.698487,341703,0.5683548450469971
1656578057.927159,343115,0.5683548450469971
1656578204.941828,344527,0.5683548450469971
1656578349.2530072,345939,0.5683548450469971
1656578493.8525727,347351,0.5683548450469971
1656578637.4232223,348763,0.5683548450469971
1656578781.900457,350175,0.5683548450469971
1656578927.1540737,351587,0.5683548450469971
1656580256.8151271,352999,0.5683548450469971
1656589252.7312183,354411,0.5347040295600891
1656589402.2349226,355823,0.5347040295600891
1656589549.27779,357235,0.5347040295600891
1656589697.024825,358647,0.5347040295600891
1656589844.0783658,360059,0.5347040295600891
1656589991.8775373,361471,0.5347040295600891
1656590139.9465039,362883,0.5347040295600891
1656590284.6269057,364295,0.5347040295600891
1656590433.0785367,365707,0.5347040295600891
1656590582.2891257,367119,0.5347040295600891
1656590731.0623295,368531,0.5347040295600891
1656590878.4110432,369943,0.5347040295600891
1656591024.2562912,371355,0.5347040295600891
1656591174.1884682,372767,0.5347040295600891
1656591322.144042,374179,0.5347040295600891
1656591467.9667346,375591,0.5347040295600891
1656591616.6243134,377003,0.5347040295600891
1656591766.6468747,378415,0.5347040295600891
1656591913.7461321,379827,0.5347040295600891
1656592058.40379,381239,0.5347040295600891
1656592205.2775297,382651,0.5347040295600891
1656592352.2901623,384063,0.5347040295600891
1656592501.961129,385475,0.5347040295600891
1656592651.6028636,386887,0.5347040295600891
1656594021.357728,388299,0.5347040295600891
1656594167.5620966,389711,0.5347040295600891
1656594318.7890086,391123,0.5347040295600891
1656594467.5206702,392535,0.5347040295600891
1656594613.469051,393947,0.5347040295600891
1656594763.18257,395359,0.5347040295600891
1656594911.0689585,396771,0.5347040295600891
1656595060.7731645,398183,0.5347040295600891
1656595206.8814468,399595,0.5347040295600891
1656595355.407741,401007,0.5347040295600891
1656595501.9574387,402419,0.5347040295600891
1656595647.8660429,403831,0.5347040295600891
1656595797.5546832,405243,0.5347040295600891
1656595944.6472044,406655,0.5347040295600891
1656596092.9467773,408067,0.5347040295600891
1656596241.9901764,409479,0.5347040295600891
1656596390.2528336,410891,0.5347040295600891
1656596536.6684537,412303,0.5347040295600891
1656596683.0130408,413715,0.5347040295600891
1656596831.7356267,415127,0.5347040295600891
1656596978.5880907,416539,0.5347040295600891
1656597127.0796046,417951,0.5347040295600891
1656597273.425553,419363,0.5347040295600891
1656597421.713342,420775,0.5347040295600891
1656597568.8007097,422187,0.5347040295600891
1656598935.1007326,423599,0.5347040295600891
1656608592.6785936,425011,0.5230883955955505
1656608740.4810255,426423,0.5230883955955505
1656608888.3693085,427835,0.5230883955955505
1656609037.1353571,429247,0.5230883955955505
1656609185.5773196,430659,0.5230883955955505
1656609955.4569075,432071,0.5230883955955505
1656610104.4573286,433483,0.5230883955955505
1656610253.803207,434895,0.5230883955955505
1656610406.220143,436307,0.5230883955955505
1656610553.4848351,437719,0.5230883955955505
1656610700.690177,439131,0.5230883955955505
1656610847.274076,440543,0.5230883955955505
1656610996.4542413,441955,0.5230883955955505
1656611143.5472286,443367,0.5230883955955505
1656611293.330361,444779,0.5230883955955505
1656611440.7305112,446191,0.5230883955955505
1656611592.4102666,447603,0.5230883955955505
1656611741.2445838,449015,0.5230883955955505
1656611889.3584013,450427,0.5230883955955505
1656612036.2246413,451839,0.5230883955955505
1656612185.0131445,453251,0.5230883955955505
1656612335.0448806,454663,0.5230883955955505
1656612486.3102894,456075,0.5230883955955505
1656612636.0969832,457487,0.5230883955955505
1656614021.4729729,458899,0.5230883955955505
1656614169.2587314,460311,0.5230883955955505
1656614314.9555173,461723,0.5230883955955505
1656614463.1734636,463135,0.5230883955955505
1656614612.3655887,464547,0.5230883955955505
1656614760.2564347,465959,0.5230883955955505
1656614908.7539206,467371,0.5230883955955505
1656615056.6265938,468783,0.5230883955955505
1656615205.37088,470195,0.5230883955955505
1656615355.89089,471607,0.5230883955955505
1656615503.572527,473019,0.5230883955955505
1656615654.1886022,474431,0.5230883955955505
1656615803.043512,475843,0.5230883955955505
1656615954.02663,477255,0.5230883955955505
1656616101.432855,478667,0.5230883955955505
1656616252.6147478,480079,0.5230883955955505
1656616400.5605905,481491,0.5230883955955505
1656616548.5850308,482903,0.5230883955955505
1656616698.4024203,484315,0.5230883955955505
1656616847.5371752,485727,0.5230883955955505
1656616993.4812467,487139,0.5230883955955505
1656617141.5837119,488551,0.5230883955955505
1656617290.3515568,489963,0.5230883955955505
1656617440.3581192,491375,0.5230883955955505
1656617590.031983,492787,0.5230883955955505
1656618971.627002,494199,0.5230883955955505
1656629034.6134238,495611,0.5261672139167786
1656629181.4938028,497023,0.5261672139167786
1656629327.4353528,498435,0.5261672139167786
1656629473.0430326,499847,0.5261672139167786
1656629620.3477278,501259,0.5261672139167786
1656629770.5476203,502671,0.5261672139167786
1656629917.4481182,504083,0.5261672139167786
1656630067.9672785,505495,0.5261672139167786
1656630216.0904996,506907,0.5261672139167786
1656630365.4176934,508319,0.5261672139167786
1656630511.6907566,509731,0.5261672139167786
1656630660.1205564,511143,0.5261672139167786
1656630809.818297,512555,0.5261672139167786
1656630958.0983,513967,0.5261672139167786
1656631107.392917,515379,0.5261672139167786
1656631253.2049463,516791,0.5261672139167786
1656631401.755316,518203,0.5261672139167786
1656631550.9597666,519615,0.5261672139167786
1656631699.5855381,521027,0.5261672139167786
1656631843.3773532,522439,0.5261672139167786
1656631995.2298558,523851,0.5261672139167786
1656632142.8964036,525263,0.5261672139167786
1656632292.3112495,526675,0.5261672139167786
1656632443.5372705,528087,0.5261672139167786
1656633824.895157,529499,0.5261672139167786
1656633973.2883093,530911,0.5261672139167786
1656634120.499826,532323,0.5261672139167786
1656634271.400886,533735,0.5261672139167786
1656634419.1432824,535147,0.5261672139167786
1656634568.8687642,536559,0.5261672139167786
1656634719.4047914,537971,0.5261672139167786
1656634868.3035522,539383,0.5261672139167786
1656635017.4273949,540795,0.5261672139167786
1656635167.380042,542207,0.5261672139167786
1656635317.6424978,543619,0.5261672139167786
1656635467.9364908,545031,0.5261672139167786
1656635615.592764,546443,0.5261672139167786
1656635765.1319785,547855,0.5261672139167786
1656635913.8298688,549267,0.5261672139167786
1656636061.4065046,550679,0.5261672139167786
1656636210.8344033,552091,0.5261672139167786
1656636357.3724415,553503,0.5261672139167786
1656636505.2695987,554915,0.5261672139167786
1656636655.9518404,556327,0.5261672139167786
1656636804.7485976,557739,0.5261672139167786
1656636953.208789,559151,0.5261672139167786
1656637102.9715073,560563,0.5261672139167786
1656637253.887505,561975,0.5261672139167786
1656637404.4803066,563387,0.5261672139167786
1656638802.4868574,564799,0.5261672139167786
1656649300.7505908,566211,0.5053149461746216
1656649452.101248,567623,0.5053149461746216
1656649606.89637,569035,0.5053149461746216
1656649763.33724,570447,0.5053149461746216
1656649914.7015772,571859,0.5053149461746216
1656650066.0961242,573271,0.5053149461746216
1656650217.597091,574683,0.5053149461746216
1656650369.8850427,576095,0.5053149461746216
1656650519.9354198,577507,0.5053149461746216
1656650672.7693968,578919,0.5053149461746216
1656650822.910681,580331,0.5053149461746216
1656650973.2181005,581743,0.5053149461746216
1656651120.5794482,583155,0.5053149461746216
1656651273.783204,584567,0.5053149461746216
1656651425.075537,585979,0.5053149461746216
1656651576.0912893,587391,0.5053149461746216
1656651726.2976723,588803,0.5053149461746216
1656651877.9338193,590215,0.5053149461746216
1656652028.5385582,591627,0.5053149461746216
1656652180.7824247,593039,0.5053149461746216
1656652329.1471653,594451,0.5053149461746216
1656652479.6928213,595863,0.5053149461746216
1656652629.2590754,597275,0.5053149461746216
1656652779.7426357,598687,0.5053149461746216
1656654203.71095,600099,0.5053149461746216
1656654353.595318,601511,0.5053149461746216
1656654505.2676518,602923,0.5053149461746216
1656654653.118783,604335,0.5053149461746216
1656654799.7112267,605747,0.5053149461746216
1656654951.5030453,607159,0.5053149461746216
1656655102.2749245,608571,0.5053149461746216
1656655254.408268,609983,0.5053149461746216
1656655409.8850334,611395,0.5053149461746216
1656655562.977823,612807,0.5053149461746216
1656655718.1388087,614219,0.5053149461746216
1656655870.869067,615631,0.5053149461746216
1656656023.8613737,617043,0.5053149461746216
1656656174.1668878,618455,0.5053149461746216
1656656322.7030618,619867,0.5053149461746216
1656656470.5978615,621279,0.5053149461746216
1656656621.7510543,622691,0.5053149461746216
1656656771.779257,624103,0.5053149461746216
1656656922.5163252,625515,0.5053149461746216
1656657073.1735685,626927,0.5053149461746216
1656657222.2140825,628339,0.5053149461746216
1656657372.4842486,629751,0.5053149461746216
1656657522.3007457,631163,0.5053149461746216
1656657674.0008361,632575,0.5053149461746216
1656657821.9880614,633987,0.5053149461746216
1656659233.3163586,635399,0.5053149461746216
1656669945.6240284,636811,0.5152347087860107
1656670099.9405935,638223,0.5152347087860107
1656670251.3661397,639635,0.5152347087860107
1656670401.1766531,641047,0.5152347087860107
1656670552.2047975,642459,0.5152347087860107
1656670702.6198049,643871,0.5152347087860107
1656670855.765043,645283,0.5152347087860107
1656671009.19803,646695,0.5152347087860107
1656671158.773701,648107,0.5152347087860107
1656671310.4440794,649519,0.5152347087860107
1656671462.6227758,650931,0.5152347087860107
1656671615.7759728,652343,0.5152347087860107
1656671768.8573763,653755,0.5152347087860107
1656671920.1665833,655167,0.5152347087860107
1656672072.8570127,656579,0.5152347087860107
1656672223.9011948,657991,0.5152347087860107
1656672373.591852,659403,0.5152347087860107
1656672526.3084545,660815,0.5152347087860107
1656672680.6974049,662227,0.5152347087860107
1656672833.8722,663639,0.5152347087860107
1656672988.1927617,665051,0.5152347087860107
1656673142.874484,666463,0.5152347087860107
1656673295.815801,667875,0.5152347087860107
1656673448.3758712,669287,0.5152347087860107
1656674873.224576,670699,0.5152347087860107
1656675023.9708638,672111,0.5152347087860107
1656675177.4608214,673523,0.5152347087860107
1656675333.1148996,674935,0.5152347087860107
1656675483.4443064,676347,0.5152347087860107
1656675633.507684,677759,0.5152347087860107
1656675783.7924824,679171,0.5152347087860107
1656675937.7099237,680583,0.5152347087860107
1656676089.435488,681995,0.5152347087860107
1656676244.1060724,683407,0.5152347087860107
1656676397.916287,684819,0.5152347087860107
1656676550.3527727,686231,0.5152347087860107
1656676702.289648,687643,0.5152347087860107
1656676854.616662,689055,0.5152347087860107
1656677009.8332489,690467,0.5152347087860107
1656677163.316909,691879,0.5152347087860107
1656677315.3138402,693291,0.5152347087860107
1656677469.3985333,694703,0.5152347087860107
1656677619.7740183,696115,0.5152347087860107
1656677774.5660124,697527,0.5152347087860107
1656677928.6563268,698939,0.5152347087860107
1656678084.9710622,700351,0.5152347087860107
1656678239.0060194,701763,0.5152347087860107
1656678392.9410796,703175,0.5152347087860107
1656678542.9805312,704587,0.5152347087860107
1656679974.4462013,705999,0.5152347087860107
1656691086.391613,707411,0.4991874098777771
1656691238.1284564,708823,0.4991874098777771


==> figure-data/hard-labels/old_features_with_aug/run-version_8-tag-val_loss.csv <==
Wall time,Step,Value
1656500130.5602446,35299,0.3120911121368408
1656504322.0749238,70599,0.2726033926010132
1656517455.7025669,105899,0.22416290640830994
1656526624.6709406,141199,0.21836638450622559
1656542687.275392,176499,0.21532244980335236
1656552037.984219,211799,0.21573373675346375
1656569443.0630708,247099,0.21739642322063446
1656578989.5812607,282399,0.21494846045970917
1656598271.4394155,317699,0.21552270650863647
1656607938.8157935,352999,0.21474744379520416
1656628255.1565773,388299,0.2145041525363922
1656638166.3341842,423599,0.21575598418712616
1656659267.065568,458899,0.21516261994838715
1656669144.2858174,494199,0.21272914111614227
1656692062.8899314,529499,0.21723505854606628
1656702157.267384,564799,0.2177940160036087
1656727445.6306329,600099,0.21597541868686676
1656737801.8482955,635399,0.21515271067619324
1656764250.6564674,670699,0.2162618786096573
1656774681.771122,705999,0.21812273561954498


==> figure-data/hard-labels/old_features_with_aug/run-version_8_confidence_of_true_labels_addtocart-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656508610.3837273,72011,0.7924363017082214
1656508926.910353,73423,0.7924363017082214
1656509246.5418162,74835,0.7924363017082214
1656509566.4122353,76247,0.7924363017082214
1656509883.3069158,77659,0.7924363017082214
1656510201.0033042,79071,0.7924363017082214
1656510517.2299843,80483,0.7924363017082214
1656510834.6889734,81895,0.7924363017082214
1656511151.7134123,83307,0.7924363017082214
1656511477.836348,84719,0.7924363017082214
1656511795.6304924,86131,0.7924363017082214
1656512121.7931793,87543,0.7924363017082214
1656512438.6121979,88955,0.7924363017082214
1656512755.3937964,90367,0.7924363017082214
1656513071.2378392,91779,0.7924363017082214
1656513388.8221908,93191,0.7924363017082214
1656513710.693568,94603,0.7924363017082214
1656514028.6436841,96015,0.7924363017082214
1656514347.2881396,97427,0.7924363017082214
1656514664.3162434,98839,0.7924363017082214
1656514988.4591572,100251,0.7924363017082214
1656515310.6769602,101663,0.7924363017082214
1656515636.7487352,103075,0.7924363017082214
1656515955.1341238,104487,0.7924363017082214
1656517455.7124984,105899,0.7924363017082214
1656517776.416357,107311,0.7924363017082214
1656518093.0462828,108723,0.7924363017082214
1656518416.8057697,110135,0.7924363017082214
1656518753.8294792,111547,0.7924363017082214
1656519072.0095866,112959,0.7924363017082214
1656519396.709612,114371,0.7924363017082214
1656519714.894267,115783,0.7924363017082214
1656520033.0102983,117195,0.7924363017082214
1656520349.2677438,118607,0.7924363017082214
1656520665.4178438,120019,0.7924363017082214
1656520982.7081065,121431,0.7924363017082214
1656521298.5356007,122843,0.7924363017082214
1656521614.4191852,124255,0.7924363017082214
1656521930.9449434,125667,0.7924363017082214
1656522256.9736893,127079,0.7924363017082214
1656522576.289375,128491,0.7924363017082214
1656522902.23146,129903,0.7924363017082214
1656523217.1318336,131315,0.7924363017082214
1656523534.254723,132727,0.7924363017082214
1656523851.2885263,134139,0.7924363017082214
1656524168.4308465,135551,0.7924363017082214
1656524484.9003701,136963,0.7924363017082214
1656524801.502283,138375,0.7924363017082214
1656525117.9675868,139787,0.7924363017082214
1656526624.6806018,141199,0.7924363017082214
1656533291.4874966,142611,0.5986382365226746
1656533616.7542639,144023,0.5986382365226746
1656533948.5674524,145435,0.5986382365226746
1656534268.9293537,146847,0.5986382365226746
1656534590.5465596,148259,0.5986382365226746
1656534909.5695333,149671,0.5986382365226746
1656535231.1089509,151083,0.5986382365226746
1656535555.422985,152495,0.5986382365226746
1656535876.38354,153907,0.5986382365226746
1656536196.9058256,155319,0.5986382365226746
1656536522.869614,156731,0.5986382365226746
1656536858.8324866,158143,0.5986382365226746
1656537181.6408534,159555,0.5986382365226746
1656537517.7592082,160967,0.5986382365226746
1656537839.2041886,162379,0.5986382365226746
1656538160.939828,163791,0.5986382365226746
1656538873.4017522,165203,0.5986382365226746
1656539193.1050093,166615,0.5986382365226746
1656539514.8892221,168027,0.5986382365226746
1656539835.0105283,169439,0.5986382365226746
1656540161.3255143,170851,0.5986382365226746
1656540494.7267132,172263,0.5986382365226746
1656540829.4998581,173675,0.5986382365226746
1656541149.2958784,175087,0.5986382365226746
1656542687.2848284,176499,0.5986382365226746
1656543006.90359,177911,0.5986382365226746
1656543325.6656945,179323,0.5986382365226746
1656543645.1328242,180735,0.5986382365226746
1656543986.313596,182147,0.5986382365226746
1656544323.633397,183559,0.5986382365226746
1656544650.1404421,184971,0.5986382365226746
1656544971.2256918,186383,0.5986382365226746
1656545291.9024744,187795,0.5986382365226746
1656545610.1567357,189207,0.5986382365226746
1656545931.1521337,190619,0.5986382365226746
1656546252.3292472,192031,0.5986382365226746
1656546572.996,193443,0.5986382365226746
1656546891.642003,194855,0.5986382365226746
1656547211.900259,196267,0.5986382365226746
1656547550.858507,197679,0.5986382365226746
1656547884.9351149,199091,0.5986382365226746
1656548211.5239651,200503,0.5986382365226746
1656548545.484005,201915,0.5986382365226746
1656548867.4565554,203327,0.5986382365226746
1656549185.5336888,204739,0.5986382365226746
1656549506.7459788,206151,0.5986382365226746
1656549827.6552362,207563,0.5986382365226746
1656550148.8089447,208975,0.5986382365226746
1656550470.5514343,210387,0.5986382365226746
1656552037.9939435,211799,0.5986382365226746
1656560246.9735157,213211,0.6328420042991638
1656560575.6607852,214623,0.6328420042991638
1656560903.5237782,216035,0.6328420042991638
1656561231.8248467,217447,0.6328420042991638
1656561559.6768174,218859,0.6328420042991638
1656561897.8680062,220271,0.6328420042991638
1656562227.2317514,221683,0.6328420042991638
1656562561.9559402,223095,0.6328420042991638
1656562892.9341767,224507,0.6328420042991638
1656563220.3907428,225919,0.6328420042991638
1656563547.2607687,227331,0.6328420042991638
1656563876.8452706,228743,0.6328420042991638
1656564204.087311,230155,0.6328420042991638
1656564533.7602358,231567,0.6328420042991638
1656564863.959811,232979,0.6328420042991638
1656565189.628826,234391,0.6328420042991638
1656565526.167051,235803,0.6328420042991638
1656565854.975148,237215,0.6328420042991638
1656566181.7279525,238627,0.6328420042991638
1656566509.1054602,240039,0.6328420042991638
1656566837.9972773,241451,0.6328420042991638
1656567166.6000133,242863,0.6328420042991638
1656567494.5367885,244275,0.6328420042991638
1656567822.9357524,245687,0.6328420042991638
1656569443.0733683,247099,0.6328420042991638
1656569772.3407838,248511,0.6328420042991638
1656570104.4839575,249923,0.6328420042991638
1656570433.9521432,251335,0.6328420042991638
1656570763.0561256,252747,0.6328420042991638
1656571093.4306188,254159,0.6328420042991638
1656571423.6674986,255571,0.6328420042991638
1656571754.1743388,256983,0.6328420042991638
1656572083.7351432,258395,0.6328420042991638
1656572411.1911218,259807,0.6328420042991638
1656572743.868602,261219,0.6328420042991638
1656573077.0454948,262631,0.6328420042991638
1656573407.6620977,264043,0.6328420042991638
1656573736.7856228,265455,0.6328420042991638
1656574066.625361,266867,0.6328420042991638
1656574396.7912982,268279,0.6328420042991638
1656574726.1058655,269691,0.6328420042991638
1656575055.5718257,271103,0.6328420042991638
1656575384.535049,272515,0.6328420042991638
1656575716.7128487,273927,0.6328420042991638
1656576046.5470707,275339,0.6328420042991638
1656576379.8337932,276751,0.6328420042991638
1656576711.233161,278163,0.6328420042991638
1656577040.8978002,279575,0.6328420042991638
1656577370.607899,280987,0.6328420042991638
1656578989.591014,282399,0.6328420042991638
1656588923.1273565,283811,0.6636013984680176
1656589257.2745278,285223,0.6636013984680176
1656589589.5190926,286635,0.6636013984680176
1656589921.6141114,288047,0.6636013984680176
1656590255.1822348,289459,0.6636013984680176
1656590592.6982746,290871,0.6636013984680176
1656590935.4742885,292283,0.6636013984680176
1656591269.9238741,293695,0.6636013984680176
1656591605.292354,295107,0.6636013984680176
1656591936.02308,296519,0.6636013984680176
1656592268.998752,297931,0.6636013984680176
1656592599.9629831,299343,0.6636013984680176
1656592931.5137546,300755,0.6636013984680176
1656593265.645897,302167,0.6636013984680176
1656593599.616032,303579,0.6636013984680176
1656593931.504595,304991,0.6636013984680176
1656594276.2015278,306403,0.6636013984680176
1656594606.664559,307815,0.6636013984680176
1656594945.7482123,309227,0.6636013984680176
1656595279.23947,310639,0.6636013984680176
1656595612.118427,312051,0.6636013984680176
1656595945.7632408,313463,0.6636013984680176
1656596281.1099358,314875,0.6636013984680176
1656596615.368348,316287,0.6636013984680176
1656598271.45,317699,0.6636013984680176
1656598609.755917,319111,0.6636013984680176
1656598944.2961454,320523,0.6636013984680176
1656599275.8498428,321935,0.6636013984680176
1656599606.3087409,323347,0.6636013984680176
1656599941.78399,324759,0.6636013984680176
1656600275.7024608,326171,0.6636013984680176
1656600607.4217932,327583,0.6636013984680176
1656600938.555572,328995,0.6636013984680176
1656601272.6059217,330407,0.6636013984680176
1656601610.7010465,331819,0.6636013984680176
1656601945.6311517,333231,0.6636013984680176
1656602286.0672722,334643,0.6636013984680176
1656602617.4641676,336055,0.6636013984680176
1656602950.7165704,337467,0.6636013984680176
1656603282.5624058,338879,0.6636013984680176
1656603615.3704627,340291,0.6636013984680176
1656603945.493924,341703,0.6636013984680176
1656604276.989554,343115,0.6636013984680176
1656604608.3345268,344527,0.6636013984680176
1656604945.1349058,345939,0.6636013984680176
1656605281.5815954,347351,0.6636013984680176
1656605621.9867,348763,0.6636013984680176
1656605957.5375662,350175,0.6636013984680176
1656606288.8981063,351587,0.6636013984680176
1656607938.8256488,352999,0.6636013984680176
1656618721.7128513,354411,0.664361834526062
1656619059.4180264,355823,0.664361834526062
1656619402.0417774,357235,0.664361834526062
1656619756.3611035,358647,0.664361834526062
1656620104.7588937,360059,0.664361834526062
1656620453.1295178,361471,0.664361834526062
1656620788.01592,362883,0.664361834526062
1656621122.3471973,364295,0.664361834526062
1656621458.6746,365707,0.664361834526062
1656621793.7655993,367119,0.664361834526062
1656622128.3224995,368531,0.664361834526062
1656622461.6216707,369943,0.664361834526062
1656622796.4543839,371355,0.664361834526062
1656623145.68438,372767,0.664361834526062
1656623500.2716386,374179,0.664361834526062
1656623851.4813914,375591,0.664361834526062
1656624191.916229,377003,0.664361834526062
1656624524.2514806,378415,0.664361834526062
1656624855.681607,379827,0.664361834526062
1656625192.2330332,381239,0.664361834526062
1656625529.0475905,382651,0.664361834526062
1656625863.8678725,384063,0.664361834526062
1656626201.333701,385475,0.664361834526062
1656626540.1543958,386887,0.664361834526062
1656628255.166384,388299,0.664361834526062
1656628590.2955625,389711,0.664361834526062
1656628924.5842514,391123,0.664361834526062
1656629260.1936135,392535,0.664361834526062
1656629593.1928415,393947,0.664361834526062
1656629926.9334757,395359,0.664361834526062
1656630272.2642858,396771,0.664361834526062
1656630628.3547182,398183,0.664361834526062
1656630980.7037895,399595,0.664361834526062
1656631331.5627403,401007,0.664361834526062
1656631683.0632627,402419,0.664361834526062
1656632018.2149286,403831,0.664361834526062
1656632352.0825455,405243,0.664361834526062
1656632687.1253955,406655,0.664361834526062
1656633018.84041,408067,0.664361834526062
1656633355.58001,409479,0.664361834526062
1656633690.1019366,410891,0.664361834526062
1656634048.4916687,412303,0.664361834526062
1656634400.5571501,413715,0.664361834526062
1656634743.7036562,415127,0.664361834526062
1656635095.2730398,416539,0.664361834526062
1656635452.2378542,417951,0.664361834526062
1656635789.6543667,419363,0.664361834526062
1656636122.5685318,420775,0.664361834526062
1656636454.8372984,422187,0.664361834526062
1656638166.3380141,423599,0.664361834526062
1656649744.3647738,425011,0.6616835594177246
1656650081.662423,426423,0.6616835594177246
1656650419.3849318,427835,0.6616835594177246
1656650759.523134,429247,0.6616835594177246
1656651098.3416758,430659,0.6616835594177246
1656651434.8484144,432071,0.6616835594177246
1656651774.8263135,433483,0.6616835594177246
1656652119.863468,434895,0.6616835594177246
1656652460.664488,436307,0.6616835594177246
1656652799.2253902,437719,0.6616835594177246
1656653136.2430837,439131,0.6616835594177246
1656653474.814015,440543,0.6616835594177246
1656653814.1128783,441955,0.6616835594177246
1656654150.684455,443367,0.6616835594177246
1656654489.4890656,444779,0.6616835594177246
1656654827.2977118,446191,0.6616835594177246
1656655161.3435974,447603,0.6616835594177246
1656655507.1004472,449015,0.6616835594177246
1656655844.9280808,450427,0.6616835594177246
1656656189.5820935,451839,0.6616835594177246
1656656527.7524571,453251,0.6616835594177246
1656656866.9477468,454663,0.6616835594177246
1656657206.010489,456075,0.6616835594177246
1656657547.323731,457487,0.6616835594177246
1656659267.0693598,458899,0.6616835594177246
1656659606.659979,460311,0.6616835594177246
1656659946.845068,461723,0.6616835594177246
1656660287.0105453,463135,0.6616835594177246
1656660623.6316836,464547,0.6616835594177246
1656660960.7899206,465959,0.6616835594177246
1656661299.6340866,467371,0.6616835594177246
1656661639.9794888,468783,0.6616835594177246
1656661978.7723866,470195,0.6616835594177246
1656662316.1640623,471607,0.6616835594177246
1656662663.3617263,473019,0.6616835594177246
1656663010.7381265,474431,0.6616835594177246
1656663355.3970792,475843,0.6616835594177246
1656663693.1663523,477255,0.6616835594177246
1656664031.3668633,478667,0.6616835594177246
1656664369.0468745,480079,0.6616835594177246
1656664709.6450539,481491,0.6616835594177246
1656665047.4091792,482903,0.6616835594177246
1656665386.267916,484315,0.6616835594177246
1656665726.7996995,485727,0.6616835594177246
1656666062.8648098,487139,0.6616835594177246
1656666412.556444,488551,0.6616835594177246
1656666754.3500326,489963,0.6616835594177246
1656667097.3415425,491375,0.6616835594177246
1656667435.0266185,492787,0.6616835594177246
1656669144.2954862,494199,0.6616835594177246
1656682322.5670524,495611,0.6988006830215454
1656682668.8708005,497023,0.6988006830215454
1656683011.9984655,498435,0.6988006830215454
1656683355.4916089,499847,0.6988006830215454
1656683697.115759,501259,0.6988006830215454
1656684039.0025883,502671,0.6988006830215454
1656684393.880357,504083,0.6988006830215454
1656684749.3583493,505495,0.6988006830215454
1656685098.358246,506907,0.6988006830215454
1656685443.151486,508319,0.6988006830215454
1656685784.7759736,509731,0.6988006830215454
1656686126.3932693,511143,0.6988006830215454
1656686469.2237577,512555,0.6988006830215454
1656686814.0735207,513967,0.6988006830215454
1656687158.4878774,515379,0.6988006830215454
1656687501.1195457,516791,0.6988006830215454
1656687851.0097928,518203,0.6988006830215454
1656688201.0284226,519615,0.6988006830215454
1656688553.8431437,521027,0.6988006830215454
1656688910.1893137,522439,0.6988006830215454
1656689252.345048,523851,0.6988006830215454
1656689594.1709926,525263,0.6988006830215454
1656689935.5764437,526675,0.6988006830215454
1656690275.7559273,528087,0.6988006830215454
1656692062.8939953,529499,0.6988006830215454
1656692422.8549957,530911,0.6988006830215454
1656692763.1203918,532323,0.6988006830215454
1656693104.8153446,533735,0.6988006830215454
1656693450.2401638,535147,0.6988006830215454
1656693793.380442,536559,0.6988006830215454
1656694135.264242,537971,0.6988006830215454
1656694480.1896117,539383,0.6988006830215454
1656694823.5899112,540795,0.6988006830215454
1656695182.226218,542207,0.6988006830215454
1656695541.4103343,543619,0.6988006830215454
1656695894.8459873,545031,0.6988006830215454
1656696237.5694947,546443,0.6988006830215454
1656696581.6702387,547855,0.6988006830215454
1656696925.0638978,549267,0.6988006830215454
1656697263.9089656,550679,0.6988006830215454
1656697608.1835947,552091,0.6988006830215454
1656697949.5857491,553503,0.6988006830215454
1656698290.8627741,554915,0.6988006830215454
1656698644.4289975,556327,0.6988006830215454
1656699001.4306588,557739,0.6988006830215454
1656699361.0101755,559151,0.6988006830215454
1656699703.5035062,560563,0.6988006830215454
1656700043.251424,561975,0.6988006830215454
1656700386.792144,563387,0.6988006830215454
1656702157.2713897,564799,0.6988006830215454
1656717402.9554222,566211,0.6904236078262329
1656717771.4785533,567623,0.6904236078262329
1656718126.0283484,569035,0.6904236078262329
1656718477.452498,570447,0.6904236078262329
1656718820.9131668,571859,0.6904236078262329
1656719168.8331246,573271,0.6904236078262329
1656719514.668115,574683,0.6904236078262329
1656719875.940529,576095,0.6904236078262329
1656720232.7542675,577507,0.6904236078262329
1656720600.136988,578919,0.6904236078262329
1656720963.877933,580331,0.6904236078262329
1656721333.052136,581743,0.6904236078262329
1656721688.741985,583155,0.6904236078262329
1656722036.3157513,584567,0.6904236078262329
1656722387.2461553,585979,0.6904236078262329
1656722736.618708,587391,0.6904236078262329
1656723085.8910754,588803,0.6904236078262329
1656723435.700084,590215,0.6904236078262329
1656723794.129268,591627,0.6904236078262329
1656724167.0463345,593039,0.6904236078262329
1656724536.0731347,594451,0.6904236078262329
1656724904.4148118,595863,0.6904236078262329
1656725257.1271396,597275,0.6904236078262329
1656725608.3587284,598687,0.6904236078262329
1656727445.634444,600099,0.6904236078262329
1656727815.2860239,601511,0.6904236078262329
1656728171.6312606,602923,0.6904236078262329
1656728538.738566,604335,0.6904236078262329
1656728889.5483718,605747,0.6904236078262329
1656729238.91962,607159,0.6904236078262329
1656729590.3109543,608571,0.6904236078262329
1656729938.7947297,609983,0.6904236078262329
1656730288.2348876,611395,0.6904236078262329
1656730641.433848,612807,0.6904236078262329
1656730999.6493714,614219,0.6904236078262329
1656731363.3434188,615631,0.6904236078262329
1656731725.811923,617043,0.6904236078262329
1656732076.9398606,618455,0.6904236078262329
1656732426.3865302,619867,0.6904236078262329
1656732776.3791625,621279,0.6904236078262329
1656733126.4464161,622691,0.6904236078262329
1656733477.5166042,624103,0.6904236078262329
1656733828.7292807,625515,0.6904236078262329
1656734177.9242609,626927,0.6904236078262329
1656734535.4519577,628339,0.6904236078262329
1656734895.383076,629751,0.6904236078262329
1656735261.3538876,631163,0.6904236078262329
1656735618.183833,632575,0.6904236078262329
1656735967.5435636,633987,0.6904236078262329
1656737801.8522322,635399,0.6904236078262329
1656754197.836577,636811,0.6609551310539246
1656754550.8282099,638223,0.6609551310539246
1656754902.9250474,639635,0.6609551310539246
1656755255.8410823,641047,0.6609551310539246
1656755609.8320556,642459,0.6609551310539246
1656755963.1021814,643871,0.6609551310539246
1656756328.9883509,645283,0.6609551310539246
1656756694.1620195,646695,0.6609551310539246
1656757049.2271512,648107,0.6609551310539246
1656757406.0824234,649519,0.6609551310539246
1656757756.8858001,650931,0.6609551310539246
1656758108.1194887,652343,0.6609551310539246
1656758456.8558574,653755,0.6609551310539246
1656758806.9104478,655167,0.6609551310539246
1656759158.9261403,656579,0.6609551310539246
1656759513.2910368,657991,0.6609551310539246
1656759874.67144,659403,0.6609551310539246
1656760231.6839817,660815,0.6609551310539246
1656760601.7112222,662227,0.6609551310539246
1656760956.3603215,663639,0.6609551310539246
1656761311.1692832,665051,0.6609551310539246
1656761664.2465744,666463,0.6609551310539246
1656762022.6402216,667875,0.6609551310539246
1656762374.9203422,669287,0.6609551310539246
1656764250.6601677,670699,0.6609551310539246
1656764603.3888044,672111,0.6609551310539246
1656764954.203954,673523,0.6609551310539246
1656765308.6690323,674935,0.6609551310539246
1656765662.8296459,676347,0.6609551310539246
1656766015.3915722,677759,0.6609551310539246
1656766367.5856745,679171,0.6609551310539246
1656766718.5494385,680583,0.6609551310539246
1656767083.525368,681995,0.6609551310539246
1656767446.142208,683407,0.6609551310539246
1656767804.1257253,684819,0.6609551310539246
1656768172.2162695,686231,0.6609551310539246
1656768522.9141622,687643,0.6609551310539246
1656768871.8020532,689055,0.6609551310539246
1656769224.7041137,690467,0.6609551310539246
1656769576.596701,691879,0.6609551310539246
1656769929.0316787,693291,0.6609551310539246
1656770281.4559994,694703,0.6609551310539246
1656770645.9695055,696115,0.6609551310539246
1656771007.3662167,697527,0.6609551310539246
1656771376.291451,698939,0.6609551310539246
1656771737.8241103,700351,0.6609551310539246
1656772091.5794017,701763,0.6609551310539246
1656772449.3105602,703175,0.6609551310539246
1656772802.2888145,704587,0.6609551310539246
1656774681.774836,705999,0.6609551310539246
1656791889.3638358,707411,0.6983505487442017
1656792260.576641,708823,0.6983505487442017


==> figure-data/hard-labels/old_features_with_aug/run-version_8_confidence_of_true_labels_cart-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656508610.3837273,72011,0.7325930595397949
1656508926.910353,73423,0.7325930595397949
1656509246.5418162,74835,0.7325930595397949
1656509566.4122353,76247,0.7325930595397949
1656509883.3069158,77659,0.7325930595397949
1656510201.0033042,79071,0.7325930595397949
1656510517.2299843,80483,0.7325930595397949
1656510834.6889734,81895,0.7325930595397949
1656511151.7134123,83307,0.7325930595397949
1656511477.836348,84719,0.7325930595397949
1656511795.6304924,86131,0.7325930595397949
1656512121.7931793,87543,0.7325930595397949
1656512438.6121979,88955,0.7325930595397949
1656512755.3937964,90367,0.7325930595397949
1656513071.2378392,91779,0.7325930595397949
1656513388.8221908,93191,0.7325930595397949
1656513710.693568,94603,0.7325930595397949
1656514028.6436841,96015,0.7325930595397949
1656514347.2881396,97427,0.7325930595397949
1656514664.3162434,98839,0.7325930595397949
1656514988.4591572,100251,0.7325930595397949
1656515310.6769602,101663,0.7325930595397949
1656515636.7487352,103075,0.7325930595397949
1656515955.1341238,104487,0.7325930595397949
1656517455.7124984,105899,0.7325930595397949
1656517776.416357,107311,0.7325930595397949
1656518093.0462828,108723,0.7325930595397949
1656518416.8057697,110135,0.7325930595397949
1656518753.8294792,111547,0.7325930595397949
1656519072.0095866,112959,0.7325930595397949
1656519396.709612,114371,0.7325930595397949
1656519714.894267,115783,0.7325930595397949
1656520033.0102983,117195,0.7325930595397949
1656520349.2677438,118607,0.7325930595397949
1656520665.4178438,120019,0.7325930595397949
1656520982.7081065,121431,0.7325930595397949
1656521298.5356007,122843,0.7325930595397949
1656521614.4191852,124255,0.7325930595397949
1656521930.9449434,125667,0.7325930595397949
1656522256.9736893,127079,0.7325930595397949
1656522576.289375,128491,0.7325930595397949
1656522902.23146,129903,0.7325930595397949
1656523217.1318336,131315,0.7325930595397949
1656523534.254723,132727,0.7325930595397949
1656523851.2885263,134139,0.7325930595397949
1656524168.4308465,135551,0.7325930595397949
1656524484.9003701,136963,0.7325930595397949
1656524801.502283,138375,0.7325930595397949
1656525117.9675868,139787,0.7325930595397949
1656526624.6806018,141199,0.7325930595397949
1656533291.4874966,142611,0.5806403160095215
1656533616.7542639,144023,0.5806403160095215
1656533948.5674524,145435,0.5806403160095215
1656534268.9293537,146847,0.5806403160095215
1656534590.5465596,148259,0.5806403160095215
1656534909.5695333,149671,0.5806403160095215
1656535231.1089509,151083,0.5806403160095215
1656535555.422985,152495,0.5806403160095215
1656535876.38354,153907,0.5806403160095215
1656536196.9058256,155319,0.5806403160095215
1656536522.869614,156731,0.5806403160095215
1656536858.8324866,158143,0.5806403160095215
1656537181.6408534,159555,0.5806403160095215
1656537517.7592082,160967,0.5806403160095215
1656537839.2041886,162379,0.5806403160095215
1656538160.939828,163791,0.5806403160095215
1656538873.4017522,165203,0.5806403160095215
1656539193.1050093,166615,0.5806403160095215
1656539514.8892221,168027,0.5806403160095215
1656539835.0105283,169439,0.5806403160095215
1656540161.3255143,170851,0.5806403160095215
1656540494.7267132,172263,0.5806403160095215
1656540829.4998581,173675,0.5806403160095215
1656541149.2958784,175087,0.5806403160095215
1656542687.2848284,176499,0.5806403160095215
1656543006.90359,177911,0.5806403160095215
1656543325.6656945,179323,0.5806403160095215
1656543645.1328242,180735,0.5806403160095215
1656543986.313596,182147,0.5806403160095215
1656544323.633397,183559,0.5806403160095215
1656544650.1404421,184971,0.5806403160095215
1656544971.2256918,186383,0.5806403160095215
1656545291.9024744,187795,0.5806403160095215
1656545610.1567357,189207,0.5806403160095215
1656545931.1521337,190619,0.5806403160095215
1656546252.3292472,192031,0.5806403160095215
1656546572.996,193443,0.5806403160095215
1656546891.642003,194855,0.5806403160095215
1656547211.900259,196267,0.5806403160095215
1656547550.858507,197679,0.5806403160095215
1656547884.9351149,199091,0.5806403160095215
1656548211.5239651,200503,0.5806403160095215
1656548545.484005,201915,0.5806403160095215
1656548867.4565554,203327,0.5806403160095215
1656549185.5336888,204739,0.5806403160095215
1656549506.7459788,206151,0.5806403160095215
1656549827.6552362,207563,0.5806403160095215
1656550148.8089447,208975,0.5806403160095215
1656550470.5514343,210387,0.5806403160095215
1656552037.9939435,211799,0.5806403160095215
1656560246.9735157,213211,0.6027844548225403
1656560575.6607852,214623,0.6027844548225403
1656560903.5237782,216035,0.6027844548225403
1656561231.8248467,217447,0.6027844548225403
1656561559.6768174,218859,0.6027844548225403
1656561897.8680062,220271,0.6027844548225403
1656562227.2317514,221683,0.6027844548225403
1656562561.9559402,223095,0.6027844548225403
1656562892.9341767,224507,0.6027844548225403
1656563220.3907428,225919,0.6027844548225403
1656563547.2607687,227331,0.6027844548225403
1656563876.8452706,228743,0.6027844548225403
1656564204.087311,230155,0.6027844548225403
1656564533.7602358,231567,0.6027844548225403
1656564863.959811,232979,0.6027844548225403
1656565189.628826,234391,0.6027844548225403
1656565526.167051,235803,0.6027844548225403
1656565854.975148,237215,0.6027844548225403
1656566181.7279525,238627,0.6027844548225403
1656566509.1054602,240039,0.6027844548225403
1656566837.9972773,241451,0.6027844548225403
1656567166.6000133,242863,0.6027844548225403
1656567494.5367885,244275,0.6027844548225403
1656567822.9357524,245687,0.6027844548225403
1656569443.0733683,247099,0.6027844548225403
1656569772.3407838,248511,0.6027844548225403
1656570104.4839575,249923,0.6027844548225403
1656570433.9521432,251335,0.6027844548225403
1656570763.0561256,252747,0.6027844548225403
1656571093.4306188,254159,0.6027844548225403
1656571423.6674986,255571,0.6027844548225403
1656571754.1743388,256983,0.6027844548225403
1656572083.7351432,258395,0.6027844548225403
1656572411.1911218,259807,0.6027844548225403
1656572743.868602,261219,0.6027844548225403
1656573077.0454948,262631,0.6027844548225403
1656573407.6620977,264043,0.6027844548225403
1656573736.7856228,265455,0.6027844548225403
1656574066.625361,266867,0.6027844548225403
1656574396.7912982,268279,0.6027844548225403
1656574726.1058655,269691,0.6027844548225403
1656575055.5718257,271103,0.6027844548225403
1656575384.535049,272515,0.6027844548225403
1656575716.7128487,273927,0.6027844548225403
1656576046.5470707,275339,0.6027844548225403
1656576379.8337932,276751,0.6027844548225403
1656576711.233161,278163,0.6027844548225403
1656577040.8978002,279575,0.6027844548225403
1656577370.607899,280987,0.6027844548225403
1656578989.591014,282399,0.6027844548225403
1656588923.1273565,283811,0.6128323078155518
1656589257.2745278,285223,0.6128323078155518
1656589589.5190926,286635,0.6128323078155518
1656589921.6141114,288047,0.6128323078155518
1656590255.1822348,289459,0.6128323078155518
1656590592.6982746,290871,0.6128323078155518
1656590935.4742885,292283,0.6128323078155518
1656591269.9238741,293695,0.6128323078155518
1656591605.292354,295107,0.6128323078155518
1656591936.02308,296519,0.6128323078155518
1656592268.998752,297931,0.6128323078155518
1656592599.9629831,299343,0.6128323078155518
1656592931.5137546,300755,0.6128323078155518
1656593265.645897,302167,0.6128323078155518
1656593599.616032,303579,0.6128323078155518
1656593931.504595,304991,0.6128323078155518
1656594276.2015278,306403,0.6128323078155518
1656594606.664559,307815,0.6128323078155518
1656594945.7482123,309227,0.6128323078155518
1656595279.23947,310639,0.6128323078155518
1656595612.118427,312051,0.6128323078155518
1656595945.7632408,313463,0.6128323078155518
1656596281.1099358,314875,0.6128323078155518
1656596615.368348,316287,0.6128323078155518
1656598271.45,317699,0.6128323078155518
1656598609.755917,319111,0.6128323078155518
1656598944.2961454,320523,0.6128323078155518
1656599275.8498428,321935,0.6128323078155518
1656599606.3087409,323347,0.6128323078155518
1656599941.78399,324759,0.6128323078155518
1656600275.7024608,326171,0.6128323078155518
1656600607.4217932,327583,0.6128323078155518
1656600938.555572,328995,0.6128323078155518
1656601272.6059217,330407,0.6128323078155518
1656601610.7010465,331819,0.6128323078155518
1656601945.6311517,333231,0.6128323078155518
1656602286.0672722,334643,0.6128323078155518
1656602617.4641676,336055,0.6128323078155518
1656602950.7165704,337467,0.6128323078155518
1656603282.5624058,338879,0.6128323078155518
1656603615.3704627,340291,0.6128323078155518
1656603945.493924,341703,0.6128323078155518
1656604276.989554,343115,0.6128323078155518
1656604608.3345268,344527,0.6128323078155518
1656604945.1349058,345939,0.6128323078155518
1656605281.5815954,347351,0.6128323078155518
1656605621.9867,348763,0.6128323078155518
1656605957.5375662,350175,0.6128323078155518
1656606288.8981063,351587,0.6128323078155518
1656607938.8256488,352999,0.6128323078155518
1656618721.7128513,354411,0.6463512778282166
1656619059.4180264,355823,0.6463512778282166
1656619402.0417774,357235,0.6463512778282166
1656619756.3611035,358647,0.6463512778282166
1656620104.7588937,360059,0.6463512778282166
1656620453.1295178,361471,0.6463512778282166
1656620788.01592,362883,0.6463512778282166
1656621122.3471973,364295,0.6463512778282166
1656621458.6746,365707,0.6463512778282166
1656621793.7655993,367119,0.6463512778282166
1656622128.3224995,368531,0.6463512778282166
1656622461.6216707,369943,0.6463512778282166
1656622796.4543839,371355,0.6463512778282166
1656623145.68438,372767,0.6463512778282166
1656623500.2716386,374179,0.6463512778282166
1656623851.4813914,375591,0.6463512778282166
1656624191.916229,377003,0.6463512778282166
1656624524.2514806,378415,0.6463512778282166
1656624855.681607,379827,0.6463512778282166
1656625192.2330332,381239,0.6463512778282166
1656625529.0475905,382651,0.6463512778282166
1656625863.8678725,384063,0.6463512778282166
1656626201.333701,385475,0.6463512778282166
1656626540.1543958,386887,0.6463512778282166
1656628255.166384,388299,0.6463512778282166
1656628590.2955625,389711,0.6463512778282166
1656628924.5842514,391123,0.6463512778282166
1656629260.1936135,392535,0.6463512778282166
1656629593.1928415,393947,0.6463512778282166
1656629926.9334757,395359,0.6463512778282166
1656630272.2642858,396771,0.6463512778282166
1656630628.3547182,398183,0.6463512778282166
1656630980.7037895,399595,0.6463512778282166
1656631331.5627403,401007,0.6463512778282166
1656631683.0632627,402419,0.6463512778282166
1656632018.2149286,403831,0.6463512778282166
1656632352.0825455,405243,0.6463512778282166
1656632687.1253955,406655,0.6463512778282166
1656633018.84041,408067,0.6463512778282166
1656633355.58001,409479,0.6463512778282166
1656633690.1019366,410891,0.6463512778282166
1656634048.4916687,412303,0.6463512778282166
1656634400.5571501,413715,0.6463512778282166
1656634743.7036562,415127,0.6463512778282166
1656635095.2730398,416539,0.6463512778282166
1656635452.2378542,417951,0.6463512778282166
1656635789.6543667,419363,0.6463512778282166
1656636122.5685318,420775,0.6463512778282166
1656636454.8372984,422187,0.6463512778282166
1656638166.3380141,423599,0.6463512778282166
1656649744.3647738,425011,0.6613146662712097
1656650081.662423,426423,0.6613146662712097
1656650419.3849318,427835,0.6613146662712097
1656650759.523134,429247,0.6613146662712097
1656651098.3416758,430659,0.6613146662712097
1656651434.8484144,432071,0.6613146662712097
1656651774.8263135,433483,0.6613146662712097
1656652119.863468,434895,0.6613146662712097
1656652460.664488,436307,0.6613146662712097
1656652799.2253902,437719,0.6613146662712097
1656653136.2430837,439131,0.6613146662712097
1656653474.814015,440543,0.6613146662712097
1656653814.1128783,441955,0.6613146662712097
1656654150.684455,443367,0.6613146662712097
1656654489.4890656,444779,0.6613146662712097
1656654827.2977118,446191,0.6613146662712097
1656655161.3435974,447603,0.6613146662712097
1656655507.1004472,449015,0.6613146662712097
1656655844.9280808,450427,0.6613146662712097
1656656189.5820935,451839,0.6613146662712097
1656656527.7524571,453251,0.6613146662712097
1656656866.9477468,454663,0.6613146662712097
1656657206.010489,456075,0.6613146662712097
1656657547.323731,457487,0.6613146662712097
1656659267.0693598,458899,0.6613146662712097
1656659606.659979,460311,0.6613146662712097
1656659946.845068,461723,0.6613146662712097
1656660287.0105453,463135,0.6613146662712097
1656660623.6316836,464547,0.6613146662712097
1656660960.7899206,465959,0.6613146662712097
1656661299.6340866,467371,0.6613146662712097
1656661639.9794888,468783,0.6613146662712097
1656661978.7723866,470195,0.6613146662712097
1656662316.1640623,471607,0.6613146662712097
1656662663.3617263,473019,0.6613146662712097
1656663010.7381265,474431,0.6613146662712097
1656663355.3970792,475843,0.6613146662712097
1656663693.1663523,477255,0.6613146662712097
1656664031.3668633,478667,0.6613146662712097
1656664369.0468745,480079,0.6613146662712097
1656664709.6450539,481491,0.6613146662712097
1656665047.4091792,482903,0.6613146662712097
1656665386.267916,484315,0.6613146662712097
1656665726.7996995,485727,0.6613146662712097
1656666062.8648098,487139,0.6613146662712097
1656666412.556444,488551,0.6613146662712097
1656666754.3500326,489963,0.6613146662712097
1656667097.3415425,491375,0.6613146662712097
1656667435.0266185,492787,0.6613146662712097
1656669144.2954862,494199,0.6613146662712097
1656682322.5670524,495611,0.6665142178535461
1656682668.8708005,497023,0.6665142178535461
1656683011.9984655,498435,0.6665142178535461
1656683355.4916089,499847,0.6665142178535461
1656683697.115759,501259,0.6665142178535461
1656684039.0025883,502671,0.6665142178535461
1656684393.880357,504083,0.6665142178535461
1656684749.3583493,505495,0.6665142178535461
1656685098.358246,506907,0.6665142178535461
1656685443.151486,508319,0.6665142178535461
1656685784.7759736,509731,0.6665142178535461
1656686126.3932693,511143,0.6665142178535461
1656686469.2237577,512555,0.6665142178535461
1656686814.0735207,513967,0.6665142178535461
1656687158.4878774,515379,0.6665142178535461
1656687501.1195457,516791,0.6665142178535461
1656687851.0097928,518203,0.6665142178535461
1656688201.0284226,519615,0.6665142178535461
1656688553.8431437,521027,0.6665142178535461
1656688910.1893137,522439,0.6665142178535461
1656689252.345048,523851,0.6665142178535461
1656689594.1709926,525263,0.6665142178535461
1656689935.5764437,526675,0.6665142178535461
1656690275.7559273,528087,0.6665142178535461
1656692062.8939953,529499,0.6665142178535461
1656692422.8549957,530911,0.6665142178535461
1656692763.1203918,532323,0.6665142178535461
1656693104.8153446,533735,0.6665142178535461
1656693450.2401638,535147,0.6665142178535461
1656693793.380442,536559,0.6665142178535461
1656694135.264242,537971,0.6665142178535461
1656694480.1896117,539383,0.6665142178535461
1656694823.5899112,540795,0.6665142178535461
1656695182.226218,542207,0.6665142178535461
1656695541.4103343,543619,0.6665142178535461
1656695894.8459873,545031,0.6665142178535461
1656696237.5694947,546443,0.6665142178535461
1656696581.6702387,547855,0.6665142178535461
1656696925.0638978,549267,0.6665142178535461
1656697263.9089656,550679,0.6665142178535461
1656697608.1835947,552091,0.6665142178535461
1656697949.5857491,553503,0.6665142178535461
1656698290.8627741,554915,0.6665142178535461
1656698644.4289975,556327,0.6665142178535461
1656699001.4306588,557739,0.6665142178535461
1656699361.0101755,559151,0.6665142178535461
1656699703.5035062,560563,0.6665142178535461
1656700043.251424,561975,0.6665142178535461
1656700386.792144,563387,0.6665142178535461
1656702157.2713897,564799,0.6665142178535461
1656717402.9554222,566211,0.6550008654594421
1656717771.4785533,567623,0.6550008654594421
1656718126.0283484,569035,0.6550008654594421
1656718477.452498,570447,0.6550008654594421
1656718820.9131668,571859,0.6550008654594421
1656719168.8331246,573271,0.6550008654594421
1656719514.668115,574683,0.6550008654594421
1656719875.940529,576095,0.6550008654594421
1656720232.7542675,577507,0.6550008654594421
1656720600.136988,578919,0.6550008654594421
1656720963.877933,580331,0.6550008654594421
1656721333.052136,581743,0.6550008654594421
1656721688.741985,583155,0.6550008654594421
1656722036.3157513,584567,0.6550008654594421
1656722387.2461553,585979,0.6550008654594421
1656722736.618708,587391,0.6550008654594421
1656723085.8910754,588803,0.6550008654594421
1656723435.700084,590215,0.6550008654594421
1656723794.129268,591627,0.6550008654594421
1656724167.0463345,593039,0.6550008654594421
1656724536.0731347,594451,0.6550008654594421
1656724904.4148118,595863,0.6550008654594421
1656725257.1271396,597275,0.6550008654594421
1656725608.3587284,598687,0.6550008654594421
1656727445.634444,600099,0.6550008654594421
1656727815.2860239,601511,0.6550008654594421
1656728171.6312606,602923,0.6550008654594421
1656728538.738566,604335,0.6550008654594421
1656728889.5483718,605747,0.6550008654594421
1656729238.91962,607159,0.6550008654594421
1656729590.3109543,608571,0.6550008654594421
1656729938.7947297,609983,0.6550008654594421
1656730288.2348876,611395,0.6550008654594421
1656730641.433848,612807,0.6550008654594421
1656730999.6493714,614219,0.6550008654594421
1656731363.3434188,615631,0.6550008654594421
1656731725.811923,617043,0.6550008654594421
1656732076.9398606,618455,0.6550008654594421
1656732426.3865302,619867,0.6550008654594421
1656732776.3791625,621279,0.6550008654594421
1656733126.4464161,622691,0.6550008654594421
1656733477.5166042,624103,0.6550008654594421
1656733828.7292807,625515,0.6550008654594421
1656734177.9242609,626927,0.6550008654594421
1656734535.4519577,628339,0.6550008654594421
1656734895.383076,629751,0.6550008654594421
1656735261.3538876,631163,0.6550008654594421
1656735618.183833,632575,0.6550008654594421
1656735967.5435636,633987,0.6550008654594421
1656737801.8522322,635399,0.6550008654594421
1656754197.836577,636811,0.656863808631897
1656754550.8282099,638223,0.656863808631897
1656754902.9250474,639635,0.656863808631897
1656755255.8410823,641047,0.656863808631897
1656755609.8320556,642459,0.656863808631897
1656755963.1021814,643871,0.656863808631897
1656756328.9883509,645283,0.656863808631897
1656756694.1620195,646695,0.656863808631897
1656757049.2271512,648107,0.656863808631897
1656757406.0824234,649519,0.656863808631897
1656757756.8858001,650931,0.656863808631897
1656758108.1194887,652343,0.656863808631897
1656758456.8558574,653755,0.656863808631897
1656758806.9104478,655167,0.656863808631897
1656759158.9261403,656579,0.656863808631897
1656759513.2910368,657991,0.656863808631897
1656759874.67144,659403,0.656863808631897
1656760231.6839817,660815,0.656863808631897
1656760601.7112222,662227,0.656863808631897
1656760956.3603215,663639,0.656863808631897
1656761311.1692832,665051,0.656863808631897
1656761664.2465744,666463,0.656863808631897
1656762022.6402216,667875,0.656863808631897
1656762374.9203422,669287,0.656863808631897
1656764250.6601677,670699,0.656863808631897
1656764603.3888044,672111,0.656863808631897
1656764954.203954,673523,0.656863808631897
1656765308.6690323,674935,0.656863808631897
1656765662.8296459,676347,0.656863808631897
1656766015.3915722,677759,0.656863808631897
1656766367.5856745,679171,0.656863808631897
1656766718.5494385,680583,0.656863808631897
1656767083.525368,681995,0.656863808631897
1656767446.142208,683407,0.656863808631897
1656767804.1257253,684819,0.656863808631897
1656768172.2162695,686231,0.656863808631897
1656768522.9141622,687643,0.656863808631897
1656768871.8020532,689055,0.656863808631897
1656769224.7041137,690467,0.656863808631897
1656769576.596701,691879,0.656863808631897
1656769929.0316787,693291,0.656863808631897
1656770281.4559994,694703,0.656863808631897
1656770645.9695055,696115,0.656863808631897
1656771007.3662167,697527,0.656863808631897
1656771376.291451,698939,0.656863808631897
1656771737.8241103,700351,0.656863808631897
1656772091.5794017,701763,0.656863808631897
1656772449.3105602,703175,0.656863808631897
1656772802.2888145,704587,0.656863808631897
1656774681.774836,705999,0.656863808631897
1656791889.3638358,707411,0.6562443971633911
1656792260.576641,708823,0.6562443971633911


==> figure-data/hard-labels/old_features_with_aug/run-version_8_confidence_of_true_labels_mainpicture-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656508610.3837273,72011,0.7180715203285217
1656508926.910353,73423,0.7180715203285217
1656509246.5418162,74835,0.7180715203285217
1656509566.4122353,76247,0.7180715203285217
1656509883.3069158,77659,0.7180715203285217
1656510201.0033042,79071,0.7180715203285217
1656510517.2299843,80483,0.7180715203285217
1656510834.6889734,81895,0.7180715203285217
1656511151.7134123,83307,0.7180715203285217
1656511477.836348,84719,0.7180715203285217
1656511795.6304924,86131,0.7180715203285217
1656512121.7931793,87543,0.7180715203285217
1656512438.6121979,88955,0.7180715203285217
1656512755.3937964,90367,0.7180715203285217
1656513071.2378392,91779,0.7180715203285217
1656513388.8221908,93191,0.7180715203285217
1656513710.693568,94603,0.7180715203285217
1656514028.6436841,96015,0.7180715203285217
1656514347.2881396,97427,0.7180715203285217
1656514664.3162434,98839,0.7180715203285217
1656514988.4591572,100251,0.7180715203285217
1656515310.6769602,101663,0.7180715203285217
1656515636.7487352,103075,0.7180715203285217
1656515955.1341238,104487,0.7180715203285217
1656517455.7124984,105899,0.7180715203285217
1656517776.416357,107311,0.7180715203285217
1656518093.0462828,108723,0.7180715203285217
1656518416.8057697,110135,0.7180715203285217
1656518753.8294792,111547,0.7180715203285217
1656519072.0095866,112959,0.7180715203285217
1656519396.709612,114371,0.7180715203285217
1656519714.894267,115783,0.7180715203285217
1656520033.0102983,117195,0.7180715203285217
1656520349.2677438,118607,0.7180715203285217
1656520665.4178438,120019,0.7180715203285217
1656520982.7081065,121431,0.7180715203285217
1656521298.5356007,122843,0.7180715203285217
1656521614.4191852,124255,0.7180715203285217
1656521930.9449434,125667,0.7180715203285217
1656522256.9736893,127079,0.7180715203285217
1656522576.289375,128491,0.7180715203285217
1656522902.23146,129903,0.7180715203285217
1656523217.1318336,131315,0.7180715203285217
1656523534.254723,132727,0.7180715203285217
1656523851.2885263,134139,0.7180715203285217
1656524168.4308465,135551,0.7180715203285217
1656524484.9003701,136963,0.7180715203285217
1656524801.502283,138375,0.7180715203285217
1656525117.9675868,139787,0.7180715203285217
1656526624.6806018,141199,0.7180715203285217
1656533291.4874966,142611,0.4270918369293213
1656533616.7542639,144023,0.4270918369293213
1656533948.5674524,145435,0.4270918369293213
1656534268.9293537,146847,0.4270918369293213
1656534590.5465596,148259,0.4270918369293213
1656534909.5695333,149671,0.4270918369293213
1656535231.1089509,151083,0.4270918369293213
1656535555.422985,152495,0.4270918369293213
1656535876.38354,153907,0.4270918369293213
1656536196.9058256,155319,0.4270918369293213
1656536522.869614,156731,0.4270918369293213
1656536858.8324866,158143,0.4270918369293213
1656537181.6408534,159555,0.4270918369293213
1656537517.7592082,160967,0.4270918369293213
1656537839.2041886,162379,0.4270918369293213
1656538160.939828,163791,0.4270918369293213
1656538873.4017522,165203,0.4270918369293213
1656539193.1050093,166615,0.4270918369293213
1656539514.8892221,168027,0.4270918369293213
1656539835.0105283,169439,0.4270918369293213
1656540161.3255143,170851,0.4270918369293213
1656540494.7267132,172263,0.4270918369293213
1656540829.4998581,173675,0.4270918369293213
1656541149.2958784,175087,0.4270918369293213
1656542687.2848284,176499,0.4270918369293213
1656543006.90359,177911,0.4270918369293213
1656543325.6656945,179323,0.4270918369293213
1656543645.1328242,180735,0.4270918369293213
1656543986.313596,182147,0.4270918369293213
1656544323.633397,183559,0.4270918369293213
1656544650.1404421,184971,0.4270918369293213
1656544971.2256918,186383,0.4270918369293213
1656545291.9024744,187795,0.4270918369293213
1656545610.1567357,189207,0.4270918369293213
1656545931.1521337,190619,0.4270918369293213
1656546252.3292472,192031,0.4270918369293213
1656546572.996,193443,0.4270918369293213
1656546891.642003,194855,0.4270918369293213
1656547211.900259,196267,0.4270918369293213
1656547550.858507,197679,0.4270918369293213
1656547884.9351149,199091,0.4270918369293213
1656548211.5239651,200503,0.4270918369293213
1656548545.484005,201915,0.4270918369293213
1656548867.4565554,203327,0.4270918369293213
1656549185.5336888,204739,0.4270918369293213
1656549506.7459788,206151,0.4270918369293213
1656549827.6552362,207563,0.4270918369293213
1656550148.8089447,208975,0.4270918369293213
1656550470.5514343,210387,0.4270918369293213
1656552037.9939435,211799,0.4270918369293213
1656560246.9735157,213211,0.477017879486084
1656560575.6607852,214623,0.477017879486084
1656560903.5237782,216035,0.477017879486084
1656561231.8248467,217447,0.477017879486084
1656561559.6768174,218859,0.477017879486084
1656561897.8680062,220271,0.477017879486084
1656562227.2317514,221683,0.477017879486084
1656562561.9559402,223095,0.477017879486084
1656562892.9341767,224507,0.477017879486084
1656563220.3907428,225919,0.477017879486084
1656563547.2607687,227331,0.477017879486084
1656563876.8452706,228743,0.477017879486084
1656564204.087311,230155,0.477017879486084
1656564533.7602358,231567,0.477017879486084
1656564863.959811,232979,0.477017879486084
1656565189.628826,234391,0.477017879486084
1656565526.167051,235803,0.477017879486084
1656565854.975148,237215,0.477017879486084
1656566181.7279525,238627,0.477017879486084
1656566509.1054602,240039,0.477017879486084
1656566837.9972773,241451,0.477017879486084
1656567166.6000133,242863,0.477017879486084
1656567494.5367885,244275,0.477017879486084
1656567822.9357524,245687,0.477017879486084
1656569443.0733683,247099,0.477017879486084
1656569772.3407838,248511,0.477017879486084
1656570104.4839575,249923,0.477017879486084
1656570433.9521432,251335,0.477017879486084
1656570763.0561256,252747,0.477017879486084
1656571093.4306188,254159,0.477017879486084
1656571423.6674986,255571,0.477017879486084
1656571754.1743388,256983,0.477017879486084
1656572083.7351432,258395,0.477017879486084
1656572411.1911218,259807,0.477017879486084
1656572743.868602,261219,0.477017879486084
1656573077.0454948,262631,0.477017879486084
1656573407.6620977,264043,0.477017879486084
1656573736.7856228,265455,0.477017879486084
1656574066.625361,266867,0.477017879486084
1656574396.7912982,268279,0.477017879486084
1656574726.1058655,269691,0.477017879486084
1656575055.5718257,271103,0.477017879486084
1656575384.535049,272515,0.477017879486084
1656575716.7128487,273927,0.477017879486084
1656576046.5470707,275339,0.477017879486084
1656576379.8337932,276751,0.477017879486084
1656576711.233161,278163,0.477017879486084
1656577040.8978002,279575,0.477017879486084
1656577370.607899,280987,0.477017879486084
1656578989.591014,282399,0.477017879486084
1656588923.1273565,283811,0.4720284640789032
1656589257.2745278,285223,0.4720284640789032
1656589589.5190926,286635,0.4720284640789032
1656589921.6141114,288047,0.4720284640789032
1656590255.1822348,289459,0.4720284640789032
1656590592.6982746,290871,0.4720284640789032
1656590935.4742885,292283,0.4720284640789032
1656591269.9238741,293695,0.4720284640789032
1656591605.292354,295107,0.4720284640789032
1656591936.02308,296519,0.4720284640789032
1656592268.998752,297931,0.4720284640789032
1656592599.9629831,299343,0.4720284640789032
1656592931.5137546,300755,0.4720284640789032
1656593265.645897,302167,0.4720284640789032
1656593599.616032,303579,0.4720284640789032
1656593931.504595,304991,0.4720284640789032
1656594276.2015278,306403,0.4720284640789032
1656594606.664559,307815,0.4720284640789032
1656594945.7482123,309227,0.4720284640789032
1656595279.23947,310639,0.4720284640789032
1656595612.118427,312051,0.4720284640789032
1656595945.7632408,313463,0.4720284640789032
1656596281.1099358,314875,0.4720284640789032
1656596615.368348,316287,0.4720284640789032
1656598271.45,317699,0.4720284640789032
1656598609.755917,319111,0.4720284640789032
1656598944.2961454,320523,0.4720284640789032
1656599275.8498428,321935,0.4720284640789032
1656599606.3087409,323347,0.4720284640789032
1656599941.78399,324759,0.4720284640789032
1656600275.7024608,326171,0.4720284640789032
1656600607.4217932,327583,0.4720284640789032
1656600938.555572,328995,0.4720284640789032
1656601272.6059217,330407,0.4720284640789032
1656601610.7010465,331819,0.4720284640789032
1656601945.6311517,333231,0.4720284640789032
1656602286.0672722,334643,0.4720284640789032
1656602617.4641676,336055,0.4720284640789032
1656602950.7165704,337467,0.4720284640789032
1656603282.5624058,338879,0.4720284640789032
1656603615.3704627,340291,0.4720284640789032
1656603945.493924,341703,0.4720284640789032
1656604276.989554,343115,0.4720284640789032
1656604608.3345268,344527,0.4720284640789032
1656604945.1349058,345939,0.4720284640789032
1656605281.5815954,347351,0.4720284640789032
1656605621.9867,348763,0.4720284640789032
1656605957.5375662,350175,0.4720284640789032
1656606288.8981063,351587,0.4720284640789032
1656607938.8256488,352999,0.4720284640789032
1656618721.7128513,354411,0.48930177092552185
1656619059.4180264,355823,0.48930177092552185
1656619402.0417774,357235,0.48930177092552185
1656619756.3611035,358647,0.48930177092552185
1656620104.7588937,360059,0.48930177092552185
1656620453.1295178,361471,0.48930177092552185
1656620788.01592,362883,0.48930177092552185
1656621122.3471973,364295,0.48930177092552185
1656621458.6746,365707,0.48930177092552185
1656621793.7655993,367119,0.48930177092552185
1656622128.3224995,368531,0.48930177092552185
1656622461.6216707,369943,0.48930177092552185
1656622796.4543839,371355,0.48930177092552185
1656623145.68438,372767,0.48930177092552185
1656623500.2716386,374179,0.48930177092552185
1656623851.4813914,375591,0.48930177092552185
1656624191.916229,377003,0.48930177092552185
1656624524.2514806,378415,0.48930177092552185
1656624855.681607,379827,0.48930177092552185
1656625192.2330332,381239,0.48930177092552185
1656625529.0475905,382651,0.48930177092552185
1656625863.8678725,384063,0.48930177092552185
1656626201.333701,385475,0.48930177092552185
1656626540.1543958,386887,0.48930177092552185
1656628255.166384,388299,0.48930177092552185
1656628590.2955625,389711,0.48930177092552185
1656628924.5842514,391123,0.48930177092552185
1656629260.1936135,392535,0.48930177092552185
1656629593.1928415,393947,0.48930177092552185
1656629926.9334757,395359,0.48930177092552185
1656630272.2642858,396771,0.48930177092552185
1656630628.3547182,398183,0.48930177092552185
1656630980.7037895,399595,0.48930177092552185
1656631331.5627403,401007,0.48930177092552185
1656631683.0632627,402419,0.48930177092552185
1656632018.2149286,403831,0.48930177092552185
1656632352.0825455,405243,0.48930177092552185
1656632687.1253955,406655,0.48930177092552185
1656633018.84041,408067,0.48930177092552185
1656633355.58001,409479,0.48930177092552185
1656633690.1019366,410891,0.48930177092552185
1656634048.4916687,412303,0.48930177092552185
1656634400.5571501,413715,0.48930177092552185
1656634743.7036562,415127,0.48930177092552185
1656635095.2730398,416539,0.48930177092552185
1656635452.2378542,417951,0.48930177092552185
1656635789.6543667,419363,0.48930177092552185
1656636122.5685318,420775,0.48930177092552185
1656636454.8372984,422187,0.48930177092552185
1656638166.3380141,423599,0.48930177092552185
1656649744.3647738,425011,0.4868346154689789
1656650081.662423,426423,0.4868346154689789
1656650419.3849318,427835,0.4868346154689789
1656650759.523134,429247,0.4868346154689789
1656651098.3416758,430659,0.4868346154689789
1656651434.8484144,432071,0.4868346154689789
1656651774.8263135,433483,0.4868346154689789
1656652119.863468,434895,0.4868346154689789
1656652460.664488,436307,0.4868346154689789
1656652799.2253902,437719,0.4868346154689789
1656653136.2430837,439131,0.4868346154689789
1656653474.814015,440543,0.4868346154689789
1656653814.1128783,441955,0.4868346154689789
1656654150.684455,443367,0.4868346154689789
1656654489.4890656,444779,0.4868346154689789
1656654827.2977118,446191,0.4868346154689789
1656655161.3435974,447603,0.4868346154689789
1656655507.1004472,449015,0.4868346154689789
1656655844.9280808,450427,0.4868346154689789
1656656189.5820935,451839,0.4868346154689789
1656656527.7524571,453251,0.4868346154689789
1656656866.9477468,454663,0.4868346154689789
1656657206.010489,456075,0.4868346154689789
1656657547.323731,457487,0.4868346154689789
1656659267.0693598,458899,0.4868346154689789
1656659606.659979,460311,0.4868346154689789
1656659946.845068,461723,0.4868346154689789
1656660287.0105453,463135,0.4868346154689789
1656660623.6316836,464547,0.4868346154689789
1656660960.7899206,465959,0.4868346154689789
1656661299.6340866,467371,0.4868346154689789
1656661639.9794888,468783,0.4868346154689789
1656661978.7723866,470195,0.4868346154689789
1656662316.1640623,471607,0.4868346154689789
1656662663.3617263,473019,0.4868346154689789
1656663010.7381265,474431,0.4868346154689789
1656663355.3970792,475843,0.4868346154689789
1656663693.1663523,477255,0.4868346154689789
1656664031.3668633,478667,0.4868346154689789
1656664369.0468745,480079,0.4868346154689789
1656664709.6450539,481491,0.4868346154689789
1656665047.4091792,482903,0.4868346154689789
1656665386.267916,484315,0.4868346154689789
1656665726.7996995,485727,0.4868346154689789
1656666062.8648098,487139,0.4868346154689789
1656666412.556444,488551,0.4868346154689789
1656666754.3500326,489963,0.4868346154689789
1656667097.3415425,491375,0.4868346154689789
1656667435.0266185,492787,0.4868346154689789
1656669144.2954862,494199,0.4868346154689789
1656682322.5670524,495611,0.4946020543575287
1656682668.8708005,497023,0.4946020543575287
1656683011.9984655,498435,0.4946020543575287
1656683355.4916089,499847,0.4946020543575287
1656683697.115759,501259,0.4946020543575287
1656684039.0025883,502671,0.4946020543575287
1656684393.880357,504083,0.4946020543575287
1656684749.3583493,505495,0.4946020543575287
1656685098.358246,506907,0.4946020543575287
1656685443.151486,508319,0.4946020543575287
1656685784.7759736,509731,0.4946020543575287
1656686126.3932693,511143,0.4946020543575287
1656686469.2237577,512555,0.4946020543575287
1656686814.0735207,513967,0.4946020543575287
1656687158.4878774,515379,0.4946020543575287
1656687501.1195457,516791,0.4946020543575287
1656687851.0097928,518203,0.4946020543575287
1656688201.0284226,519615,0.4946020543575287
1656688553.8431437,521027,0.4946020543575287
1656688910.1893137,522439,0.4946020543575287
1656689252.345048,523851,0.4946020543575287
1656689594.1709926,525263,0.4946020543575287
1656689935.5764437,526675,0.4946020543575287
1656690275.7559273,528087,0.4946020543575287
1656692062.8939953,529499,0.4946020543575287
1656692422.8549957,530911,0.4946020543575287
1656692763.1203918,532323,0.4946020543575287
1656693104.8153446,533735,0.4946020543575287
1656693450.2401638,535147,0.4946020543575287
1656693793.380442,536559,0.4946020543575287
1656694135.264242,537971,0.4946020543575287
1656694480.1896117,539383,0.4946020543575287
1656694823.5899112,540795,0.4946020543575287
1656695182.226218,542207,0.4946020543575287
1656695541.4103343,543619,0.4946020543575287
1656695894.8459873,545031,0.4946020543575287
1656696237.5694947,546443,0.4946020543575287
1656696581.6702387,547855,0.4946020543575287
1656696925.0638978,549267,0.4946020543575287
1656697263.9089656,550679,0.4946020543575287
1656697608.1835947,552091,0.4946020543575287
1656697949.5857491,553503,0.4946020543575287
1656698290.8627741,554915,0.4946020543575287
1656698644.4289975,556327,0.4946020543575287
1656699001.4306588,557739,0.4946020543575287
1656699361.0101755,559151,0.4946020543575287
1656699703.5035062,560563,0.4946020543575287
1656700043.251424,561975,0.4946020543575287
1656700386.792144,563387,0.4946020543575287
1656702157.2713897,564799,0.4946020543575287
1656717402.9554222,566211,0.4961388111114502
1656717771.4785533,567623,0.4961388111114502
1656718126.0283484,569035,0.4961388111114502
1656718477.452498,570447,0.4961388111114502
1656718820.9131668,571859,0.4961388111114502
1656719168.8331246,573271,0.4961388111114502
1656719514.668115,574683,0.4961388111114502
1656719875.940529,576095,0.4961388111114502
1656720232.7542675,577507,0.4961388111114502
1656720600.136988,578919,0.4961388111114502
1656720963.877933,580331,0.4961388111114502
1656721333.052136,581743,0.4961388111114502
1656721688.741985,583155,0.4961388111114502
1656722036.3157513,584567,0.4961388111114502
1656722387.2461553,585979,0.4961388111114502
1656722736.618708,587391,0.4961388111114502
1656723085.8910754,588803,0.4961388111114502
1656723435.700084,590215,0.4961388111114502
1656723794.129268,591627,0.4961388111114502
1656724167.0463345,593039,0.4961388111114502
1656724536.0731347,594451,0.4961388111114502
1656724904.4148118,595863,0.4961388111114502
1656725257.1271396,597275,0.4961388111114502
1656725608.3587284,598687,0.4961388111114502
1656727445.634444,600099,0.4961388111114502
1656727815.2860239,601511,0.4961388111114502
1656728171.6312606,602923,0.4961388111114502
1656728538.738566,604335,0.4961388111114502
1656728889.5483718,605747,0.4961388111114502
1656729238.91962,607159,0.4961388111114502
1656729590.3109543,608571,0.4961388111114502
1656729938.7947297,609983,0.4961388111114502
1656730288.2348876,611395,0.4961388111114502
1656730641.433848,612807,0.4961388111114502
1656730999.6493714,614219,0.4961388111114502
1656731363.3434188,615631,0.4961388111114502
1656731725.811923,617043,0.4961388111114502
1656732076.9398606,618455,0.4961388111114502
1656732426.3865302,619867,0.4961388111114502
1656732776.3791625,621279,0.4961388111114502
1656733126.4464161,622691,0.4961388111114502
1656733477.5166042,624103,0.4961388111114502
1656733828.7292807,625515,0.4961388111114502
1656734177.9242609,626927,0.4961388111114502
1656734535.4519577,628339,0.4961388111114502
1656734895.383076,629751,0.4961388111114502
1656735261.3538876,631163,0.4961388111114502
1656735618.183833,632575,0.4961388111114502
1656735967.5435636,633987,0.4961388111114502
1656737801.8522322,635399,0.4961388111114502
1656754197.836577,636811,0.4949280917644501
1656754550.8282099,638223,0.4949280917644501
1656754902.9250474,639635,0.4949280917644501
1656755255.8410823,641047,0.4949280917644501
1656755609.8320556,642459,0.4949280917644501
1656755963.1021814,643871,0.4949280917644501
1656756328.9883509,645283,0.4949280917644501
1656756694.1620195,646695,0.4949280917644501
1656757049.2271512,648107,0.4949280917644501
1656757406.0824234,649519,0.4949280917644501
1656757756.8858001,650931,0.4949280917644501
1656758108.1194887,652343,0.4949280917644501
1656758456.8558574,653755,0.4949280917644501
1656758806.9104478,655167,0.4949280917644501
1656759158.9261403,656579,0.4949280917644501
1656759513.2910368,657991,0.4949280917644501
1656759874.67144,659403,0.4949280917644501
1656760231.6839817,660815,0.4949280917644501
1656760601.7112222,662227,0.4949280917644501
1656760956.3603215,663639,0.4949280917644501
1656761311.1692832,665051,0.4949280917644501
1656761664.2465744,666463,0.4949280917644501
1656762022.6402216,667875,0.4949280917644501
1656762374.9203422,669287,0.4949280917644501
1656764250.6601677,670699,0.4949280917644501
1656764603.3888044,672111,0.4949280917644501
1656764954.203954,673523,0.4949280917644501
1656765308.6690323,674935,0.4949280917644501
1656765662.8296459,676347,0.4949280917644501
1656766015.3915722,677759,0.4949280917644501
1656766367.5856745,679171,0.4949280917644501
1656766718.5494385,680583,0.4949280917644501
1656767083.525368,681995,0.4949280917644501
1656767446.142208,683407,0.4949280917644501
1656767804.1257253,684819,0.4949280917644501
1656768172.2162695,686231,0.4949280917644501
1656768522.9141622,687643,0.4949280917644501
1656768871.8020532,689055,0.4949280917644501
1656769224.7041137,690467,0.4949280917644501
1656769576.596701,691879,0.4949280917644501
1656769929.0316787,693291,0.4949280917644501
1656770281.4559994,694703,0.4949280917644501
1656770645.9695055,696115,0.4949280917644501
1656771007.3662167,697527,0.4949280917644501
1656771376.291451,698939,0.4949280917644501
1656771737.8241103,700351,0.4949280917644501
1656772091.5794017,701763,0.4949280917644501
1656772449.3105602,703175,0.4949280917644501
1656772802.2888145,704587,0.4949280917644501
1656774681.774836,705999,0.4949280917644501
1656791889.3638358,707411,0.5026477575302124
1656792260.576641,708823,0.5026477575302124


==> figure-data/hard-labels/old_features_with_aug/run-version_8_confidence_of_true_labels_name-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656508610.3837273,72011,0.7979922294616699
1656508926.910353,73423,0.7979922294616699
1656509246.5418162,74835,0.7979922294616699
1656509566.4122353,76247,0.7979922294616699
1656509883.3069158,77659,0.7979922294616699
1656510201.0033042,79071,0.7979922294616699
1656510517.2299843,80483,0.7979922294616699
1656510834.6889734,81895,0.7979922294616699
1656511151.7134123,83307,0.7979922294616699
1656511477.836348,84719,0.7979922294616699
1656511795.6304924,86131,0.7979922294616699
1656512121.7931793,87543,0.7979922294616699
1656512438.6121979,88955,0.7979922294616699
1656512755.3937964,90367,0.7979922294616699
1656513071.2378392,91779,0.7979922294616699
1656513388.8221908,93191,0.7979922294616699
1656513710.693568,94603,0.7979922294616699
1656514028.6436841,96015,0.7979922294616699
1656514347.2881396,97427,0.7979922294616699
1656514664.3162434,98839,0.7979922294616699
1656514988.4591572,100251,0.7979922294616699
1656515310.6769602,101663,0.7979922294616699
1656515636.7487352,103075,0.7979922294616699
1656515955.1341238,104487,0.7979922294616699
1656517455.7124984,105899,0.7979922294616699
1656517776.416357,107311,0.7979922294616699
1656518093.0462828,108723,0.7979922294616699
1656518416.8057697,110135,0.7979922294616699
1656518753.8294792,111547,0.7979922294616699
1656519072.0095866,112959,0.7979922294616699
1656519396.709612,114371,0.7979922294616699
1656519714.894267,115783,0.7979922294616699
1656520033.0102983,117195,0.7979922294616699
1656520349.2677438,118607,0.7979922294616699
1656520665.4178438,120019,0.7979922294616699
1656520982.7081065,121431,0.7979922294616699
1656521298.5356007,122843,0.7979922294616699
1656521614.4191852,124255,0.7979922294616699
1656521930.9449434,125667,0.7979922294616699
1656522256.9736893,127079,0.7979922294616699
1656522576.289375,128491,0.7979922294616699
1656522902.23146,129903,0.7979922294616699
1656523217.1318336,131315,0.7979922294616699
1656523534.254723,132727,0.7979922294616699
1656523851.2885263,134139,0.7979922294616699
1656524168.4308465,135551,0.7979922294616699
1656524484.9003701,136963,0.7979922294616699
1656524801.502283,138375,0.7979922294616699
1656525117.9675868,139787,0.7979922294616699
1656526624.6806018,141199,0.7979922294616699
1656533291.4874966,142611,0.6601106524467468
1656533616.7542639,144023,0.6601106524467468
1656533948.5674524,145435,0.6601106524467468
1656534268.9293537,146847,0.6601106524467468
1656534590.5465596,148259,0.6601106524467468
1656534909.5695333,149671,0.6601106524467468
1656535231.1089509,151083,0.6601106524467468
1656535555.422985,152495,0.6601106524467468
1656535876.38354,153907,0.6601106524467468
1656536196.9058256,155319,0.6601106524467468
1656536522.869614,156731,0.6601106524467468
1656536858.8324866,158143,0.6601106524467468
1656537181.6408534,159555,0.6601106524467468
1656537517.7592082,160967,0.6601106524467468
1656537839.2041886,162379,0.6601106524467468
1656538160.939828,163791,0.6601106524467468
1656538873.4017522,165203,0.6601106524467468
1656539193.1050093,166615,0.6601106524467468
1656539514.8892221,168027,0.6601106524467468
1656539835.0105283,169439,0.6601106524467468
1656540161.3255143,170851,0.6601106524467468
1656540494.7267132,172263,0.6601106524467468
1656540829.4998581,173675,0.6601106524467468
1656541149.2958784,175087,0.6601106524467468
1656542687.2848284,176499,0.6601106524467468
1656543006.90359,177911,0.6601106524467468
1656543325.6656945,179323,0.6601106524467468
1656543645.1328242,180735,0.6601106524467468
1656543986.313596,182147,0.6601106524467468
1656544323.633397,183559,0.6601106524467468
1656544650.1404421,184971,0.6601106524467468
1656544971.2256918,186383,0.6601106524467468
1656545291.9024744,187795,0.6601106524467468
1656545610.1567357,189207,0.6601106524467468
1656545931.1521337,190619,0.6601106524467468
1656546252.3292472,192031,0.6601106524467468
1656546572.996,193443,0.6601106524467468
1656546891.642003,194855,0.6601106524467468
1656547211.900259,196267,0.6601106524467468
1656547550.858507,197679,0.6601106524467468
1656547884.9351149,199091,0.6601106524467468
1656548211.5239651,200503,0.6601106524467468
1656548545.484005,201915,0.6601106524467468
1656548867.4565554,203327,0.6601106524467468
1656549185.5336888,204739,0.6601106524467468
1656549506.7459788,206151,0.6601106524467468
1656549827.6552362,207563,0.6601106524467468
1656550148.8089447,208975,0.6601106524467468
1656550470.5514343,210387,0.6601106524467468
1656552037.9939435,211799,0.6601106524467468
1656560246.9735157,213211,0.6728044152259827
1656560575.6607852,214623,0.6728044152259827
1656560903.5237782,216035,0.6728044152259827
1656561231.8248467,217447,0.6728044152259827
1656561559.6768174,218859,0.6728044152259827
1656561897.8680062,220271,0.6728044152259827
1656562227.2317514,221683,0.6728044152259827
1656562561.9559402,223095,0.6728044152259827
1656562892.9341767,224507,0.6728044152259827
1656563220.3907428,225919,0.6728044152259827
1656563547.2607687,227331,0.6728044152259827
1656563876.8452706,228743,0.6728044152259827
1656564204.087311,230155,0.6728044152259827
1656564533.7602358,231567,0.6728044152259827
1656564863.959811,232979,0.6728044152259827
1656565189.628826,234391,0.6728044152259827
1656565526.167051,235803,0.6728044152259827
1656565854.975148,237215,0.6728044152259827
1656566181.7279525,238627,0.6728044152259827
1656566509.1054602,240039,0.6728044152259827
1656566837.9972773,241451,0.6728044152259827
1656567166.6000133,242863,0.6728044152259827
1656567494.5367885,244275,0.6728044152259827
1656567822.9357524,245687,0.6728044152259827
1656569443.0733683,247099,0.6728044152259827
1656569772.3407838,248511,0.6728044152259827
1656570104.4839575,249923,0.6728044152259827
1656570433.9521432,251335,0.6728044152259827
1656570763.0561256,252747,0.6728044152259827
1656571093.4306188,254159,0.6728044152259827
1656571423.6674986,255571,0.6728044152259827
1656571754.1743388,256983,0.6728044152259827
1656572083.7351432,258395,0.6728044152259827
1656572411.1911218,259807,0.6728044152259827
1656572743.868602,261219,0.6728044152259827
1656573077.0454948,262631,0.6728044152259827
1656573407.6620977,264043,0.6728044152259827
1656573736.7856228,265455,0.6728044152259827
1656574066.625361,266867,0.6728044152259827
1656574396.7912982,268279,0.6728044152259827
1656574726.1058655,269691,0.6728044152259827
1656575055.5718257,271103,0.6728044152259827
1656575384.535049,272515,0.6728044152259827
1656575716.7128487,273927,0.6728044152259827
1656576046.5470707,275339,0.6728044152259827
1656576379.8337932,276751,0.6728044152259827
1656576711.233161,278163,0.6728044152259827
1656577040.8978002,279575,0.6728044152259827
1656577370.607899,280987,0.6728044152259827
1656578989.591014,282399,0.6728044152259827
1656588923.1273565,283811,0.6763913631439209
1656589257.2745278,285223,0.6763913631439209
1656589589.5190926,286635,0.6763913631439209
1656589921.6141114,288047,0.6763913631439209
1656590255.1822348,289459,0.6763913631439209
1656590592.6982746,290871,0.6763913631439209
1656590935.4742885,292283,0.6763913631439209
1656591269.9238741,293695,0.6763913631439209
1656591605.292354,295107,0.6763913631439209
1656591936.02308,296519,0.6763913631439209
1656592268.998752,297931,0.6763913631439209
1656592599.9629831,299343,0.6763913631439209
1656592931.5137546,300755,0.6763913631439209
1656593265.645897,302167,0.6763913631439209
1656593599.616032,303579,0.6763913631439209
1656593931.504595,304991,0.6763913631439209
1656594276.2015278,306403,0.6763913631439209
1656594606.664559,307815,0.6763913631439209
1656594945.7482123,309227,0.6763913631439209
1656595279.23947,310639,0.6763913631439209
1656595612.118427,312051,0.6763913631439209
1656595945.7632408,313463,0.6763913631439209
1656596281.1099358,314875,0.6763913631439209
1656596615.368348,316287,0.6763913631439209
1656598271.45,317699,0.6763913631439209
1656598609.755917,319111,0.6763913631439209
1656598944.2961454,320523,0.6763913631439209
1656599275.8498428,321935,0.6763913631439209
1656599606.3087409,323347,0.6763913631439209
1656599941.78399,324759,0.6763913631439209
1656600275.7024608,326171,0.6763913631439209
1656600607.4217932,327583,0.6763913631439209
1656600938.555572,328995,0.6763913631439209
1656601272.6059217,330407,0.6763913631439209
1656601610.7010465,331819,0.6763913631439209
1656601945.6311517,333231,0.6763913631439209
1656602286.0672722,334643,0.6763913631439209
1656602617.4641676,336055,0.6763913631439209
1656602950.7165704,337467,0.6763913631439209
1656603282.5624058,338879,0.6763913631439209
1656603615.3704627,340291,0.6763913631439209
1656603945.493924,341703,0.6763913631439209
1656604276.989554,343115,0.6763913631439209
1656604608.3345268,344527,0.6763913631439209
1656604945.1349058,345939,0.6763913631439209
1656605281.5815954,347351,0.6763913631439209
1656605621.9867,348763,0.6763913631439209
1656605957.5375662,350175,0.6763913631439209
1656606288.8981063,351587,0.6763913631439209
1656607938.8256488,352999,0.6763913631439209
1656618721.7128513,354411,0.6910061240196228
1656619059.4180264,355823,0.6910061240196228
1656619402.0417774,357235,0.6910061240196228
1656619756.3611035,358647,0.6910061240196228
1656620104.7588937,360059,0.6910061240196228
1656620453.1295178,361471,0.6910061240196228
1656620788.01592,362883,0.6910061240196228
1656621122.3471973,364295,0.6910061240196228
1656621458.6746,365707,0.6910061240196228
1656621793.7655993,367119,0.6910061240196228
1656622128.3224995,368531,0.6910061240196228
1656622461.6216707,369943,0.6910061240196228
1656622796.4543839,371355,0.6910061240196228
1656623145.68438,372767,0.6910061240196228
1656623500.2716386,374179,0.6910061240196228
1656623851.4813914,375591,0.6910061240196228
1656624191.916229,377003,0.6910061240196228
1656624524.2514806,378415,0.6910061240196228
1656624855.681607,379827,0.6910061240196228
1656625192.2330332,381239,0.6910061240196228
1656625529.0475905,382651,0.6910061240196228
1656625863.8678725,384063,0.6910061240196228
1656626201.333701,385475,0.6910061240196228
1656626540.1543958,386887,0.6910061240196228
1656628255.166384,388299,0.6910061240196228
1656628590.2955625,389711,0.6910061240196228
1656628924.5842514,391123,0.6910061240196228
1656629260.1936135,392535,0.6910061240196228
1656629593.1928415,393947,0.6910061240196228
1656629926.9334757,395359,0.6910061240196228
1656630272.2642858,396771,0.6910061240196228
1656630628.3547182,398183,0.6910061240196228
1656630980.7037895,399595,0.6910061240196228
1656631331.5627403,401007,0.6910061240196228
1656631683.0632627,402419,0.6910061240196228
1656632018.2149286,403831,0.6910061240196228
1656632352.0825455,405243,0.6910061240196228
1656632687.1253955,406655,0.6910061240196228
1656633018.84041,408067,0.6910061240196228
1656633355.58001,409479,0.6910061240196228
1656633690.1019366,410891,0.6910061240196228
1656634048.4916687,412303,0.6910061240196228
1656634400.5571501,413715,0.6910061240196228
1656634743.7036562,415127,0.6910061240196228
1656635095.2730398,416539,0.6910061240196228
1656635452.2378542,417951,0.6910061240196228
1656635789.6543667,419363,0.6910061240196228
1656636122.5685318,420775,0.6910061240196228
1656636454.8372984,422187,0.6910061240196228
1656638166.3380141,423599,0.6910061240196228
1656649744.3647738,425011,0.688183069229126
1656650081.662423,426423,0.688183069229126
1656650419.3849318,427835,0.688183069229126
1656650759.523134,429247,0.688183069229126
1656651098.3416758,430659,0.688183069229126
1656651434.8484144,432071,0.688183069229126
1656651774.8263135,433483,0.688183069229126
1656652119.863468,434895,0.688183069229126
1656652460.664488,436307,0.688183069229126
1656652799.2253902,437719,0.688183069229126
1656653136.2430837,439131,0.688183069229126
1656653474.814015,440543,0.688183069229126
1656653814.1128783,441955,0.688183069229126
1656654150.684455,443367,0.688183069229126
1656654489.4890656,444779,0.688183069229126
1656654827.2977118,446191,0.688183069229126
1656655161.3435974,447603,0.688183069229126
1656655507.1004472,449015,0.688183069229126
1656655844.9280808,450427,0.688183069229126
1656656189.5820935,451839,0.688183069229126
1656656527.7524571,453251,0.688183069229126
1656656866.9477468,454663,0.688183069229126
1656657206.010489,456075,0.688183069229126
1656657547.323731,457487,0.688183069229126
1656659267.0693598,458899,0.688183069229126
1656659606.659979,460311,0.688183069229126
1656659946.845068,461723,0.688183069229126
1656660287.0105453,463135,0.688183069229126
1656660623.6316836,464547,0.688183069229126
1656660960.7899206,465959,0.688183069229126
1656661299.6340866,467371,0.688183069229126
1656661639.9794888,468783,0.688183069229126
1656661978.7723866,470195,0.688183069229126
1656662316.1640623,471607,0.688183069229126
1656662663.3617263,473019,0.688183069229126
1656663010.7381265,474431,0.688183069229126
1656663355.3970792,475843,0.688183069229126
1656663693.1663523,477255,0.688183069229126
1656664031.3668633,478667,0.688183069229126
1656664369.0468745,480079,0.688183069229126
1656664709.6450539,481491,0.688183069229126
1656665047.4091792,482903,0.688183069229126
1656665386.267916,484315,0.688183069229126
1656665726.7996995,485727,0.688183069229126
1656666062.8648098,487139,0.688183069229126
1656666412.556444,488551,0.688183069229126
1656666754.3500326,489963,0.688183069229126
1656667097.3415425,491375,0.688183069229126
1656667435.0266185,492787,0.688183069229126
1656669144.2954862,494199,0.688183069229126
1656682322.5670524,495611,0.7030720114707947
1656682668.8708005,497023,0.7030720114707947
1656683011.9984655,498435,0.7030720114707947
1656683355.4916089,499847,0.7030720114707947
1656683697.115759,501259,0.7030720114707947
1656684039.0025883,502671,0.7030720114707947
1656684393.880357,504083,0.7030720114707947
1656684749.3583493,505495,0.7030720114707947
1656685098.358246,506907,0.7030720114707947
1656685443.151486,508319,0.7030720114707947
1656685784.7759736,509731,0.7030720114707947
1656686126.3932693,511143,0.7030720114707947
1656686469.2237577,512555,0.7030720114707947
1656686814.0735207,513967,0.7030720114707947
1656687158.4878774,515379,0.7030720114707947
1656687501.1195457,516791,0.7030720114707947
1656687851.0097928,518203,0.7030720114707947
1656688201.0284226,519615,0.7030720114707947
1656688553.8431437,521027,0.7030720114707947
1656688910.1893137,522439,0.7030720114707947
1656689252.345048,523851,0.7030720114707947
1656689594.1709926,525263,0.7030720114707947
1656689935.5764437,526675,0.7030720114707947
1656690275.7559273,528087,0.7030720114707947
1656692062.8939953,529499,0.7030720114707947
1656692422.8549957,530911,0.7030720114707947
1656692763.1203918,532323,0.7030720114707947
1656693104.8153446,533735,0.7030720114707947
1656693450.2401638,535147,0.7030720114707947
1656693793.380442,536559,0.7030720114707947
1656694135.264242,537971,0.7030720114707947
1656694480.1896117,539383,0.7030720114707947
1656694823.5899112,540795,0.7030720114707947
1656695182.226218,542207,0.7030720114707947
1656695541.4103343,543619,0.7030720114707947
1656695894.8459873,545031,0.7030720114707947
1656696237.5694947,546443,0.7030720114707947
1656696581.6702387,547855,0.7030720114707947
1656696925.0638978,549267,0.7030720114707947
1656697263.9089656,550679,0.7030720114707947
1656697608.1835947,552091,0.7030720114707947
1656697949.5857491,553503,0.7030720114707947
1656698290.8627741,554915,0.7030720114707947
1656698644.4289975,556327,0.7030720114707947
1656699001.4306588,557739,0.7030720114707947
1656699361.0101755,559151,0.7030720114707947
1656699703.5035062,560563,0.7030720114707947
1656700043.251424,561975,0.7030720114707947
1656700386.792144,563387,0.7030720114707947
1656702157.2713897,564799,0.7030720114707947
1656717402.9554222,566211,0.7107431292533875
1656717771.4785533,567623,0.7107431292533875
1656718126.0283484,569035,0.7107431292533875
1656718477.452498,570447,0.7107431292533875
1656718820.9131668,571859,0.7107431292533875
1656719168.8331246,573271,0.7107431292533875
1656719514.668115,574683,0.7107431292533875
1656719875.940529,576095,0.7107431292533875
1656720232.7542675,577507,0.7107431292533875
1656720600.136988,578919,0.7107431292533875
1656720963.877933,580331,0.7107431292533875
1656721333.052136,581743,0.7107431292533875
1656721688.741985,583155,0.7107431292533875
1656722036.3157513,584567,0.7107431292533875
1656722387.2461553,585979,0.7107431292533875
1656722736.618708,587391,0.7107431292533875
1656723085.8910754,588803,0.7107431292533875
1656723435.700084,590215,0.7107431292533875
1656723794.129268,591627,0.7107431292533875
1656724167.0463345,593039,0.7107431292533875
1656724536.0731347,594451,0.7107431292533875
1656724904.4148118,595863,0.7107431292533875
1656725257.1271396,597275,0.7107431292533875
1656725608.3587284,598687,0.7107431292533875
1656727445.634444,600099,0.7107431292533875
1656727815.2860239,601511,0.7107431292533875
1656728171.6312606,602923,0.7107431292533875
1656728538.738566,604335,0.7107431292533875
1656728889.5483718,605747,0.7107431292533875
1656729238.91962,607159,0.7107431292533875
1656729590.3109543,608571,0.7107431292533875
1656729938.7947297,609983,0.7107431292533875
1656730288.2348876,611395,0.7107431292533875
1656730641.433848,612807,0.7107431292533875
1656730999.6493714,614219,0.7107431292533875
1656731363.3434188,615631,0.7107431292533875
1656731725.811923,617043,0.7107431292533875
1656732076.9398606,618455,0.7107431292533875
1656732426.3865302,619867,0.7107431292533875
1656732776.3791625,621279,0.7107431292533875
1656733126.4464161,622691,0.7107431292533875
1656733477.5166042,624103,0.7107431292533875
1656733828.7292807,625515,0.7107431292533875
1656734177.9242609,626927,0.7107431292533875
1656734535.4519577,628339,0.7107431292533875
1656734895.383076,629751,0.7107431292533875
1656735261.3538876,631163,0.7107431292533875
1656735618.183833,632575,0.7107431292533875
1656735967.5435636,633987,0.7107431292533875
1656737801.8522322,635399,0.7107431292533875
1656754197.836577,636811,0.6957755088806152
1656754550.8282099,638223,0.6957755088806152
1656754902.9250474,639635,0.6957755088806152
1656755255.8410823,641047,0.6957755088806152
1656755609.8320556,642459,0.6957755088806152
1656755963.1021814,643871,0.6957755088806152
1656756328.9883509,645283,0.6957755088806152
1656756694.1620195,646695,0.6957755088806152
1656757049.2271512,648107,0.6957755088806152
1656757406.0824234,649519,0.6957755088806152
1656757756.8858001,650931,0.6957755088806152
1656758108.1194887,652343,0.6957755088806152
1656758456.8558574,653755,0.6957755088806152
1656758806.9104478,655167,0.6957755088806152
1656759158.9261403,656579,0.6957755088806152
1656759513.2910368,657991,0.6957755088806152
1656759874.67144,659403,0.6957755088806152
1656760231.6839817,660815,0.6957755088806152
1656760601.7112222,662227,0.6957755088806152
1656760956.3603215,663639,0.6957755088806152
1656761311.1692832,665051,0.6957755088806152
1656761664.2465744,666463,0.6957755088806152
1656762022.6402216,667875,0.6957755088806152
1656762374.9203422,669287,0.6957755088806152
1656764250.6601677,670699,0.6957755088806152
1656764603.3888044,672111,0.6957755088806152
1656764954.203954,673523,0.6957755088806152
1656765308.6690323,674935,0.6957755088806152
1656765662.8296459,676347,0.6957755088806152
1656766015.3915722,677759,0.6957755088806152
1656766367.5856745,679171,0.6957755088806152
1656766718.5494385,680583,0.6957755088806152
1656767083.525368,681995,0.6957755088806152
1656767446.142208,683407,0.6957755088806152
1656767804.1257253,684819,0.6957755088806152
1656768172.2162695,686231,0.6957755088806152
1656768522.9141622,687643,0.6957755088806152
1656768871.8020532,689055,0.6957755088806152
1656769224.7041137,690467,0.6957755088806152
1656769576.596701,691879,0.6957755088806152
1656769929.0316787,693291,0.6957755088806152
1656770281.4559994,694703,0.6957755088806152
1656770645.9695055,696115,0.6957755088806152
1656771007.3662167,697527,0.6957755088806152
1656771376.291451,698939,0.6957755088806152
1656771737.8241103,700351,0.6957755088806152
1656772091.5794017,701763,0.6957755088806152
1656772449.3105602,703175,0.6957755088806152
1656772802.2888145,704587,0.6957755088806152
1656774681.774836,705999,0.6957755088806152
1656791889.3638358,707411,0.6987645030021667
1656792260.576641,708823,0.6987645030021667


==> figure-data/hard-labels/old_features_with_aug/run-version_8_confidence_of_true_labels_price-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656508610.3837273,72011,0.7441436052322388
1656508926.910353,73423,0.7441436052322388
1656509246.5418162,74835,0.7441436052322388
1656509566.4122353,76247,0.7441436052322388
1656509883.3069158,77659,0.7441436052322388
1656510201.0033042,79071,0.7441436052322388
1656510517.2299843,80483,0.7441436052322388
1656510834.6889734,81895,0.7441436052322388
1656511151.7134123,83307,0.7441436052322388
1656511477.836348,84719,0.7441436052322388
1656511795.6304924,86131,0.7441436052322388
1656512121.7931793,87543,0.7441436052322388
1656512438.6121979,88955,0.7441436052322388
1656512755.3937964,90367,0.7441436052322388
1656513071.2378392,91779,0.7441436052322388
1656513388.8221908,93191,0.7441436052322388
1656513710.693568,94603,0.7441436052322388
1656514028.6436841,96015,0.7441436052322388
1656514347.2881396,97427,0.7441436052322388
1656514664.3162434,98839,0.7441436052322388
1656514988.4591572,100251,0.7441436052322388
1656515310.6769602,101663,0.7441436052322388
1656515636.7487352,103075,0.7441436052322388
1656515955.1341238,104487,0.7441436052322388
1656517455.7124984,105899,0.7441436052322388
1656517776.416357,107311,0.7441436052322388
1656518093.0462828,108723,0.7441436052322388
1656518416.8057697,110135,0.7441436052322388
1656518753.8294792,111547,0.7441436052322388
1656519072.0095866,112959,0.7441436052322388
1656519396.709612,114371,0.7441436052322388
1656519714.894267,115783,0.7441436052322388
1656520033.0102983,117195,0.7441436052322388
1656520349.2677438,118607,0.7441436052322388
1656520665.4178438,120019,0.7441436052322388
1656520982.7081065,121431,0.7441436052322388
1656521298.5356007,122843,0.7441436052322388
1656521614.4191852,124255,0.7441436052322388
1656521930.9449434,125667,0.7441436052322388
1656522256.9736893,127079,0.7441436052322388
1656522576.289375,128491,0.7441436052322388
1656522902.23146,129903,0.7441436052322388
1656523217.1318336,131315,0.7441436052322388
1656523534.254723,132727,0.7441436052322388
1656523851.2885263,134139,0.7441436052322388
1656524168.4308465,135551,0.7441436052322388
1656524484.9003701,136963,0.7441436052322388
1656524801.502283,138375,0.7441436052322388
1656525117.9675868,139787,0.7441436052322388
1656526624.6806018,141199,0.7441436052322388
1656533291.4874966,142611,0.5251173377037048
1656533616.7542639,144023,0.5251173377037048
1656533948.5674524,145435,0.5251173377037048
1656534268.9293537,146847,0.5251173377037048
1656534590.5465596,148259,0.5251173377037048
1656534909.5695333,149671,0.5251173377037048
1656535231.1089509,151083,0.5251173377037048
1656535555.422985,152495,0.5251173377037048
1656535876.38354,153907,0.5251173377037048
1656536196.9058256,155319,0.5251173377037048
1656536522.869614,156731,0.5251173377037048
1656536858.8324866,158143,0.5251173377037048
1656537181.6408534,159555,0.5251173377037048
1656537517.7592082,160967,0.5251173377037048
1656537839.2041886,162379,0.5251173377037048
1656538160.939828,163791,0.5251173377037048
1656538873.4017522,165203,0.5251173377037048
1656539193.1050093,166615,0.5251173377037048
1656539514.8892221,168027,0.5251173377037048
1656539835.0105283,169439,0.5251173377037048
1656540161.3255143,170851,0.5251173377037048
1656540494.7267132,172263,0.5251173377037048
1656540829.4998581,173675,0.5251173377037048
1656541149.2958784,175087,0.5251173377037048
1656542687.2848284,176499,0.5251173377037048
1656543006.90359,177911,0.5251173377037048
1656543325.6656945,179323,0.5251173377037048
1656543645.1328242,180735,0.5251173377037048
1656543986.313596,182147,0.5251173377037048
1656544323.633397,183559,0.5251173377037048
1656544650.1404421,184971,0.5251173377037048
1656544971.2256918,186383,0.5251173377037048
1656545291.9024744,187795,0.5251173377037048
1656545610.1567357,189207,0.5251173377037048
1656545931.1521337,190619,0.5251173377037048
1656546252.3292472,192031,0.5251173377037048
1656546572.996,193443,0.5251173377037048
1656546891.642003,194855,0.5251173377037048
1656547211.900259,196267,0.5251173377037048
1656547550.858507,197679,0.5251173377037048
1656547884.9351149,199091,0.5251173377037048
1656548211.5239651,200503,0.5251173377037048
1656548545.484005,201915,0.5251173377037048
1656548867.4565554,203327,0.5251173377037048
1656549185.5336888,204739,0.5251173377037048
1656549506.7459788,206151,0.5251173377037048
1656549827.6552362,207563,0.5251173377037048
1656550148.8089447,208975,0.5251173377037048
1656550470.5514343,210387,0.5251173377037048
1656552037.9939435,211799,0.5251173377037048
1656560246.9735157,213211,0.5304000377655029
1656560575.6607852,214623,0.5304000377655029
1656560903.5237782,216035,0.5304000377655029
1656561231.8248467,217447,0.5304000377655029
1656561559.6768174,218859,0.5304000377655029
1656561897.8680062,220271,0.5304000377655029
1656562227.2317514,221683,0.5304000377655029
1656562561.9559402,223095,0.5304000377655029
1656562892.9341767,224507,0.5304000377655029
1656563220.3907428,225919,0.5304000377655029
1656563547.2607687,227331,0.5304000377655029
1656563876.8452706,228743,0.5304000377655029
1656564204.087311,230155,0.5304000377655029
1656564533.7602358,231567,0.5304000377655029
1656564863.959811,232979,0.5304000377655029
1656565189.628826,234391,0.5304000377655029
1656565526.167051,235803,0.5304000377655029
1656565854.975148,237215,0.5304000377655029
1656566181.7279525,238627,0.5304000377655029
1656566509.1054602,240039,0.5304000377655029
1656566837.9972773,241451,0.5304000377655029
1656567166.6000133,242863,0.5304000377655029
1656567494.5367885,244275,0.5304000377655029
1656567822.9357524,245687,0.5304000377655029
1656569443.0733683,247099,0.5304000377655029
1656569772.3407838,248511,0.5304000377655029
1656570104.4839575,249923,0.5304000377655029
1656570433.9521432,251335,0.5304000377655029
1656570763.0561256,252747,0.5304000377655029
1656571093.4306188,254159,0.5304000377655029
1656571423.6674986,255571,0.5304000377655029
1656571754.1743388,256983,0.5304000377655029
1656572083.7351432,258395,0.5304000377655029
1656572411.1911218,259807,0.5304000377655029
1656572743.868602,261219,0.5304000377655029
1656573077.0454948,262631,0.5304000377655029
1656573407.6620977,264043,0.5304000377655029
1656573736.7856228,265455,0.5304000377655029
1656574066.625361,266867,0.5304000377655029
1656574396.7912982,268279,0.5304000377655029
1656574726.1058655,269691,0.5304000377655029
1656575055.5718257,271103,0.5304000377655029
1656575384.535049,272515,0.5304000377655029
1656575716.7128487,273927,0.5304000377655029
1656576046.5470707,275339,0.5304000377655029
1656576379.8337932,276751,0.5304000377655029
1656576711.233161,278163,0.5304000377655029
1656577040.8978002,279575,0.5304000377655029
1656577370.607899,280987,0.5304000377655029
1656578989.591014,282399,0.5304000377655029
1656588923.1273565,283811,0.587755024433136
1656589257.2745278,285223,0.587755024433136
1656589589.5190926,286635,0.587755024433136
1656589921.6141114,288047,0.587755024433136
1656590255.1822348,289459,0.587755024433136
1656590592.6982746,290871,0.587755024433136
1656590935.4742885,292283,0.587755024433136
1656591269.9238741,293695,0.587755024433136
1656591605.292354,295107,0.587755024433136
1656591936.02308,296519,0.587755024433136
1656592268.998752,297931,0.587755024433136
1656592599.9629831,299343,0.587755024433136
1656592931.5137546,300755,0.587755024433136
1656593265.645897,302167,0.587755024433136
1656593599.616032,303579,0.587755024433136
1656593931.504595,304991,0.587755024433136
1656594276.2015278,306403,0.587755024433136
1656594606.664559,307815,0.587755024433136
1656594945.7482123,309227,0.587755024433136
1656595279.23947,310639,0.587755024433136
1656595612.118427,312051,0.587755024433136
1656595945.7632408,313463,0.587755024433136
1656596281.1099358,314875,0.587755024433136
1656596615.368348,316287,0.587755024433136
1656598271.45,317699,0.587755024433136
1656598609.755917,319111,0.587755024433136
1656598944.2961454,320523,0.587755024433136
1656599275.8498428,321935,0.587755024433136
1656599606.3087409,323347,0.587755024433136
1656599941.78399,324759,0.587755024433136
1656600275.7024608,326171,0.587755024433136
1656600607.4217932,327583,0.587755024433136
1656600938.555572,328995,0.587755024433136
1656601272.6059217,330407,0.587755024433136
1656601610.7010465,331819,0.587755024433136
1656601945.6311517,333231,0.587755024433136
1656602286.0672722,334643,0.587755024433136
1656602617.4641676,336055,0.587755024433136
1656602950.7165704,337467,0.587755024433136
1656603282.5624058,338879,0.587755024433136
1656603615.3704627,340291,0.587755024433136
1656603945.493924,341703,0.587755024433136
1656604276.989554,343115,0.587755024433136
1656604608.3345268,344527,0.587755024433136
1656604945.1349058,345939,0.587755024433136
1656605281.5815954,347351,0.587755024433136
1656605621.9867,348763,0.587755024433136
1656605957.5375662,350175,0.587755024433136
1656606288.8981063,351587,0.587755024433136
1656607938.8256488,352999,0.587755024433136
1656618721.7128513,354411,0.5971567034721375
1656619059.4180264,355823,0.5971567034721375
1656619402.0417774,357235,0.5971567034721375
1656619756.3611035,358647,0.5971567034721375
1656620104.7588937,360059,0.5971567034721375
1656620453.1295178,361471,0.5971567034721375
1656620788.01592,362883,0.5971567034721375
1656621122.3471973,364295,0.5971567034721375
1656621458.6746,365707,0.5971567034721375
1656621793.7655993,367119,0.5971567034721375
1656622128.3224995,368531,0.5971567034721375
1656622461.6216707,369943,0.5971567034721375
1656622796.4543839,371355,0.5971567034721375
1656623145.68438,372767,0.5971567034721375
1656623500.2716386,374179,0.5971567034721375
1656623851.4813914,375591,0.5971567034721375
1656624191.916229,377003,0.5971567034721375
1656624524.2514806,378415,0.5971567034721375
1656624855.681607,379827,0.5971567034721375
1656625192.2330332,381239,0.5971567034721375
1656625529.0475905,382651,0.5971567034721375
1656625863.8678725,384063,0.5971567034721375
1656626201.333701,385475,0.5971567034721375
1656626540.1543958,386887,0.5971567034721375
1656628255.166384,388299,0.5971567034721375
1656628590.2955625,389711,0.5971567034721375
1656628924.5842514,391123,0.5971567034721375
1656629260.1936135,392535,0.5971567034721375
1656629593.1928415,393947,0.5971567034721375
1656629926.9334757,395359,0.5971567034721375
1656630272.2642858,396771,0.5971567034721375
1656630628.3547182,398183,0.5971567034721375
1656630980.7037895,399595,0.5971567034721375
1656631331.5627403,401007,0.5971567034721375
1656631683.0632627,402419,0.5971567034721375
1656632018.2149286,403831,0.5971567034721375
1656632352.0825455,405243,0.5971567034721375
1656632687.1253955,406655,0.5971567034721375
1656633018.84041,408067,0.5971567034721375
1656633355.58001,409479,0.5971567034721375
1656633690.1019366,410891,0.5971567034721375
1656634048.4916687,412303,0.5971567034721375
1656634400.5571501,413715,0.5971567034721375
1656634743.7036562,415127,0.5971567034721375
1656635095.2730398,416539,0.5971567034721375
1656635452.2378542,417951,0.5971567034721375
1656635789.6543667,419363,0.5971567034721375
1656636122.5685318,420775,0.5971567034721375
1656636454.8372984,422187,0.5971567034721375
1656638166.3380141,423599,0.5971567034721375
1656649744.3647738,425011,0.5938187837600708
1656650081.662423,426423,0.5938187837600708
1656650419.3849318,427835,0.5938187837600708
1656650759.523134,429247,0.5938187837600708
1656651098.3416758,430659,0.5938187837600708
1656651434.8484144,432071,0.5938187837600708
1656651774.8263135,433483,0.5938187837600708
1656652119.863468,434895,0.5938187837600708
1656652460.664488,436307,0.5938187837600708
1656652799.2253902,437719,0.5938187837600708
1656653136.2430837,439131,0.5938187837600708
1656653474.814015,440543,0.5938187837600708
1656653814.1128783,441955,0.5938187837600708
1656654150.684455,443367,0.5938187837600708
1656654489.4890656,444779,0.5938187837600708
1656654827.2977118,446191,0.5938187837600708
1656655161.3435974,447603,0.5938187837600708
1656655507.1004472,449015,0.5938187837600708
1656655844.9280808,450427,0.5938187837600708
1656656189.5820935,451839,0.5938187837600708
1656656527.7524571,453251,0.5938187837600708
1656656866.9477468,454663,0.5938187837600708
1656657206.010489,456075,0.5938187837600708
1656657547.323731,457487,0.5938187837600708
1656659267.0693598,458899,0.5938187837600708
1656659606.659979,460311,0.5938187837600708
1656659946.845068,461723,0.5938187837600708
1656660287.0105453,463135,0.5938187837600708
1656660623.6316836,464547,0.5938187837600708
1656660960.7899206,465959,0.5938187837600708
1656661299.6340866,467371,0.5938187837600708
1656661639.9794888,468783,0.5938187837600708
1656661978.7723866,470195,0.5938187837600708
1656662316.1640623,471607,0.5938187837600708
1656662663.3617263,473019,0.5938187837600708
1656663010.7381265,474431,0.5938187837600708
1656663355.3970792,475843,0.5938187837600708
1656663693.1663523,477255,0.5938187837600708
1656664031.3668633,478667,0.5938187837600708
1656664369.0468745,480079,0.5938187837600708
1656664709.6450539,481491,0.5938187837600708
1656665047.4091792,482903,0.5938187837600708
1656665386.267916,484315,0.5938187837600708
1656665726.7996995,485727,0.5938187837600708
1656666062.8648098,487139,0.5938187837600708
1656666412.556444,488551,0.5938187837600708
1656666754.3500326,489963,0.5938187837600708
1656667097.3415425,491375,0.5938187837600708
1656667435.0266185,492787,0.5938187837600708
1656669144.2954862,494199,0.5938187837600708
1656682322.5670524,495611,0.6167819499969482
1656682668.8708005,497023,0.6167819499969482
1656683011.9984655,498435,0.6167819499969482
1656683355.4916089,499847,0.6167819499969482
1656683697.115759,501259,0.6167819499969482
1656684039.0025883,502671,0.6167819499969482
1656684393.880357,504083,0.6167819499969482
1656684749.3583493,505495,0.6167819499969482
1656685098.358246,506907,0.6167819499969482
1656685443.151486,508319,0.6167819499969482
1656685784.7759736,509731,0.6167819499969482
1656686126.3932693,511143,0.6167819499969482
1656686469.2237577,512555,0.6167819499969482
1656686814.0735207,513967,0.6167819499969482
1656687158.4878774,515379,0.6167819499969482
1656687501.1195457,516791,0.6167819499969482
1656687851.0097928,518203,0.6167819499969482
1656688201.0284226,519615,0.6167819499969482
1656688553.8431437,521027,0.6167819499969482
1656688910.1893137,522439,0.6167819499969482
1656689252.345048,523851,0.6167819499969482
1656689594.1709926,525263,0.6167819499969482
1656689935.5764437,526675,0.6167819499969482
1656690275.7559273,528087,0.6167819499969482
1656692062.8939953,529499,0.6167819499969482
1656692422.8549957,530911,0.6167819499969482
1656692763.1203918,532323,0.6167819499969482
1656693104.8153446,533735,0.6167819499969482
1656693450.2401638,535147,0.6167819499969482
1656693793.380442,536559,0.6167819499969482
1656694135.264242,537971,0.6167819499969482
1656694480.1896117,539383,0.6167819499969482
1656694823.5899112,540795,0.6167819499969482
1656695182.226218,542207,0.6167819499969482
1656695541.4103343,543619,0.6167819499969482
1656695894.8459873,545031,0.6167819499969482
1656696237.5694947,546443,0.6167819499969482
1656696581.6702387,547855,0.6167819499969482
1656696925.0638978,549267,0.6167819499969482
1656697263.9089656,550679,0.6167819499969482
1656697608.1835947,552091,0.6167819499969482
1656697949.5857491,553503,0.6167819499969482
1656698290.8627741,554915,0.6167819499969482
1656698644.4289975,556327,0.6167819499969482
1656699001.4306588,557739,0.6167819499969482
1656699361.0101755,559151,0.6167819499969482
1656699703.5035062,560563,0.6167819499969482
1656700043.251424,561975,0.6167819499969482
1656700386.792144,563387,0.6167819499969482
1656702157.2713897,564799,0.6167819499969482
1656717402.9554222,566211,0.5992521643638611
1656717771.4785533,567623,0.5992521643638611
1656718126.0283484,569035,0.5992521643638611
1656718477.452498,570447,0.5992521643638611
1656718820.9131668,571859,0.5992521643638611
1656719168.8331246,573271,0.5992521643638611
1656719514.668115,574683,0.5992521643638611
1656719875.940529,576095,0.5992521643638611
1656720232.7542675,577507,0.5992521643638611
1656720600.136988,578919,0.5992521643638611
1656720963.877933,580331,0.5992521643638611
1656721333.052136,581743,0.5992521643638611
1656721688.741985,583155,0.5992521643638611
1656722036.3157513,584567,0.5992521643638611
1656722387.2461553,585979,0.5992521643638611
1656722736.618708,587391,0.5992521643638611
1656723085.8910754,588803,0.5992521643638611
1656723435.700084,590215,0.5992521643638611
1656723794.129268,591627,0.5992521643638611
1656724167.0463345,593039,0.5992521643638611
1656724536.0731347,594451,0.5992521643638611
1656724904.4148118,595863,0.5992521643638611
1656725257.1271396,597275,0.5992521643638611
1656725608.3587284,598687,0.5992521643638611
1656727445.634444,600099,0.5992521643638611
1656727815.2860239,601511,0.5992521643638611
1656728171.6312606,602923,0.5992521643638611
1656728538.738566,604335,0.5992521643638611
1656728889.5483718,605747,0.5992521643638611
1656729238.91962,607159,0.5992521643638611
1656729590.3109543,608571,0.5992521643638611
1656729938.7947297,609983,0.5992521643638611
1656730288.2348876,611395,0.5992521643638611
1656730641.433848,612807,0.5992521643638611
1656730999.6493714,614219,0.5992521643638611
1656731363.3434188,615631,0.5992521643638611
1656731725.811923,617043,0.5992521643638611
1656732076.9398606,618455,0.5992521643638611
1656732426.3865302,619867,0.5992521643638611
1656732776.3791625,621279,0.5992521643638611
1656733126.4464161,622691,0.5992521643638611
1656733477.5166042,624103,0.5992521643638611
1656733828.7292807,625515,0.5992521643638611
1656734177.9242609,626927,0.5992521643638611
1656734535.4519577,628339,0.5992521643638611
1656734895.383076,629751,0.5992521643638611
1656735261.3538876,631163,0.5992521643638611
1656735618.183833,632575,0.5992521643638611
1656735967.5435636,633987,0.5992521643638611
1656737801.8522322,635399,0.5992521643638611
1656754197.836577,636811,0.5937880277633667
1656754550.8282099,638223,0.5937880277633667
1656754902.9250474,639635,0.5937880277633667
1656755255.8410823,641047,0.5937880277633667
1656755609.8320556,642459,0.5937880277633667
1656755963.1021814,643871,0.5937880277633667
1656756328.9883509,645283,0.5937880277633667
1656756694.1620195,646695,0.5937880277633667
1656757049.2271512,648107,0.5937880277633667
1656757406.0824234,649519,0.5937880277633667
1656757756.8858001,650931,0.5937880277633667
1656758108.1194887,652343,0.5937880277633667
1656758456.8558574,653755,0.5937880277633667
1656758806.9104478,655167,0.5937880277633667
1656759158.9261403,656579,0.5937880277633667
1656759513.2910368,657991,0.5937880277633667
1656759874.67144,659403,0.5937880277633667
1656760231.6839817,660815,0.5937880277633667
1656760601.7112222,662227,0.5937880277633667
1656760956.3603215,663639,0.5937880277633667
1656761311.1692832,665051,0.5937880277633667
1656761664.2465744,666463,0.5937880277633667
1656762022.6402216,667875,0.5937880277633667
1656762374.9203422,669287,0.5937880277633667
1656764250.6601677,670699,0.5937880277633667
1656764603.3888044,672111,0.5937880277633667
1656764954.203954,673523,0.5937880277633667
1656765308.6690323,674935,0.5937880277633667
1656765662.8296459,676347,0.5937880277633667
1656766015.3915722,677759,0.5937880277633667
1656766367.5856745,679171,0.5937880277633667
1656766718.5494385,680583,0.5937880277633667
1656767083.525368,681995,0.5937880277633667
1656767446.142208,683407,0.5937880277633667
1656767804.1257253,684819,0.5937880277633667
1656768172.2162695,686231,0.5937880277633667
1656768522.9141622,687643,0.5937880277633667
1656768871.8020532,689055,0.5937880277633667
1656769224.7041137,690467,0.5937880277633667
1656769576.596701,691879,0.5937880277633667
1656769929.0316787,693291,0.5937880277633667
1656770281.4559994,694703,0.5937880277633667
1656770645.9695055,696115,0.5937880277633667
1656771007.3662167,697527,0.5937880277633667
1656771376.291451,698939,0.5937880277633667
1656771737.8241103,700351,0.5937880277633667
1656772091.5794017,701763,0.5937880277633667
1656772449.3105602,703175,0.5937880277633667
1656772802.2888145,704587,0.5937880277633667
1656774681.774836,705999,0.5937880277633667
1656791889.3638358,707411,0.6228907108306885
1656792260.576641,708823,0.6228907108306885


==> figure-data/hard-labels/old_features_with_aug/run-version_8_confidence_of_true_labels_subjectnode_prod-tag-confidence_of_true_labels.csv <==
Wall time,Step,Value
1656508610.3837273,72011,0.7627864480018616
1656508926.910353,73423,0.7627864480018616
1656509246.5418162,74835,0.7627864480018616
1656509566.4122353,76247,0.7627864480018616
1656509883.3069158,77659,0.7627864480018616
1656510201.0033042,79071,0.7627864480018616
1656510517.2299843,80483,0.7627864480018616
1656510834.6889734,81895,0.7627864480018616
1656511151.7134123,83307,0.7627864480018616
1656511477.836348,84719,0.7627864480018616
1656511795.6304924,86131,0.7627864480018616
1656512121.7931793,87543,0.7627864480018616
1656512438.6121979,88955,0.7627864480018616
1656512755.3937964,90367,0.7627864480018616
1656513071.2378392,91779,0.7627864480018616
1656513388.8221908,93191,0.7627864480018616
1656513710.693568,94603,0.7627864480018616
1656514028.6436841,96015,0.7627864480018616
1656514347.2881396,97427,0.7627864480018616
1656514664.3162434,98839,0.7627864480018616
1656514988.4591572,100251,0.7627864480018616
1656515310.6769602,101663,0.7627864480018616
1656515636.7487352,103075,0.7627864480018616
1656515955.1341238,104487,0.7627864480018616
1656517455.7124984,105899,0.7627864480018616
1656517776.416357,107311,0.7627864480018616
1656518093.0462828,108723,0.7627864480018616
1656518416.8057697,110135,0.7627864480018616
1656518753.8294792,111547,0.7627864480018616
1656519072.0095866,112959,0.7627864480018616
1656519396.709612,114371,0.7627864480018616
1656519714.894267,115783,0.7627864480018616
1656520033.0102983,117195,0.7627864480018616
1656520349.2677438,118607,0.7627864480018616
1656520665.4178438,120019,0.7627864480018616
1656520982.7081065,121431,0.7627864480018616
1656521298.5356007,122843,0.7627864480018616
1656521614.4191852,124255,0.7627864480018616
1656521930.9449434,125667,0.7627864480018616
1656522256.9736893,127079,0.7627864480018616
1656522576.289375,128491,0.7627864480018616
1656522902.23146,129903,0.7627864480018616
1656523217.1318336,131315,0.7627864480018616
1656523534.254723,132727,0.7627864480018616
1656523851.2885263,134139,0.7627864480018616
1656524168.4308465,135551,0.7627864480018616
1656524484.9003701,136963,0.7627864480018616
1656524801.502283,138375,0.7627864480018616
1656525117.9675868,139787,0.7627864480018616
1656526624.6806018,141199,0.7627864480018616
1656533291.4874966,142611,0.5941358208656311
1656533616.7542639,144023,0.5941358208656311
1656533948.5674524,145435,0.5941358208656311
1656534268.9293537,146847,0.5941358208656311
1656534590.5465596,148259,0.5941358208656311
1656534909.5695333,149671,0.5941358208656311
1656535231.1089509,151083,0.5941358208656311
1656535555.422985,152495,0.5941358208656311
1656535876.38354,153907,0.5941358208656311
1656536196.9058256,155319,0.5941358208656311
1656536522.869614,156731,0.5941358208656311
1656536858.8324866,158143,0.5941358208656311
1656537181.6408534,159555,0.5941358208656311
1656537517.7592082,160967,0.5941358208656311
1656537839.2041886,162379,0.5941358208656311
1656538160.939828,163791,0.5941358208656311
1656538873.4017522,165203,0.5941358208656311
1656539193.1050093,166615,0.5941358208656311
1656539514.8892221,168027,0.5941358208656311
1656539835.0105283,169439,0.5941358208656311
1656540161.3255143,170851,0.5941358208656311
1656540494.7267132,172263,0.5941358208656311
1656540829.4998581,173675,0.5941358208656311
1656541149.2958784,175087,0.5941358208656311
1656542687.2848284,176499,0.5941358208656311
1656543006.90359,177911,0.5941358208656311
1656543325.6656945,179323,0.5941358208656311
1656543645.1328242,180735,0.5941358208656311
1656543986.313596,182147,0.5941358208656311
1656544323.633397,183559,0.5941358208656311
1656544650.1404421,184971,0.5941358208656311
1656544971.2256918,186383,0.5941358208656311
1656545291.9024744,187795,0.5941358208656311
1656545610.1567357,189207,0.5941358208656311
1656545931.1521337,190619,0.5941358208656311
1656546252.3292472,192031,0.5941358208656311
1656546572.996,193443,0.5941358208656311
1656546891.642003,194855,0.5941358208656311
1656547211.900259,196267,0.5941358208656311
1656547550.858507,197679,0.5941358208656311
1656547884.9351149,199091,0.5941358208656311
1656548211.5239651,200503,0.5941358208656311
1656548545.484005,201915,0.5941358208656311
1656548867.4565554,203327,0.5941358208656311
1656549185.5336888,204739,0.5941358208656311
1656549506.7459788,206151,0.5941358208656311
1656549827.6552362,207563,0.5941358208656311
1656550148.8089447,208975,0.5941358208656311
1656550470.5514343,210387,0.5941358208656311
1656552037.9939435,211799,0.5941358208656311
1656560246.9735157,213211,0.6177845001220703
1656560575.6607852,214623,0.6177845001220703
1656560903.5237782,216035,0.6177845001220703
1656561231.8248467,217447,0.6177845001220703
1656561559.6768174,218859,0.6177845001220703
1656561897.8680062,220271,0.6177845001220703
1656562227.2317514,221683,0.6177845001220703
1656562561.9559402,223095,0.6177845001220703
1656562892.9341767,224507,0.6177845001220703
1656563220.3907428,225919,0.6177845001220703
1656563547.2607687,227331,0.6177845001220703
1656563876.8452706,228743,0.6177845001220703
1656564204.087311,230155,0.6177845001220703
1656564533.7602358,231567,0.6177845001220703
1656564863.959811,232979,0.6177845001220703
1656565189.628826,234391,0.6177845001220703
1656565526.167051,235803,0.6177845001220703
1656565854.975148,237215,0.6177845001220703
1656566181.7279525,238627,0.6177845001220703
1656566509.1054602,240039,0.6177845001220703
1656566837.9972773,241451,0.6177845001220703
1656567166.6000133,242863,0.6177845001220703
1656567494.5367885,244275,0.6177845001220703
1656567822.9357524,245687,0.6177845001220703
1656569443.0733683,247099,0.6177845001220703
1656569772.3407838,248511,0.6177845001220703
1656570104.4839575,249923,0.6177845001220703
1656570433.9521432,251335,0.6177845001220703
1656570763.0561256,252747,0.6177845001220703
1656571093.4306188,254159,0.6177845001220703
1656571423.6674986,255571,0.6177845001220703
1656571754.1743388,256983,0.6177845001220703
1656572083.7351432,258395,0.6177845001220703
1656572411.1911218,259807,0.6177845001220703
1656572743.868602,261219,0.6177845001220703
1656573077.0454948,262631,0.6177845001220703
1656573407.6620977,264043,0.6177845001220703
1656573736.7856228,265455,0.6177845001220703
1656574066.625361,266867,0.6177845001220703
1656574396.7912982,268279,0.6177845001220703
1656574726.1058655,269691,0.6177845001220703
1656575055.5718257,271103,0.6177845001220703
1656575384.535049,272515,0.6177845001220703
1656575716.7128487,273927,0.6177845001220703
1656576046.5470707,275339,0.6177845001220703
1656576379.8337932,276751,0.6177845001220703
1656576711.233161,278163,0.6177845001220703
1656577040.8978002,279575,0.6177845001220703
1656577370.607899,280987,0.6177845001220703
1656578989.591014,282399,0.6177845001220703
1656588923.1273565,283811,0.6439502835273743
1656589257.2745278,285223,0.6439502835273743
1656589589.5190926,286635,0.6439502835273743
1656589921.6141114,288047,0.6439502835273743
1656590255.1822348,289459,0.6439502835273743
1656590592.6982746,290871,0.6439502835273743
1656590935.4742885,292283,0.6439502835273743
1656591269.9238741,293695,0.6439502835273743
1656591605.292354,295107,0.6439502835273743
1656591936.02308,296519,0.6439502835273743
1656592268.998752,297931,0.6439502835273743
1656592599.9629831,299343,0.6439502835273743
1656592931.5137546,300755,0.6439502835273743
1656593265.645897,302167,0.6439502835273743
1656593599.616032,303579,0.6439502835273743
1656593931.504595,304991,0.6439502835273743
1656594276.2015278,306403,0.6439502835273743
1656594606.664559,307815,0.6439502835273743
1656594945.7482123,309227,0.6439502835273743
1656595279.23947,310639,0.6439502835273743
1656595612.118427,312051,0.6439502835273743
1656595945.7632408,313463,0.6439502835273743
1656596281.1099358,314875,0.6439502835273743
1656596615.368348,316287,0.6439502835273743
1656598271.45,317699,0.6439502835273743
1656598609.755917,319111,0.6439502835273743
1656598944.2961454,320523,0.6439502835273743
1656599275.8498428,321935,0.6439502835273743
1656599606.3087409,323347,0.6439502835273743
1656599941.78399,324759,0.6439502835273743
1656600275.7024608,326171,0.6439502835273743
1656600607.4217932,327583,0.6439502835273743
1656600938.555572,328995,0.6439502835273743
1656601272.6059217,330407,0.6439502835273743
1656601610.7010465,331819,0.6439502835273743
1656601945.6311517,333231,0.6439502835273743
1656602286.0672722,334643,0.6439502835273743
1656602617.4641676,336055,0.6439502835273743
1656602950.7165704,337467,0.6439502835273743
1656603282.5624058,338879,0.6439502835273743
1656603615.3704627,340291,0.6439502835273743
1656603945.493924,341703,0.6439502835273743
1656604276.989554,343115,0.6439502835273743
1656604608.3345268,344527,0.6439502835273743
1656604945.1349058,345939,0.6439502835273743
1656605281.5815954,347351,0.6439502835273743
1656605621.9867,348763,0.6439502835273743
1656605957.5375662,350175,0.6439502835273743
1656606288.8981063,351587,0.6439502835273743
1656607938.8256488,352999,0.6439502835273743
1656618721.7128513,354411,0.652933657169342
1656619059.4180264,355823,0.652933657169342
1656619402.0417774,357235,0.652933657169342
1656619756.3611035,358647,0.652933657169342
1656620104.7588937,360059,0.652933657169342
1656620453.1295178,361471,0.652933657169342
1656620788.01592,362883,0.652933657169342
1656621122.3471973,364295,0.652933657169342
1656621458.6746,365707,0.652933657169342
1656621793.7655993,367119,0.652933657169342
1656622128.3224995,368531,0.652933657169342
1656622461.6216707,369943,0.652933657169342
1656622796.4543839,371355,0.652933657169342
1656623145.68438,372767,0.652933657169342
1656623500.2716386,374179,0.652933657169342
1656623851.4813914,375591,0.652933657169342
1656624191.916229,377003,0.652933657169342
1656624524.2514806,378415,0.652933657169342
1656624855.681607,379827,0.652933657169342
1656625192.2330332,381239,0.652933657169342
1656625529.0475905,382651,0.652933657169342
1656625863.8678725,384063,0.652933657169342
1656626201.333701,385475,0.652933657169342
1656626540.1543958,386887,0.652933657169342
1656628255.166384,388299,0.652933657169342
1656628590.2955625,389711,0.652933657169342
1656628924.5842514,391123,0.652933657169342
1656629260.1936135,392535,0.652933657169342
1656629593.1928415,393947,0.652933657169342
1656629926.9334757,395359,0.652933657169342
1656630272.2642858,396771,0.652933657169342
1656630628.3547182,398183,0.652933657169342
1656630980.7037895,399595,0.652933657169342
1656631331.5627403,401007,0.652933657169342
1656631683.0632627,402419,0.652933657169342
1656632018.2149286,403831,0.652933657169342
1656632352.0825455,405243,0.652933657169342
1656632687.1253955,406655,0.652933657169342
1656633018.84041,408067,0.652933657169342
1656633355.58001,409479,0.652933657169342
1656633690.1019366,410891,0.652933657169342
1656634048.4916687,412303,0.652933657169342
1656634400.5571501,413715,0.652933657169342
1656634743.7036562,415127,0.652933657169342
1656635095.2730398,416539,0.652933657169342
1656635452.2378542,417951,0.652933657169342
1656635789.6543667,419363,0.652933657169342
1656636122.5685318,420775,0.652933657169342
1656636454.8372984,422187,0.652933657169342
1656638166.3380141,423599,0.652933657169342
1656649744.3647738,425011,0.6643657088279724
1656650081.662423,426423,0.6643657088279724
1656650419.3849318,427835,0.6643657088279724
1656650759.523134,429247,0.6643657088279724
1656651098.3416758,430659,0.6643657088279724
1656651434.8484144,432071,0.6643657088279724
1656651774.8263135,433483,0.6643657088279724
1656652119.863468,434895,0.6643657088279724
1656652460.664488,436307,0.6643657088279724
1656652799.2253902,437719,0.6643657088279724
1656653136.2430837,439131,0.6643657088279724
1656653474.814015,440543,0.6643657088279724
1656653814.1128783,441955,0.6643657088279724
1656654150.684455,443367,0.6643657088279724
1656654489.4890656,444779,0.6643657088279724
1656654827.2977118,446191,0.6643657088279724
1656655161.3435974,447603,0.6643657088279724
1656655507.1004472,449015,0.6643657088279724
1656655844.9280808,450427,0.6643657088279724
1656656189.5820935,451839,0.6643657088279724
1656656527.7524571,453251,0.6643657088279724
1656656866.9477468,454663,0.6643657088279724
1656657206.010489,456075,0.6643657088279724
1656657547.323731,457487,0.6643657088279724
1656659267.0693598,458899,0.6643657088279724
1656659606.659979,460311,0.6643657088279724
1656659946.845068,461723,0.6643657088279724
1656660287.0105453,463135,0.6643657088279724
1656660623.6316836,464547,0.6643657088279724
1656660960.7899206,465959,0.6643657088279724
1656661299.6340866,467371,0.6643657088279724
1656661639.9794888,468783,0.6643657088279724
1656661978.7723866,470195,0.6643657088279724
1656662316.1640623,471607,0.6643657088279724
1656662663.3617263,473019,0.6643657088279724
1656663010.7381265,474431,0.6643657088279724
1656663355.3970792,475843,0.6643657088279724
1656663693.1663523,477255,0.6643657088279724
1656664031.3668633,478667,0.6643657088279724
1656664369.0468745,480079,0.6643657088279724
1656664709.6450539,481491,0.6643657088279724
1656665047.4091792,482903,0.6643657088279724
1656665386.267916,484315,0.6643657088279724
1656665726.7996995,485727,0.6643657088279724
1656666062.8648098,487139,0.6643657088279724
1656666412.556444,488551,0.6643657088279724
1656666754.3500326,489963,0.6643657088279724
1656667097.3415425,491375,0.6643657088279724
1656667435.0266185,492787,0.6643657088279724
1656669144.2954862,494199,0.6643657088279724
1656682322.5670524,495611,0.6669864654541016
1656682668.8708005,497023,0.6669864654541016
1656683011.9984655,498435,0.6669864654541016
1656683355.4916089,499847,0.6669864654541016
1656683697.115759,501259,0.6669864654541016
1656684039.0025883,502671,0.6669864654541016
1656684393.880357,504083,0.6669864654541016
1656684749.3583493,505495,0.6669864654541016
1656685098.358246,506907,0.6669864654541016
1656685443.151486,508319,0.6669864654541016
1656685784.7759736,509731,0.6669864654541016
1656686126.3932693,511143,0.6669864654541016
1656686469.2237577,512555,0.6669864654541016
1656686814.0735207,513967,0.6669864654541016
1656687158.4878774,515379,0.6669864654541016
1656687501.1195457,516791,0.6669864654541016
1656687851.0097928,518203,0.6669864654541016
1656688201.0284226,519615,0.6669864654541016
1656688553.8431437,521027,0.6669864654541016
1656688910.1893137,522439,0.6669864654541016
1656689252.345048,523851,0.6669864654541016
1656689594.1709926,525263,0.6669864654541016
1656689935.5764437,526675,0.6669864654541016
1656690275.7559273,528087,0.6669864654541016
1656692062.8939953,529499,0.6669864654541016
1656692422.8549957,530911,0.6669864654541016
1656692763.1203918,532323,0.6669864654541016
1656693104.8153446,533735,0.6669864654541016
1656693450.2401638,535147,0.6669864654541016
1656693793.380442,536559,0.6669864654541016
1656694135.264242,537971,0.6669864654541016
1656694480.1896117,539383,0.6669864654541016
1656694823.5899112,540795,0.6669864654541016
1656695182.226218,542207,0.6669864654541016
1656695541.4103343,543619,0.6669864654541016
1656695894.8459873,545031,0.6669864654541016
1656696237.5694947,546443,0.6669864654541016
1656696581.6702387,547855,0.6669864654541016
1656696925.0638978,549267,0.6669864654541016
1656697263.9089656,550679,0.6669864654541016
1656697608.1835947,552091,0.6669864654541016
1656697949.5857491,553503,0.6669864654541016
1656698290.8627741,554915,0.6669864654541016
1656698644.4289975,556327,0.6669864654541016
1656699001.4306588,557739,0.6669864654541016
1656699361.0101755,559151,0.6669864654541016
1656699703.5035062,560563,0.6669864654541016
1656700043.251424,561975,0.6669864654541016
1656700386.792144,563387,0.6669864654541016
1656702157.2713897,564799,0.6669864654541016
1656717402.9554222,566211,0.6796982884407043
1656717771.4785533,567623,0.6796982884407043
1656718126.0283484,569035,0.6796982884407043
1656718477.452498,570447,0.6796982884407043
1656718820.9131668,571859,0.6796982884407043
1656719168.8331246,573271,0.6796982884407043
1656719514.668115,574683,0.6796982884407043
1656719875.940529,576095,0.6796982884407043
1656720232.7542675,577507,0.6796982884407043
1656720600.136988,578919,0.6796982884407043
1656720963.877933,580331,0.6796982884407043
1656721333.052136,581743,0.6796982884407043
1656721688.741985,583155,0.6796982884407043
1656722036.3157513,584567,0.6796982884407043
1656722387.2461553,585979,0.6796982884407043
1656722736.618708,587391,0.6796982884407043
1656723085.8910754,588803,0.6796982884407043
1656723435.700084,590215,0.6796982884407043
1656723794.129268,591627,0.6796982884407043
1656724167.0463345,593039,0.6796982884407043
1656724536.0731347,594451,0.6796982884407043
1656724904.4148118,595863,0.6796982884407043
1656725257.1271396,597275,0.6796982884407043
1656725608.3587284,598687,0.6796982884407043
1656727445.634444,600099,0.6796982884407043
1656727815.2860239,601511,0.6796982884407043
1656728171.6312606,602923,0.6796982884407043
1656728538.738566,604335,0.6796982884407043
1656728889.5483718,605747,0.6796982884407043
1656729238.91962,607159,0.6796982884407043
1656729590.3109543,608571,0.6796982884407043
1656729938.7947297,609983,0.6796982884407043
1656730288.2348876,611395,0.6796982884407043
1656730641.433848,612807,0.6796982884407043
1656730999.6493714,614219,0.6796982884407043
1656731363.3434188,615631,0.6796982884407043
1656731725.811923,617043,0.6796982884407043
1656732076.9398606,618455,0.6796982884407043
1656732426.3865302,619867,0.6796982884407043
1656732776.3791625,621279,0.6796982884407043
1656733126.4464161,622691,0.6796982884407043
1656733477.5166042,624103,0.6796982884407043
1656733828.7292807,625515,0.6796982884407043
1656734177.9242609,626927,0.6796982884407043
1656734535.4519577,628339,0.6796982884407043
1656734895.383076,629751,0.6796982884407043
1656735261.3538876,631163,0.6796982884407043
1656735618.183833,632575,0.6796982884407043
1656735967.5435636,633987,0.6796982884407043
1656737801.8522322,635399,0.6796982884407043
1656754197.836577,636811,0.6737760901451111
1656754550.8282099,638223,0.6737760901451111
1656754902.9250474,639635,0.6737760901451111
1656755255.8410823,641047,0.6737760901451111
1656755609.8320556,642459,0.6737760901451111
1656755963.1021814,643871,0.6737760901451111
1656756328.9883509,645283,0.6737760901451111
1656756694.1620195,646695,0.6737760901451111
1656757049.2271512,648107,0.6737760901451111
1656757406.0824234,649519,0.6737760901451111
1656757756.8858001,650931,0.6737760901451111
1656758108.1194887,652343,0.6737760901451111
1656758456.8558574,653755,0.6737760901451111
1656758806.9104478,655167,0.6737760901451111
1656759158.9261403,656579,0.6737760901451111
1656759513.2910368,657991,0.6737760901451111
1656759874.67144,659403,0.6737760901451111
1656760231.6839817,660815,0.6737760901451111
1656760601.7112222,662227,0.6737760901451111
1656760956.3603215,663639,0.6737760901451111
1656761311.1692832,665051,0.6737760901451111
1656761664.2465744,666463,0.6737760901451111
1656762022.6402216,667875,0.6737760901451111
1656762374.9203422,669287,0.6737760901451111
1656764250.6601677,670699,0.6737760901451111
1656764603.3888044,672111,0.6737760901451111
1656764954.203954,673523,0.6737760901451111
1656765308.6690323,674935,0.6737760901451111
1656765662.8296459,676347,0.6737760901451111
1656766015.3915722,677759,0.6737760901451111
1656766367.5856745,679171,0.6737760901451111
1656766718.5494385,680583,0.6737760901451111
1656767083.525368,681995,0.6737760901451111
1656767446.142208,683407,0.6737760901451111
1656767804.1257253,684819,0.6737760901451111
1656768172.2162695,686231,0.6737760901451111
1656768522.9141622,687643,0.6737760901451111
1656768871.8020532,689055,0.6737760901451111
1656769224.7041137,690467,0.6737760901451111
1656769576.596701,691879,0.6737760901451111
1656769929.0316787,693291,0.6737760901451111
1656770281.4559994,694703,0.6737760901451111
1656770645.9695055,696115,0.6737760901451111
1656771007.3662167,697527,0.6737760901451111
1656771376.291451,698939,0.6737760901451111
1656771737.8241103,700351,0.6737760901451111
1656772091.5794017,701763,0.6737760901451111
1656772449.3105602,703175,0.6737760901451111
1656772802.2888145,704587,0.6737760901451111
1656774681.774836,705999,0.6737760901451111
1656791889.3638358,707411,0.6658875346183777
1656792260.576641,708823,0.6658875346183777


==> figure-data/hard-labels/old_features_with_aug/run-version_8_highest_confidence_hardlabels_addtocart-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656508610.3865802,72011,0.6689562797546387
1656508926.9105663,73423,0.6689562797546387
1656509246.5420392,74835,0.6689562797546387
1656509566.4124491,76247,0.6689562797546387
1656509883.3071349,77659,0.6689562797546387
1656510201.00353,79071,0.6689562797546387
1656510517.2302098,80483,0.6689562797546387
1656510834.6891873,81895,0.6689562797546387
1656511151.7136343,83307,0.6689562797546387
1656511477.83656,84719,0.6689562797546387
1656511795.630717,86131,0.6689562797546387
1656512121.7934098,87543,0.6689562797546387
1656512438.6124246,88955,0.6689562797546387
1656512755.3940206,90367,0.6689562797546387
1656513071.2380598,91779,0.6689562797546387
1656513388.8224034,93191,0.6689562797546387
1656513710.6937978,94603,0.6689562797546387
1656514028.6439013,96015,0.6689562797546387
1656514347.2883716,97427,0.6689562797546387
1656514664.3164604,98839,0.6689562797546387
1656514988.4593732,100251,0.6689562797546387
1656515310.6771824,101663,0.6689562797546387
1656515636.7489536,103075,0.6689562797546387
1656515955.1343346,104487,0.6689562797546387
1656517455.7127306,105899,0.6689562797546387
1656517776.4165921,107311,0.6689562797546387
1656518093.0464945,108723,0.6689562797546387
1656518416.8059905,110135,0.6689562797546387
1656518753.8296902,111547,0.6689562797546387
1656519072.0098135,112959,0.6689562797546387
1656519396.7098322,114371,0.6689562797546387
1656519714.8944888,115783,0.6689562797546387
1656520033.010511,117195,0.6689562797546387
1656520349.2679718,118607,0.6689562797546387
1656520665.4180584,120019,0.6689562797546387
1656520982.708349,121431,0.6689562797546387
1656521298.5358124,122843,0.6689562797546387
1656521614.419396,124255,0.6689562797546387
1656521930.9451563,125667,0.6689562797546387
1656522256.9739132,127079,0.6689562797546387
1656522576.2895982,128491,0.6689562797546387
1656522902.2316835,129903,0.6689562797546387
1656523217.132079,131315,0.6689562797546387
1656523534.2549424,132727,0.6689562797546387
1656523851.2887523,134139,0.6689562797546387
1656524168.4310558,135551,0.6689562797546387
1656524484.9006052,136963,0.6689562797546387
1656524801.5024953,138375,0.6689562797546387
1656525117.9678147,139787,0.6689562797546387
1656526624.6808171,141199,0.6689562797546387
1656533291.4877129,142611,0.19390365481376648
1656533616.7544744,144023,0.19390365481376648
1656533948.567678,145435,0.19390365481376648
1656534268.9295652,146847,0.19390365481376648
1656534590.5467749,148259,0.19390365481376648
1656534909.5697472,149671,0.19390365481376648
1656535231.109176,151083,0.19390365481376648
1656535555.423198,152495,0.19390365481376648
1656535876.3837607,153907,0.19390365481376648
1656536196.906046,155319,0.19390365481376648
1656536522.8698452,156731,0.19390365481376648
1656536858.8327005,158143,0.19390365481376648
1656537181.6410785,159555,0.19390365481376648
1656537517.7594187,160967,0.19390365481376648
1656537839.2044141,162379,0.19390365481376648
1656538160.9400463,163791,0.19390365481376648
1656538873.4019735,165203,0.19390365481376648
1656539193.1052208,166615,0.19390365481376648
1656539514.8894308,168027,0.19390365481376648
1656539835.010742,169439,0.19390365481376648
1656540161.3257208,170851,0.19390365481376648
1656540494.7269263,172263,0.19390365481376648
1656540829.5000703,173675,0.19390365481376648
1656541149.2961016,175087,0.19390365481376648
1656542687.285056,176499,0.19390365481376648
1656543006.9037993,177911,0.19390365481376648
1656543325.6659067,179323,0.19390365481376648
1656543645.1330397,180735,0.19390365481376648
1656543986.3138125,182147,0.19390365481376648
1656544323.6336112,183559,0.19390365481376648
1656544650.1406639,184971,0.19390365481376648
1656544971.225902,186383,0.19390365481376648
1656545291.9026973,187795,0.19390365481376648
1656545610.156966,189207,0.19390365481376648
1656545931.1523879,190619,0.19390365481376648
1656546252.3294795,192031,0.19390365481376648
1656546572.99626,193443,0.19390365481376648
1656546891.6422133,194855,0.19390365481376648
1656547211.9004714,196267,0.19390365481376648
1656547550.8587275,197679,0.19390365481376648
1656547884.935331,199091,0.19390365481376648
1656548211.5242271,200503,0.19390365481376648
1656548545.4842505,201915,0.19390365481376648
1656548867.4567788,203327,0.19390365481376648
1656549185.5339122,204739,0.19390365481376648
1656549506.7461953,206151,0.19390365481376648
1656549827.655464,207563,0.19390365481376648
1656550148.8091733,208975,0.19390365481376648
1656550470.5516617,210387,0.19390365481376648
1656552037.9941769,211799,0.19390365481376648
1656560246.9738686,213211,0.2072054147720337
1656560575.6610177,214623,0.2072054147720337
1656560903.523998,216035,0.2072054147720337
1656561231.8250666,217447,0.2072054147720337
1656561559.6770284,218859,0.2072054147720337
1656561897.868243,220271,0.2072054147720337
1656562227.2319646,221683,0.2072054147720337
1656562561.9561884,223095,0.2072054147720337
1656562892.9344044,224507,0.2072054147720337
1656563220.3909724,225919,0.2072054147720337
1656563547.260982,227331,0.2072054147720337
1656563876.8454976,228743,0.2072054147720337
1656564204.0875475,230155,0.2072054147720337
1656564533.7604585,231567,0.2072054147720337
1656564863.960034,232979,0.2072054147720337
1656565189.629039,234391,0.2072054147720337
1656565526.1672707,235803,0.2072054147720337
1656565854.9753616,237215,0.2072054147720337
1656566181.7282038,238627,0.2072054147720337
1656566509.1056743,240039,0.2072054147720337
1656566837.9975061,241451,0.2072054147720337
1656567166.6002636,242863,0.2072054147720337
1656567494.5370014,244275,0.2072054147720337
1656567822.935975,245687,0.2072054147720337
1656569443.07361,247099,0.2072054147720337
1656569772.3410065,248511,0.2072054147720337
1656570104.4842103,249923,0.2072054147720337
1656570433.9523919,251335,0.2072054147720337
1656570763.0563564,252747,0.2072054147720337
1656571093.4308362,254159,0.2072054147720337
1656571423.6677225,255571,0.2072054147720337
1656571754.174559,256983,0.2072054147720337
1656572083.735389,258395,0.2072054147720337
1656572411.1913457,259807,0.2072054147720337
1656572743.868831,261219,0.2072054147720337
1656573077.0457094,262631,0.2072054147720337
1656573407.6623158,264043,0.2072054147720337
1656573736.7858393,265455,0.2072054147720337
1656574066.6255848,266867,0.2072054147720337
1656574396.7915206,268279,0.2072054147720337
1656574726.1060932,269691,0.2072054147720337
1656575055.572056,271103,0.2072054147720337
1656575384.5352745,272515,0.2072054147720337
1656575716.7130651,273927,0.2072054147720337
1656576046.5473115,275339,0.2072054147720337
1656576379.8340235,276751,0.2072054147720337
1656576711.2333927,278163,0.2072054147720337
1656577040.8980136,279575,0.2072054147720337
1656577370.6081321,280987,0.2072054147720337
1656578989.5912569,282399,0.2072054147720337
1656588923.1276834,283811,0.20808753371238708
1656589257.274741,285223,0.20808753371238708
1656589589.5193164,286635,0.20808753371238708
1656589921.614337,288047,0.20808753371238708
1656590255.1824582,289459,0.20808753371238708
1656590592.6984892,290871,0.20808753371238708
1656590935.4745018,292283,0.20808753371238708
1656591269.9240973,293695,0.20808753371238708
1656591605.292587,295107,0.20808753371238708
1656591936.0233073,296519,0.20808753371238708
1656592268.998984,297931,0.20808753371238708
1656592599.9632072,299343,0.20808753371238708
1656592931.5139692,300755,0.20808753371238708
1656593265.6461322,302167,0.20808753371238708
1656593599.616285,303579,0.20808753371238708
1656593931.504827,304991,0.20808753371238708
1656594276.2017496,306403,0.20808753371238708
1656594606.6647708,307815,0.20808753371238708
1656594945.7484326,309227,0.20808753371238708
1656595279.2396908,310639,0.20808753371238708
1656595612.1186395,312051,0.20808753371238708
1656595945.763454,313463,0.20808753371238708
1656596281.110168,314875,0.20808753371238708
1656596615.36856,316287,0.20808753371238708
1656598271.4502323,317699,0.20808753371238708
1656598609.7561276,319111,0.20808753371238708
1656598944.2963758,320523,0.20808753371238708
1656599275.8500614,321935,0.20808753371238708
1656599606.3089695,323347,0.20808753371238708
1656599941.7842326,324759,0.20808753371238708
1656600275.702671,326171,0.20808753371238708
1656600607.4220078,327583,0.20808753371238708
1656600938.555794,328995,0.20808753371238708
1656601272.6061432,330407,0.20808753371238708
1656601610.7012694,331819,0.20808753371238708
1656601945.6313686,333231,0.20808753371238708
1656602286.0674872,334643,0.20808753371238708
1656602617.464423,336055,0.20808753371238708
1656602950.7168078,337467,0.20808753371238708
1656603282.5626302,338879,0.20808753371238708
1656603615.3706768,340291,0.20808753371238708
1656603945.4941545,341703,0.20808753371238708
1656604276.9897707,343115,0.20808753371238708
1656604608.3347404,344527,0.20808753371238708
1656604945.1351478,345939,0.20808753371238708
1656605281.5818124,347351,0.20808753371238708
1656605621.9869232,348763,0.20808753371238708
1656605957.5378025,350175,0.20808753371238708
1656606288.8983278,351587,0.20808753371238708
1656607938.8258767,352999,0.20808753371238708
1656618721.713165,354411,0.1841287761926651
1656619059.4182498,355823,0.1841287761926651
1656619402.042011,357235,0.1841287761926651
1656619756.3613138,358647,0.1841287761926651
1656620104.7591078,360059,0.1841287761926651
1656620453.129729,361471,0.1841287761926651
1656620788.0161312,362883,0.1841287761926651
1656621122.3474102,364295,0.1841287761926651
1656621458.6748242,365707,0.1841287761926651
1656621793.7658253,367119,0.1841287761926651
1656622128.3227103,368531,0.1841287761926651
1656622461.6218934,369943,0.1841287761926651
1656622796.4545984,371355,0.1841287761926651
1656623145.6845906,372767,0.1841287761926651
1656623500.271858,374179,0.1841287761926651
1656623851.4816298,375591,0.1841287761926651
1656624191.9164436,377003,0.1841287761926651
1656624524.2517018,378415,0.1841287761926651
1656624855.6818342,379827,0.1841287761926651
1656625192.2332547,381239,0.1841287761926651
1656625529.0478115,382651,0.1841287761926651
1656625863.8680904,384063,0.1841287761926651
1656626201.3339126,385475,0.1841287761926651
1656626540.15461,386887,0.1841287761926651
1656628255.1665995,388299,0.1841287761926651
1656628590.2957714,389711,0.1841287761926651
1656628924.5844758,391123,0.1841287761926651
1656629260.193826,392535,0.1841287761926651
1656629593.1930652,393947,0.1841287761926651
1656629926.933686,395359,0.1841287761926651
1656630272.2645144,396771,0.1841287761926651
1656630628.35494,398183,0.1841287761926651
1656630980.704009,399595,0.1841287761926651
1656631331.5629687,401007,0.1841287761926651
1656631683.0634768,402419,0.1841287761926651
1656632018.215153,403831,0.1841287761926651
1656632352.0827713,405243,0.1841287761926651
1656632687.125628,406655,0.1841287761926651
1656633018.8406408,408067,0.1841287761926651
1656633355.5802493,409479,0.1841287761926651
1656633690.102148,410891,0.1841287761926651
1656634048.4918826,412303,0.1841287761926651
1656634400.5573633,413715,0.1841287761926651
1656634743.7038713,415127,0.1841287761926651
1656635095.2732706,416539,0.1841287761926651
1656635452.238081,417951,0.1841287761926651
1656635789.6546006,419363,0.1841287761926651
1656636122.5687494,420775,0.1841287761926651
1656636454.8375201,422187,0.1841287761926651
1656638166.3382277,423599,0.1841287761926651
1656649744.365264,425011,0.17770758271217346
1656650081.662633,426423,0.17770758271217346
1656650419.3851545,427835,0.17770758271217346
1656650759.5233455,429247,0.17770758271217346
1656651098.3419044,430659,0.17770758271217346
1656651434.8486266,432071,0.17770758271217346
1656651774.826525,433483,0.17770758271217346
1656652119.8636808,434895,0.17770758271217346
1656652460.664712,436307,0.17770758271217346
1656652799.2256124,437719,0.17770758271217346
1656653136.2433062,439131,0.17770758271217346
1656653474.8142314,440543,0.17770758271217346
1656653814.1131084,441955,0.17770758271217346
1656654150.6846676,443367,0.17770758271217346
1656654489.489289,444779,0.17770758271217346
1656654827.2979257,446191,0.17770758271217346
1656655161.3438134,447603,0.17770758271217346
1656655507.1006608,449015,0.17770758271217346
1656655844.9283252,450427,0.17770758271217346
1656656189.5823116,451839,0.17770758271217346
1656656527.752673,453251,0.17770758271217346
1656656866.9479623,454663,0.17770758271217346
1656657206.0107024,456075,0.17770758271217346
1656657547.323958,457487,0.17770758271217346
1656659267.0695765,458899,0.17770758271217346
1656659606.6602228,460311,0.17770758271217346
1656659946.845279,461723,0.17770758271217346
1656660287.0107558,463135,0.17770758271217346
1656660623.6318967,464547,0.17770758271217346
1656660960.7901516,465959,0.17770758271217346
1656661299.634301,467371,0.17770758271217346
1656661639.9797127,468783,0.17770758271217346
1656661978.7726014,470195,0.17770758271217346
1656662316.1643088,471607,0.17770758271217346
1656662663.3619447,473019,0.17770758271217346
1656663010.7383642,474431,0.17770758271217346
1656663355.3972917,475843,0.17770758271217346
1656663693.1665716,477255,0.17770758271217346
1656664031.3670762,478667,0.17770758271217346
1656664369.0470886,480079,0.17770758271217346
1656664709.64527,481491,0.17770758271217346
1656665047.4093935,482903,0.17770758271217346
1656665386.2681396,484315,0.17770758271217346
1656665726.7999122,485727,0.17770758271217346
1656666062.8650281,487139,0.17770758271217346
1656666412.5566673,488551,0.17770758271217346
1656666754.35028,489963,0.17770758271217346
1656667097.3417609,491375,0.17770758271217346
1656667435.026833,492787,0.17770758271217346
1656669144.2956975,494199,0.17770758271217346
1656682322.567574,495611,0.2097344696521759
1656682668.8710423,497023,0.2097344696521759
1656683011.9986937,498435,0.2097344696521759
1656683355.4918377,499847,0.2097344696521759
1656683697.1159792,501259,0.2097344696521759
1656684039.0028114,502671,0.2097344696521759
1656684393.8805714,504083,0.2097344696521759
1656684749.3585682,505495,0.2097344696521759
1656685098.3584626,506907,0.2097344696521759
1656685443.15171,508319,0.2097344696521759
1656685784.776206,509731,0.2097344696521759
1656686126.3934953,511143,0.2097344696521759
1656686469.2239723,512555,0.2097344696521759
1656686814.0737374,513967,0.2097344696521759
1656687158.488095,515379,0.2097344696521759
1656687501.1197634,516791,0.2097344696521759
1656687851.0100186,518203,0.2097344696521759
1656688201.0286584,519615,0.2097344696521759
1656688553.8433554,521027,0.2097344696521759
1656688910.1895378,522439,0.2097344696521759
1656689252.345273,523851,0.2097344696521759
1656689594.1712108,525263,0.2097344696521759
1656689935.5766716,526675,0.2097344696521759
1656690275.756161,528087,0.2097344696521759
1656692062.8942153,529499,0.2097344696521759
1656692422.855218,530911,0.2097344696521759
1656692763.1206176,532323,0.2097344696521759
1656693104.8155694,533735,0.2097344696521759
1656693450.240413,535147,0.2097344696521759
1656693793.3806543,536559,0.2097344696521759
1656694135.2644563,537971,0.2097344696521759
1656694480.1898224,539383,0.2097344696521759
1656694823.5901256,540795,0.2097344696521759
1656695182.2264414,542207,0.2097344696521759
1656695541.410549,543619,0.2097344696521759
1656695894.8462133,545031,0.2097344696521759
1656696237.569707,546443,0.2097344696521759
1656696581.6704645,547855,0.2097344696521759
1656696925.0641084,549267,0.2097344696521759
1656697263.9092016,550679,0.2097344696521759
1656697608.1838071,552091,0.2097344696521759
1656697949.5859692,553503,0.2097344696521759
1656698290.862986,554915,0.2097344696521759
1656698644.4292386,556327,0.2097344696521759
1656699001.430882,557739,0.2097344696521759
1656699361.0103867,559151,0.2097344696521759
1656699703.5037246,560563,0.2097344696521759
1656700043.2516463,561975,0.2097344696521759
1656700386.7923896,563387,0.2097344696521759
1656702157.271604,564799,0.2097344696521759
1656717402.9557252,566211,0.20576545596122742
1656717771.4787703,567623,0.20576545596122742
1656718126.0285714,569035,0.20576545596122742
1656718477.4527044,570447,0.20576545596122742
1656718820.9134014,571859,0.20576545596122742
1656719168.8333476,573271,0.20576545596122742
1656719514.668357,574683,0.20576545596122742
1656719875.940746,576095,0.20576545596122742
1656720232.7544792,577507,0.20576545596122742
1656720600.1372058,578919,0.20576545596122742
1656720963.8781602,580331,0.20576545596122742
1656721333.052406,581743,0.20576545596122742
1656721688.742201,583155,0.20576545596122742
1656722036.3159642,584567,0.20576545596122742
1656722387.246364,585979,0.20576545596122742
1656722736.6189225,587391,0.20576545596122742
1656723085.8913078,588803,0.20576545596122742
1656723435.7003186,590215,0.20576545596122742
1656723794.1295056,591627,0.20576545596122742
1656724167.0465496,593039,0.20576545596122742
1656724536.0733593,594451,0.20576545596122742
1656724904.4150362,595863,0.20576545596122742
1656725257.1273503,597275,0.20576545596122742
1656725608.3589501,598687,0.20576545596122742
1656727445.6346545,600099,0.20576545596122742
1656727815.2862415,601511,0.20576545596122742
1656728171.6315007,602923,0.20576545596122742
1656728538.7387822,604335,0.20576545596122742
1656728889.5486095,605747,0.20576545596122742
1656729238.9198332,607159,0.20576545596122742
1656729590.311167,608571,0.20576545596122742
1656729938.7949414,609983,0.20576545596122742
1656730288.235109,611395,0.20576545596122742
1656730641.434073,612807,0.20576545596122742
1656730999.6495957,614219,0.20576545596122742
1656731363.3436346,615631,0.20576545596122742
1656731725.812147,617043,0.20576545596122742
1656732076.9400785,618455,0.20576545596122742
1656732426.386745,619867,0.20576545596122742
1656732776.3793764,621279,0.20576545596122742
1656733126.446632,622691,0.20576545596122742
1656733477.5168443,624103,0.20576545596122742
1656733828.7295053,625515,0.20576545596122742
1656734177.9244785,626927,0.20576545596122742
1656734535.4522076,628339,0.20576545596122742
1656734895.383292,629751,0.20576545596122742
1656735261.3541296,631163,0.20576545596122742
1656735618.1840572,632575,0.20576545596122742
1656735967.54379,633987,0.20576545596122742
1656737801.8524468,635399,0.20576545596122742
1656754197.8368826,636811,0.17415334284305573
1656754550.828442,638223,0.17415334284305573
1656754902.9252696,639635,0.17415334284305573
1656755255.8413072,641047,0.17415334284305573
1656755609.8322968,642459,0.17415334284305573
1656755963.102404,643871,0.17415334284305573
1656756328.988561,645283,0.17415334284305573
1656756694.162232,646695,0.17415334284305573
1656757049.2273722,648107,0.17415334284305573
1656757406.082637,649519,0.17415334284305573
1656757756.8860126,650931,0.17415334284305573
1656758108.119712,652343,0.17415334284305573
1656758456.856068,653755,0.17415334284305573
1656758806.910661,655167,0.17415334284305573
1656759158.926365,656579,0.17415334284305573
1656759513.2912602,657991,0.17415334284305573
1656759874.6716626,659403,0.17415334284305573
1656760231.6842122,660815,0.17415334284305573
1656760601.7114334,662227,0.17415334284305573
1656760956.360532,663639,0.17415334284305573
1656761311.1695027,665051,0.17415334284305573
1656761664.2467873,666463,0.17415334284305573
1656762022.6404557,667875,0.17415334284305573
1656762374.9205546,669287,0.17415334284305573
1656764250.6604147,670699,0.17415334284305573
1656764603.3890166,672111,0.17415334284305573
1656764954.2041626,673523,0.17415334284305573
1656765308.6692476,674935,0.17415334284305573
1656765662.8298695,676347,0.17415334284305573
1656766015.391794,677759,0.17415334284305573
1656766367.585896,679171,0.17415334284305573
1656766718.5496633,680583,0.17415334284305573
1656767083.525583,681995,0.17415334284305573
1656767446.142433,683407,0.17415334284305573
1656767804.1259463,684819,0.17415334284305573
1656768172.2164989,686231,0.17415334284305573
1656768522.914381,687643,0.17415334284305573
1656768871.8022633,689055,0.17415334284305573
1656769224.7043474,690467,0.17415334284305573
1656769576.5969143,691879,0.17415334284305573
1656769929.0318992,693291,0.17415334284305573
1656770281.456237,694703,0.17415334284305573
1656770645.9697213,696115,0.17415334284305573
1656771007.3664405,697527,0.17415334284305573
1656771376.2916787,698939,0.17415334284305573
1656771737.8243723,700351,0.17415334284305573
1656772091.579616,701763,0.17415334284305573
1656772449.3107865,703175,0.17415334284305573
1656772802.2890356,704587,0.17415334284305573
1656774681.7750676,705999,0.17415334284305573
1656791889.3641407,707411,0.1998266875743866
1656792260.576863,708823,0.1998266875743866


==> figure-data/hard-labels/old_features_with_aug/run-version_8_highest_confidence_hardlabels_cart-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656508610.3865802,72011,0.6447862386703491
1656508926.9105663,73423,0.6447862386703491
1656509246.5420392,74835,0.6447862386703491
1656509566.4124491,76247,0.6447862386703491
1656509883.3071349,77659,0.6447862386703491
1656510201.00353,79071,0.6447862386703491
1656510517.2302098,80483,0.6447862386703491
1656510834.6891873,81895,0.6447862386703491
1656511151.7136343,83307,0.6447862386703491
1656511477.83656,84719,0.6447862386703491
1656511795.630717,86131,0.6447862386703491
1656512121.7934098,87543,0.6447862386703491
1656512438.6124246,88955,0.6447862386703491
1656512755.3940206,90367,0.6447862386703491
1656513071.2380598,91779,0.6447862386703491
1656513388.8224034,93191,0.6447862386703491
1656513710.6937978,94603,0.6447862386703491
1656514028.6439013,96015,0.6447862386703491
1656514347.2883716,97427,0.6447862386703491
1656514664.3164604,98839,0.6447862386703491
1656514988.4593732,100251,0.6447862386703491
1656515310.6771824,101663,0.6447862386703491
1656515636.7489536,103075,0.6447862386703491
1656515955.1343346,104487,0.6447862386703491
1656517455.7127306,105899,0.6447862386703491
1656517776.4165921,107311,0.6447862386703491
1656518093.0464945,108723,0.6447862386703491
1656518416.8059905,110135,0.6447862386703491
1656518753.8296902,111547,0.6447862386703491
1656519072.0098135,112959,0.6447862386703491
1656519396.7098322,114371,0.6447862386703491
1656519714.8944888,115783,0.6447862386703491
1656520033.010511,117195,0.6447862386703491
1656520349.2679718,118607,0.6447862386703491
1656520665.4180584,120019,0.6447862386703491
1656520982.708349,121431,0.6447862386703491
1656521298.5358124,122843,0.6447862386703491
1656521614.419396,124255,0.6447862386703491
1656521930.9451563,125667,0.6447862386703491
1656522256.9739132,127079,0.6447862386703491
1656522576.2895982,128491,0.6447862386703491
1656522902.2316835,129903,0.6447862386703491
1656523217.132079,131315,0.6447862386703491
1656523534.2549424,132727,0.6447862386703491
1656523851.2887523,134139,0.6447862386703491
1656524168.4310558,135551,0.6447862386703491
1656524484.9006052,136963,0.6447862386703491
1656524801.5024953,138375,0.6447862386703491
1656525117.9678147,139787,0.6447862386703491
1656526624.6808171,141199,0.6447862386703491
1656533291.4877129,142611,0.2002488225698471
1656533616.7544744,144023,0.2002488225698471
1656533948.567678,145435,0.2002488225698471
1656534268.9295652,146847,0.2002488225698471
1656534590.5467749,148259,0.2002488225698471
1656534909.5697472,149671,0.2002488225698471
1656535231.109176,151083,0.2002488225698471
1656535555.423198,152495,0.2002488225698471
1656535876.3837607,153907,0.2002488225698471
1656536196.906046,155319,0.2002488225698471
1656536522.8698452,156731,0.2002488225698471
1656536858.8327005,158143,0.2002488225698471
1656537181.6410785,159555,0.2002488225698471
1656537517.7594187,160967,0.2002488225698471
1656537839.2044141,162379,0.2002488225698471
1656538160.9400463,163791,0.2002488225698471
1656538873.4019735,165203,0.2002488225698471
1656539193.1052208,166615,0.2002488225698471
1656539514.8894308,168027,0.2002488225698471
1656539835.010742,169439,0.2002488225698471
1656540161.3257208,170851,0.2002488225698471
1656540494.7269263,172263,0.2002488225698471
1656540829.5000703,173675,0.2002488225698471
1656541149.2961016,175087,0.2002488225698471
1656542687.285056,176499,0.2002488225698471
1656543006.9037993,177911,0.2002488225698471
1656543325.6659067,179323,0.2002488225698471
1656543645.1330397,180735,0.2002488225698471
1656543986.3138125,182147,0.2002488225698471
1656544323.6336112,183559,0.2002488225698471
1656544650.1406639,184971,0.2002488225698471
1656544971.225902,186383,0.2002488225698471
1656545291.9026973,187795,0.2002488225698471
1656545610.156966,189207,0.2002488225698471
1656545931.1523879,190619,0.2002488225698471
1656546252.3294795,192031,0.2002488225698471
1656546572.99626,193443,0.2002488225698471
1656546891.6422133,194855,0.2002488225698471
1656547211.9004714,196267,0.2002488225698471
1656547550.8587275,197679,0.2002488225698471
1656547884.935331,199091,0.2002488225698471
1656548211.5242271,200503,0.2002488225698471
1656548545.4842505,201915,0.2002488225698471
1656548867.4567788,203327,0.2002488225698471
1656549185.5339122,204739,0.2002488225698471
1656549506.7461953,206151,0.2002488225698471
1656549827.655464,207563,0.2002488225698471
1656550148.8091733,208975,0.2002488225698471
1656550470.5516617,210387,0.2002488225698471
1656552037.9941769,211799,0.2002488225698471
1656560246.9738686,213211,0.1948249787092209
1656560575.6610177,214623,0.1948249787092209
1656560903.523998,216035,0.1948249787092209
1656561231.8250666,217447,0.1948249787092209
1656561559.6770284,218859,0.1948249787092209
1656561897.868243,220271,0.1948249787092209
1656562227.2319646,221683,0.1948249787092209
1656562561.9561884,223095,0.1948249787092209
1656562892.9344044,224507,0.1948249787092209
1656563220.3909724,225919,0.1948249787092209
1656563547.260982,227331,0.1948249787092209
1656563876.8454976,228743,0.1948249787092209
1656564204.0875475,230155,0.1948249787092209
1656564533.7604585,231567,0.1948249787092209
1656564863.960034,232979,0.1948249787092209
1656565189.629039,234391,0.1948249787092209
1656565526.1672707,235803,0.1948249787092209
1656565854.9753616,237215,0.1948249787092209
1656566181.7282038,238627,0.1948249787092209
1656566509.1056743,240039,0.1948249787092209
1656566837.9975061,241451,0.1948249787092209
1656567166.6002636,242863,0.1948249787092209
1656567494.5370014,244275,0.1948249787092209
1656567822.935975,245687,0.1948249787092209
1656569443.07361,247099,0.1948249787092209
1656569772.3410065,248511,0.1948249787092209
1656570104.4842103,249923,0.1948249787092209
1656570433.9523919,251335,0.1948249787092209
1656570763.0563564,252747,0.1948249787092209
1656571093.4308362,254159,0.1948249787092209
1656571423.6677225,255571,0.1948249787092209
1656571754.174559,256983,0.1948249787092209
1656572083.735389,258395,0.1948249787092209
1656572411.1913457,259807,0.1948249787092209
1656572743.868831,261219,0.1948249787092209
1656573077.0457094,262631,0.1948249787092209
1656573407.6623158,264043,0.1948249787092209
1656573736.7858393,265455,0.1948249787092209
1656574066.6255848,266867,0.1948249787092209
1656574396.7915206,268279,0.1948249787092209
1656574726.1060932,269691,0.1948249787092209
1656575055.572056,271103,0.1948249787092209
1656575384.5352745,272515,0.1948249787092209
1656575716.7130651,273927,0.1948249787092209
1656576046.5473115,275339,0.1948249787092209
1656576379.8340235,276751,0.1948249787092209
1656576711.2333927,278163,0.1948249787092209
1656577040.8980136,279575,0.1948249787092209
1656577370.6081321,280987,0.1948249787092209
1656578989.5912569,282399,0.1948249787092209
1656588923.1276834,283811,0.1791093945503235
1656589257.274741,285223,0.1791093945503235
1656589589.5193164,286635,0.1791093945503235
1656589921.614337,288047,0.1791093945503235
1656590255.1824582,289459,0.1791093945503235
1656590592.6984892,290871,0.1791093945503235
1656590935.4745018,292283,0.1791093945503235
1656591269.9240973,293695,0.1791093945503235
1656591605.292587,295107,0.1791093945503235
1656591936.0233073,296519,0.1791093945503235
1656592268.998984,297931,0.1791093945503235
1656592599.9632072,299343,0.1791093945503235
1656592931.5139692,300755,0.1791093945503235
1656593265.6461322,302167,0.1791093945503235
1656593599.616285,303579,0.1791093945503235
1656593931.504827,304991,0.1791093945503235
1656594276.2017496,306403,0.1791093945503235
1656594606.6647708,307815,0.1791093945503235
1656594945.7484326,309227,0.1791093945503235
1656595279.2396908,310639,0.1791093945503235
1656595612.1186395,312051,0.1791093945503235
1656595945.763454,313463,0.1791093945503235
1656596281.110168,314875,0.1791093945503235
1656596615.36856,316287,0.1791093945503235
1656598271.4502323,317699,0.1791093945503235
1656598609.7561276,319111,0.1791093945503235
1656598944.2963758,320523,0.1791093945503235
1656599275.8500614,321935,0.1791093945503235
1656599606.3089695,323347,0.1791093945503235
1656599941.7842326,324759,0.1791093945503235
1656600275.702671,326171,0.1791093945503235
1656600607.4220078,327583,0.1791093945503235
1656600938.555794,328995,0.1791093945503235
1656601272.6061432,330407,0.1791093945503235
1656601610.7012694,331819,0.1791093945503235
1656601945.6313686,333231,0.1791093945503235
1656602286.0674872,334643,0.1791093945503235
1656602617.464423,336055,0.1791093945503235
1656602950.7168078,337467,0.1791093945503235
1656603282.5626302,338879,0.1791093945503235
1656603615.3706768,340291,0.1791093945503235
1656603945.4941545,341703,0.1791093945503235
1656604276.9897707,343115,0.1791093945503235
1656604608.3347404,344527,0.1791093945503235
1656604945.1351478,345939,0.1791093945503235
1656605281.5818124,347351,0.1791093945503235
1656605621.9869232,348763,0.1791093945503235
1656605957.5378025,350175,0.1791093945503235
1656606288.8983278,351587,0.1791093945503235
1656607938.8258767,352999,0.1791093945503235
1656618721.713165,354411,0.16741779446601868
1656619059.4182498,355823,0.16741779446601868
1656619402.042011,357235,0.16741779446601868
1656619756.3613138,358647,0.16741779446601868
1656620104.7591078,360059,0.16741779446601868
1656620453.129729,361471,0.16741779446601868
1656620788.0161312,362883,0.16741779446601868
1656621122.3474102,364295,0.16741779446601868
1656621458.6748242,365707,0.16741779446601868
1656621793.7658253,367119,0.16741779446601868
1656622128.3227103,368531,0.16741779446601868
1656622461.6218934,369943,0.16741779446601868
1656622796.4545984,371355,0.16741779446601868
1656623145.6845906,372767,0.16741779446601868
1656623500.271858,374179,0.16741779446601868
1656623851.4816298,375591,0.16741779446601868
1656624191.9164436,377003,0.16741779446601868
1656624524.2517018,378415,0.16741779446601868
1656624855.6818342,379827,0.16741779446601868
1656625192.2332547,381239,0.16741779446601868
1656625529.0478115,382651,0.16741779446601868
1656625863.8680904,384063,0.16741779446601868
1656626201.3339126,385475,0.16741779446601868
1656626540.15461,386887,0.16741779446601868
1656628255.1665995,388299,0.16741779446601868
1656628590.2957714,389711,0.16741779446601868
1656628924.5844758,391123,0.16741779446601868
1656629260.193826,392535,0.16741779446601868
1656629593.1930652,393947,0.16741779446601868
1656629926.933686,395359,0.16741779446601868
1656630272.2645144,396771,0.16741779446601868
1656630628.35494,398183,0.16741779446601868
1656630980.704009,399595,0.16741779446601868
1656631331.5629687,401007,0.16741779446601868
1656631683.0634768,402419,0.16741779446601868
1656632018.215153,403831,0.16741779446601868
1656632352.0827713,405243,0.16741779446601868
1656632687.125628,406655,0.16741779446601868
1656633018.8406408,408067,0.16741779446601868
1656633355.5802493,409479,0.16741779446601868
1656633690.102148,410891,0.16741779446601868
1656634048.4918826,412303,0.16741779446601868
1656634400.5573633,413715,0.16741779446601868
1656634743.7038713,415127,0.16741779446601868
1656635095.2732706,416539,0.16741779446601868
1656635452.238081,417951,0.16741779446601868
1656635789.6546006,419363,0.16741779446601868
1656636122.5687494,420775,0.16741779446601868
1656636454.8375201,422187,0.16741779446601868
1656638166.3382277,423599,0.16741779446601868
1656649744.365264,425011,0.17294950783252716
1656650081.662633,426423,0.17294950783252716
1656650419.3851545,427835,0.17294950783252716
1656650759.5233455,429247,0.17294950783252716
1656651098.3419044,430659,0.17294950783252716
1656651434.8486266,432071,0.17294950783252716
1656651774.826525,433483,0.17294950783252716
1656652119.8636808,434895,0.17294950783252716
1656652460.664712,436307,0.17294950783252716
1656652799.2256124,437719,0.17294950783252716
1656653136.2433062,439131,0.17294950783252716
1656653474.8142314,440543,0.17294950783252716
1656653814.1131084,441955,0.17294950783252716
1656654150.6846676,443367,0.17294950783252716
1656654489.489289,444779,0.17294950783252716
1656654827.2979257,446191,0.17294950783252716
1656655161.3438134,447603,0.17294950783252716
1656655507.1006608,449015,0.17294950783252716
1656655844.9283252,450427,0.17294950783252716
1656656189.5823116,451839,0.17294950783252716
1656656527.752673,453251,0.17294950783252716
1656656866.9479623,454663,0.17294950783252716
1656657206.0107024,456075,0.17294950783252716
1656657547.323958,457487,0.17294950783252716
1656659267.0695765,458899,0.17294950783252716
1656659606.6602228,460311,0.17294950783252716
1656659946.845279,461723,0.17294950783252716
1656660287.0107558,463135,0.17294950783252716
1656660623.6318967,464547,0.17294950783252716
1656660960.7901516,465959,0.17294950783252716
1656661299.634301,467371,0.17294950783252716
1656661639.9797127,468783,0.17294950783252716
1656661978.7726014,470195,0.17294950783252716
1656662316.1643088,471607,0.17294950783252716
1656662663.3619447,473019,0.17294950783252716
1656663010.7383642,474431,0.17294950783252716
1656663355.3972917,475843,0.17294950783252716
1656663693.1665716,477255,0.17294950783252716
1656664031.3670762,478667,0.17294950783252716
1656664369.0470886,480079,0.17294950783252716
1656664709.64527,481491,0.17294950783252716
1656665047.4093935,482903,0.17294950783252716
1656665386.2681396,484315,0.17294950783252716
1656665726.7999122,485727,0.17294950783252716
1656666062.8650281,487139,0.17294950783252716
1656666412.5566673,488551,0.17294950783252716
1656666754.35028,489963,0.17294950783252716
1656667097.3417609,491375,0.17294950783252716
1656667435.026833,492787,0.17294950783252716
1656669144.2956975,494199,0.17294950783252716
1656682322.567574,495611,0.17044642567634583
1656682668.8710423,497023,0.17044642567634583
1656683011.9986937,498435,0.17044642567634583
1656683355.4918377,499847,0.17044642567634583
1656683697.1159792,501259,0.17044642567634583
1656684039.0028114,502671,0.17044642567634583
1656684393.8805714,504083,0.17044642567634583
1656684749.3585682,505495,0.17044642567634583
1656685098.3584626,506907,0.17044642567634583
1656685443.15171,508319,0.17044642567634583
1656685784.776206,509731,0.17044642567634583
1656686126.3934953,511143,0.17044642567634583
1656686469.2239723,512555,0.17044642567634583
1656686814.0737374,513967,0.17044642567634583
1656687158.488095,515379,0.17044642567634583
1656687501.1197634,516791,0.17044642567634583
1656687851.0100186,518203,0.17044642567634583
1656688201.0286584,519615,0.17044642567634583
1656688553.8433554,521027,0.17044642567634583
1656688910.1895378,522439,0.17044642567634583
1656689252.345273,523851,0.17044642567634583
1656689594.1712108,525263,0.17044642567634583
1656689935.5766716,526675,0.17044642567634583
1656690275.756161,528087,0.17044642567634583
1656692062.8942153,529499,0.17044642567634583
1656692422.855218,530911,0.17044642567634583
1656692763.1206176,532323,0.17044642567634583
1656693104.8155694,533735,0.17044642567634583
1656693450.240413,535147,0.17044642567634583
1656693793.3806543,536559,0.17044642567634583
1656694135.2644563,537971,0.17044642567634583
1656694480.1898224,539383,0.17044642567634583
1656694823.5901256,540795,0.17044642567634583
1656695182.2264414,542207,0.17044642567634583
1656695541.410549,543619,0.17044642567634583
1656695894.8462133,545031,0.17044642567634583
1656696237.569707,546443,0.17044642567634583
1656696581.6704645,547855,0.17044642567634583
1656696925.0641084,549267,0.17044642567634583
1656697263.9092016,550679,0.17044642567634583
1656697608.1838071,552091,0.17044642567634583
1656697949.5859692,553503,0.17044642567634583
1656698290.862986,554915,0.17044642567634583
1656698644.4292386,556327,0.17044642567634583
1656699001.430882,557739,0.17044642567634583
1656699361.0103867,559151,0.17044642567634583
1656699703.5037246,560563,0.17044642567634583
1656700043.2516463,561975,0.17044642567634583
1656700386.7923896,563387,0.17044642567634583
1656702157.271604,564799,0.17044642567634583
1656717402.9557252,566211,0.16548821330070496
1656717771.4787703,567623,0.16548821330070496
1656718126.0285714,569035,0.16548821330070496
1656718477.4527044,570447,0.16548821330070496
1656718820.9134014,571859,0.16548821330070496
1656719168.8333476,573271,0.16548821330070496
1656719514.668357,574683,0.16548821330070496
1656719875.940746,576095,0.16548821330070496
1656720232.7544792,577507,0.16548821330070496
1656720600.1372058,578919,0.16548821330070496
1656720963.8781602,580331,0.16548821330070496
1656721333.052406,581743,0.16548821330070496
1656721688.742201,583155,0.16548821330070496
1656722036.3159642,584567,0.16548821330070496
1656722387.246364,585979,0.16548821330070496
1656722736.6189225,587391,0.16548821330070496
1656723085.8913078,588803,0.16548821330070496
1656723435.7003186,590215,0.16548821330070496
1656723794.1295056,591627,0.16548821330070496
1656724167.0465496,593039,0.16548821330070496
1656724536.0733593,594451,0.16548821330070496
1656724904.4150362,595863,0.16548821330070496
1656725257.1273503,597275,0.16548821330070496
1656725608.3589501,598687,0.16548821330070496
1656727445.6346545,600099,0.16548821330070496
1656727815.2862415,601511,0.16548821330070496
1656728171.6315007,602923,0.16548821330070496
1656728538.7387822,604335,0.16548821330070496
1656728889.5486095,605747,0.16548821330070496
1656729238.9198332,607159,0.16548821330070496
1656729590.311167,608571,0.16548821330070496
1656729938.7949414,609983,0.16548821330070496
1656730288.235109,611395,0.16548821330070496
1656730641.434073,612807,0.16548821330070496
1656730999.6495957,614219,0.16548821330070496
1656731363.3436346,615631,0.16548821330070496
1656731725.812147,617043,0.16548821330070496
1656732076.9400785,618455,0.16548821330070496
1656732426.386745,619867,0.16548821330070496
1656732776.3793764,621279,0.16548821330070496
1656733126.446632,622691,0.16548821330070496
1656733477.5168443,624103,0.16548821330070496
1656733828.7295053,625515,0.16548821330070496
1656734177.9244785,626927,0.16548821330070496
1656734535.4522076,628339,0.16548821330070496
1656734895.383292,629751,0.16548821330070496
1656735261.3541296,631163,0.16548821330070496
1656735618.1840572,632575,0.16548821330070496
1656735967.54379,633987,0.16548821330070496
1656737801.8524468,635399,0.16548821330070496
1656754197.8368826,636811,0.16094040870666504
1656754550.828442,638223,0.16094040870666504
1656754902.9252696,639635,0.16094040870666504
1656755255.8413072,641047,0.16094040870666504
1656755609.8322968,642459,0.16094040870666504
1656755963.102404,643871,0.16094040870666504
1656756328.988561,645283,0.16094040870666504
1656756694.162232,646695,0.16094040870666504
1656757049.2273722,648107,0.16094040870666504
1656757406.082637,649519,0.16094040870666504
1656757756.8860126,650931,0.16094040870666504
1656758108.119712,652343,0.16094040870666504
1656758456.856068,653755,0.16094040870666504
1656758806.910661,655167,0.16094040870666504
1656759158.926365,656579,0.16094040870666504
1656759513.2912602,657991,0.16094040870666504
1656759874.6716626,659403,0.16094040870666504
1656760231.6842122,660815,0.16094040870666504
1656760601.7114334,662227,0.16094040870666504
1656760956.360532,663639,0.16094040870666504
1656761311.1695027,665051,0.16094040870666504
1656761664.2467873,666463,0.16094040870666504
1656762022.6404557,667875,0.16094040870666504
1656762374.9205546,669287,0.16094040870666504
1656764250.6604147,670699,0.16094040870666504
1656764603.3890166,672111,0.16094040870666504
1656764954.2041626,673523,0.16094040870666504
1656765308.6692476,674935,0.16094040870666504
1656765662.8298695,676347,0.16094040870666504
1656766015.391794,677759,0.16094040870666504
1656766367.585896,679171,0.16094040870666504
1656766718.5496633,680583,0.16094040870666504
1656767083.525583,681995,0.16094040870666504
1656767446.142433,683407,0.16094040870666504
1656767804.1259463,684819,0.16094040870666504
1656768172.2164989,686231,0.16094040870666504
1656768522.914381,687643,0.16094040870666504
1656768871.8022633,689055,0.16094040870666504
1656769224.7043474,690467,0.16094040870666504
1656769576.5969143,691879,0.16094040870666504
1656769929.0318992,693291,0.16094040870666504
1656770281.456237,694703,0.16094040870666504
1656770645.9697213,696115,0.16094040870666504
1656771007.3664405,697527,0.16094040870666504
1656771376.2916787,698939,0.16094040870666504
1656771737.8243723,700351,0.16094040870666504
1656772091.579616,701763,0.16094040870666504
1656772449.3107865,703175,0.16094040870666504
1656772802.2890356,704587,0.16094040870666504
1656774681.7750676,705999,0.16094040870666504
1656791889.3641407,707411,0.16277773678302765
1656792260.576863,708823,0.16277773678302765


==> figure-data/hard-labels/old_features_with_aug/run-version_8_highest_confidence_hardlabels_mainpicture-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656508610.3865802,72011,0.7049522995948792
1656508926.9105663,73423,0.7049522995948792
1656509246.5420392,74835,0.7049522995948792
1656509566.4124491,76247,0.7049522995948792
1656509883.3071349,77659,0.7049522995948792
1656510201.00353,79071,0.7049522995948792
1656510517.2302098,80483,0.7049522995948792
1656510834.6891873,81895,0.7049522995948792
1656511151.7136343,83307,0.7049522995948792
1656511477.83656,84719,0.7049522995948792
1656511795.630717,86131,0.7049522995948792
1656512121.7934098,87543,0.7049522995948792
1656512438.6124246,88955,0.7049522995948792
1656512755.3940206,90367,0.7049522995948792
1656513071.2380598,91779,0.7049522995948792
1656513388.8224034,93191,0.7049522995948792
1656513710.6937978,94603,0.7049522995948792
1656514028.6439013,96015,0.7049522995948792
1656514347.2883716,97427,0.7049522995948792
1656514664.3164604,98839,0.7049522995948792
1656514988.4593732,100251,0.7049522995948792
1656515310.6771824,101663,0.7049522995948792
1656515636.7489536,103075,0.7049522995948792
1656515955.1343346,104487,0.7049522995948792
1656517455.7127306,105899,0.7049522995948792
1656517776.4165921,107311,0.7049522995948792
1656518093.0464945,108723,0.7049522995948792
1656518416.8059905,110135,0.7049522995948792
1656518753.8296902,111547,0.7049522995948792
1656519072.0098135,112959,0.7049522995948792
1656519396.7098322,114371,0.7049522995948792
1656519714.8944888,115783,0.7049522995948792
1656520033.010511,117195,0.7049522995948792
1656520349.2679718,118607,0.7049522995948792
1656520665.4180584,120019,0.7049522995948792
1656520982.708349,121431,0.7049522995948792
1656521298.5358124,122843,0.7049522995948792
1656521614.419396,124255,0.7049522995948792
1656521930.9451563,125667,0.7049522995948792
1656522256.9739132,127079,0.7049522995948792
1656522576.2895982,128491,0.7049522995948792
1656522902.2316835,129903,0.7049522995948792
1656523217.132079,131315,0.7049522995948792
1656523534.2549424,132727,0.7049522995948792
1656523851.2887523,134139,0.7049522995948792
1656524168.4310558,135551,0.7049522995948792
1656524484.9006052,136963,0.7049522995948792
1656524801.5024953,138375,0.7049522995948792
1656525117.9678147,139787,0.7049522995948792
1656526624.6808171,141199,0.7049522995948792
1656533291.4877129,142611,0.22406840324401855
1656533616.7544744,144023,0.22406840324401855
1656533948.567678,145435,0.22406840324401855
1656534268.9295652,146847,0.22406840324401855
1656534590.5467749,148259,0.22406840324401855
1656534909.5697472,149671,0.22406840324401855
1656535231.109176,151083,0.22406840324401855
1656535555.423198,152495,0.22406840324401855
1656535876.3837607,153907,0.22406840324401855
1656536196.906046,155319,0.22406840324401855
1656536522.8698452,156731,0.22406840324401855
1656536858.8327005,158143,0.22406840324401855
1656537181.6410785,159555,0.22406840324401855
1656537517.7594187,160967,0.22406840324401855
1656537839.2044141,162379,0.22406840324401855
1656538160.9400463,163791,0.22406840324401855
1656538873.4019735,165203,0.22406840324401855
1656539193.1052208,166615,0.22406840324401855
1656539514.8894308,168027,0.22406840324401855
1656539835.010742,169439,0.22406840324401855
1656540161.3257208,170851,0.22406840324401855
1656540494.7269263,172263,0.22406840324401855
1656540829.5000703,173675,0.22406840324401855
1656541149.2961016,175087,0.22406840324401855
1656542687.285056,176499,0.22406840324401855
1656543006.9037993,177911,0.22406840324401855
1656543325.6659067,179323,0.22406840324401855
1656543645.1330397,180735,0.22406840324401855
1656543986.3138125,182147,0.22406840324401855
1656544323.6336112,183559,0.22406840324401855
1656544650.1406639,184971,0.22406840324401855
1656544971.225902,186383,0.22406840324401855
1656545291.9026973,187795,0.22406840324401855
1656545610.156966,189207,0.22406840324401855
1656545931.1523879,190619,0.22406840324401855
1656546252.3294795,192031,0.22406840324401855
1656546572.99626,193443,0.22406840324401855
1656546891.6422133,194855,0.22406840324401855
1656547211.9004714,196267,0.22406840324401855
1656547550.8587275,197679,0.22406840324401855
1656547884.935331,199091,0.22406840324401855
1656548211.5242271,200503,0.22406840324401855
1656548545.4842505,201915,0.22406840324401855
1656548867.4567788,203327,0.22406840324401855
1656549185.5339122,204739,0.22406840324401855
1656549506.7461953,206151,0.22406840324401855
1656549827.655464,207563,0.22406840324401855
1656550148.8091733,208975,0.22406840324401855
1656550470.5516617,210387,0.22406840324401855
1656552037.9941769,211799,0.22406840324401855
1656560246.9738686,213211,0.2379165142774582
1656560575.6610177,214623,0.2379165142774582
1656560903.523998,216035,0.2379165142774582
1656561231.8250666,217447,0.2379165142774582
1656561559.6770284,218859,0.2379165142774582
1656561897.868243,220271,0.2379165142774582
1656562227.2319646,221683,0.2379165142774582
1656562561.9561884,223095,0.2379165142774582
1656562892.9344044,224507,0.2379165142774582
1656563220.3909724,225919,0.2379165142774582
1656563547.260982,227331,0.2379165142774582
1656563876.8454976,228743,0.2379165142774582
1656564204.0875475,230155,0.2379165142774582
1656564533.7604585,231567,0.2379165142774582
1656564863.960034,232979,0.2379165142774582
1656565189.629039,234391,0.2379165142774582
1656565526.1672707,235803,0.2379165142774582
1656565854.9753616,237215,0.2379165142774582
1656566181.7282038,238627,0.2379165142774582
1656566509.1056743,240039,0.2379165142774582
1656566837.9975061,241451,0.2379165142774582
1656567166.6002636,242863,0.2379165142774582
1656567494.5370014,244275,0.2379165142774582
1656567822.935975,245687,0.2379165142774582
1656569443.07361,247099,0.2379165142774582
1656569772.3410065,248511,0.2379165142774582
1656570104.4842103,249923,0.2379165142774582
1656570433.9523919,251335,0.2379165142774582
1656570763.0563564,252747,0.2379165142774582
1656571093.4308362,254159,0.2379165142774582
1656571423.6677225,255571,0.2379165142774582
1656571754.174559,256983,0.2379165142774582
1656572083.735389,258395,0.2379165142774582
1656572411.1913457,259807,0.2379165142774582
1656572743.868831,261219,0.2379165142774582
1656573077.0457094,262631,0.2379165142774582
1656573407.6623158,264043,0.2379165142774582
1656573736.7858393,265455,0.2379165142774582
1656574066.6255848,266867,0.2379165142774582
1656574396.7915206,268279,0.2379165142774582
1656574726.1060932,269691,0.2379165142774582
1656575055.572056,271103,0.2379165142774582
1656575384.5352745,272515,0.2379165142774582
1656575716.7130651,273927,0.2379165142774582
1656576046.5473115,275339,0.2379165142774582
1656576379.8340235,276751,0.2379165142774582
1656576711.2333927,278163,0.2379165142774582
1656577040.8980136,279575,0.2379165142774582
1656577370.6081321,280987,0.2379165142774582
1656578989.5912569,282399,0.2379165142774582
1656588923.1276834,283811,0.22981932759284973
1656589257.274741,285223,0.22981932759284973
1656589589.5193164,286635,0.22981932759284973
1656589921.614337,288047,0.22981932759284973
1656590255.1824582,289459,0.22981932759284973
1656590592.6984892,290871,0.22981932759284973
1656590935.4745018,292283,0.22981932759284973
1656591269.9240973,293695,0.22981932759284973
1656591605.292587,295107,0.22981932759284973
1656591936.0233073,296519,0.22981932759284973
1656592268.998984,297931,0.22981932759284973
1656592599.9632072,299343,0.22981932759284973
1656592931.5139692,300755,0.22981932759284973
1656593265.6461322,302167,0.22981932759284973
1656593599.616285,303579,0.22981932759284973
1656593931.504827,304991,0.22981932759284973
1656594276.2017496,306403,0.22981932759284973
1656594606.6647708,307815,0.22981932759284973
1656594945.7484326,309227,0.22981932759284973
1656595279.2396908,310639,0.22981932759284973
1656595612.1186395,312051,0.22981932759284973
1656595945.763454,313463,0.22981932759284973
1656596281.110168,314875,0.22981932759284973
1656596615.36856,316287,0.22981932759284973
1656598271.4502323,317699,0.22981932759284973
1656598609.7561276,319111,0.22981932759284973
1656598944.2963758,320523,0.22981932759284973
1656599275.8500614,321935,0.22981932759284973
1656599606.3089695,323347,0.22981932759284973
1656599941.7842326,324759,0.22981932759284973
1656600275.702671,326171,0.22981932759284973
1656600607.4220078,327583,0.22981932759284973
1656600938.555794,328995,0.22981932759284973
1656601272.6061432,330407,0.22981932759284973
1656601610.7012694,331819,0.22981932759284973
1656601945.6313686,333231,0.22981932759284973
1656602286.0674872,334643,0.22981932759284973
1656602617.464423,336055,0.22981932759284973
1656602950.7168078,337467,0.22981932759284973
1656603282.5626302,338879,0.22981932759284973
1656603615.3706768,340291,0.22981932759284973
1656603945.4941545,341703,0.22981932759284973
1656604276.9897707,343115,0.22981932759284973
1656604608.3347404,344527,0.22981932759284973
1656604945.1351478,345939,0.22981932759284973
1656605281.5818124,347351,0.22981932759284973
1656605621.9869232,348763,0.22981932759284973
1656605957.5378025,350175,0.22981932759284973
1656606288.8983278,351587,0.22981932759284973
1656607938.8258767,352999,0.22981932759284973
1656618721.713165,354411,0.21848604083061218
1656619059.4182498,355823,0.21848604083061218
1656619402.042011,357235,0.21848604083061218
1656619756.3613138,358647,0.21848604083061218
1656620104.7591078,360059,0.21848604083061218
1656620453.129729,361471,0.21848604083061218
1656620788.0161312,362883,0.21848604083061218
1656621122.3474102,364295,0.21848604083061218
1656621458.6748242,365707,0.21848604083061218
1656621793.7658253,367119,0.21848604083061218
1656622128.3227103,368531,0.21848604083061218
1656622461.6218934,369943,0.21848604083061218
1656622796.4545984,371355,0.21848604083061218
1656623145.6845906,372767,0.21848604083061218
1656623500.271858,374179,0.21848604083061218
1656623851.4816298,375591,0.21848604083061218
1656624191.9164436,377003,0.21848604083061218
1656624524.2517018,378415,0.21848604083061218
1656624855.6818342,379827,0.21848604083061218
1656625192.2332547,381239,0.21848604083061218
1656625529.0478115,382651,0.21848604083061218
1656625863.8680904,384063,0.21848604083061218
1656626201.3339126,385475,0.21848604083061218
1656626540.15461,386887,0.21848604083061218
1656628255.1665995,388299,0.21848604083061218
1656628590.2957714,389711,0.21848604083061218
1656628924.5844758,391123,0.21848604083061218
1656629260.193826,392535,0.21848604083061218
1656629593.1930652,393947,0.21848604083061218
1656629926.933686,395359,0.21848604083061218
1656630272.2645144,396771,0.21848604083061218
1656630628.35494,398183,0.21848604083061218
1656630980.704009,399595,0.21848604083061218
1656631331.5629687,401007,0.21848604083061218
1656631683.0634768,402419,0.21848604083061218
1656632018.215153,403831,0.21848604083061218
1656632352.0827713,405243,0.21848604083061218
1656632687.125628,406655,0.21848604083061218
1656633018.8406408,408067,0.21848604083061218
1656633355.5802493,409479,0.21848604083061218
1656633690.102148,410891,0.21848604083061218
1656634048.4918826,412303,0.21848604083061218
1656634400.5573633,413715,0.21848604083061218
1656634743.7038713,415127,0.21848604083061218
1656635095.2732706,416539,0.21848604083061218
1656635452.238081,417951,0.21848604083061218
1656635789.6546006,419363,0.21848604083061218
1656636122.5687494,420775,0.21848604083061218
1656636454.8375201,422187,0.21848604083061218
1656638166.3382277,423599,0.21848604083061218
1656649744.365264,425011,0.215260848402977
1656650081.662633,426423,0.215260848402977
1656650419.3851545,427835,0.215260848402977
1656650759.5233455,429247,0.215260848402977
1656651098.3419044,430659,0.215260848402977
1656651434.8486266,432071,0.215260848402977
1656651774.826525,433483,0.215260848402977
1656652119.8636808,434895,0.215260848402977
1656652460.664712,436307,0.215260848402977
1656652799.2256124,437719,0.215260848402977
1656653136.2433062,439131,0.215260848402977
1656653474.8142314,440543,0.215260848402977
1656653814.1131084,441955,0.215260848402977
1656654150.6846676,443367,0.215260848402977
1656654489.489289,444779,0.215260848402977
1656654827.2979257,446191,0.215260848402977
1656655161.3438134,447603,0.215260848402977
1656655507.1006608,449015,0.215260848402977
1656655844.9283252,450427,0.215260848402977
1656656189.5823116,451839,0.215260848402977
1656656527.752673,453251,0.215260848402977
1656656866.9479623,454663,0.215260848402977
1656657206.0107024,456075,0.215260848402977
1656657547.323958,457487,0.215260848402977
1656659267.0695765,458899,0.215260848402977
1656659606.6602228,460311,0.215260848402977
1656659946.845279,461723,0.215260848402977
1656660287.0107558,463135,0.215260848402977
1656660623.6318967,464547,0.215260848402977
1656660960.7901516,465959,0.215260848402977
1656661299.634301,467371,0.215260848402977
1656661639.9797127,468783,0.215260848402977
1656661978.7726014,470195,0.215260848402977
1656662316.1643088,471607,0.215260848402977
1656662663.3619447,473019,0.215260848402977
1656663010.7383642,474431,0.215260848402977
1656663355.3972917,475843,0.215260848402977
1656663693.1665716,477255,0.215260848402977
1656664031.3670762,478667,0.215260848402977
1656664369.0470886,480079,0.215260848402977
1656664709.64527,481491,0.215260848402977
1656665047.4093935,482903,0.215260848402977
1656665386.2681396,484315,0.215260848402977
1656665726.7999122,485727,0.215260848402977
1656666062.8650281,487139,0.215260848402977
1656666412.5566673,488551,0.215260848402977
1656666754.35028,489963,0.215260848402977
1656667097.3417609,491375,0.215260848402977
1656667435.026833,492787,0.215260848402977
1656669144.2956975,494199,0.215260848402977
1656682322.567574,495611,0.21669790148735046
1656682668.8710423,497023,0.21669790148735046
1656683011.9986937,498435,0.21669790148735046
1656683355.4918377,499847,0.21669790148735046
1656683697.1159792,501259,0.21669790148735046
1656684039.0028114,502671,0.21669790148735046
1656684393.8805714,504083,0.21669790148735046
1656684749.3585682,505495,0.21669790148735046
1656685098.3584626,506907,0.21669790148735046
1656685443.15171,508319,0.21669790148735046
1656685784.776206,509731,0.21669790148735046
1656686126.3934953,511143,0.21669790148735046
1656686469.2239723,512555,0.21669790148735046
1656686814.0737374,513967,0.21669790148735046
1656687158.488095,515379,0.21669790148735046
1656687501.1197634,516791,0.21669790148735046
1656687851.0100186,518203,0.21669790148735046
1656688201.0286584,519615,0.21669790148735046
1656688553.8433554,521027,0.21669790148735046
1656688910.1895378,522439,0.21669790148735046
1656689252.345273,523851,0.21669790148735046
1656689594.1712108,525263,0.21669790148735046
1656689935.5766716,526675,0.21669790148735046
1656690275.756161,528087,0.21669790148735046
1656692062.8942153,529499,0.21669790148735046
1656692422.855218,530911,0.21669790148735046
1656692763.1206176,532323,0.21669790148735046
1656693104.8155694,533735,0.21669790148735046
1656693450.240413,535147,0.21669790148735046
1656693793.3806543,536559,0.21669790148735046
1656694135.2644563,537971,0.21669790148735046
1656694480.1898224,539383,0.21669790148735046
1656694823.5901256,540795,0.21669790148735046
1656695182.2264414,542207,0.21669790148735046
1656695541.410549,543619,0.21669790148735046
1656695894.8462133,545031,0.21669790148735046
1656696237.569707,546443,0.21669790148735046
1656696581.6704645,547855,0.21669790148735046
1656696925.0641084,549267,0.21669790148735046
1656697263.9092016,550679,0.21669790148735046
1656697608.1838071,552091,0.21669790148735046
1656697949.5859692,553503,0.21669790148735046
1656698290.862986,554915,0.21669790148735046
1656698644.4292386,556327,0.21669790148735046
1656699001.430882,557739,0.21669790148735046
1656699361.0103867,559151,0.21669790148735046
1656699703.5037246,560563,0.21669790148735046
1656700043.2516463,561975,0.21669790148735046
1656700386.7923896,563387,0.21669790148735046
1656702157.271604,564799,0.21669790148735046
1656717402.9557252,566211,0.2137240469455719
1656717771.4787703,567623,0.2137240469455719
1656718126.0285714,569035,0.2137240469455719
1656718477.4527044,570447,0.2137240469455719
1656718820.9134014,571859,0.2137240469455719
1656719168.8333476,573271,0.2137240469455719
1656719514.668357,574683,0.2137240469455719
1656719875.940746,576095,0.2137240469455719
1656720232.7544792,577507,0.2137240469455719
1656720600.1372058,578919,0.2137240469455719
1656720963.8781602,580331,0.2137240469455719
1656721333.052406,581743,0.2137240469455719
1656721688.742201,583155,0.2137240469455719
1656722036.3159642,584567,0.2137240469455719
1656722387.246364,585979,0.2137240469455719
1656722736.6189225,587391,0.2137240469455719
1656723085.8913078,588803,0.2137240469455719
1656723435.7003186,590215,0.2137240469455719
1656723794.1295056,591627,0.2137240469455719
1656724167.0465496,593039,0.2137240469455719
1656724536.0733593,594451,0.2137240469455719
1656724904.4150362,595863,0.2137240469455719
1656725257.1273503,597275,0.2137240469455719
1656725608.3589501,598687,0.2137240469455719
1656727445.6346545,600099,0.2137240469455719
1656727815.2862415,601511,0.2137240469455719
1656728171.6315007,602923,0.2137240469455719
1656728538.7387822,604335,0.2137240469455719
1656728889.5486095,605747,0.2137240469455719
1656729238.9198332,607159,0.2137240469455719
1656729590.311167,608571,0.2137240469455719
1656729938.7949414,609983,0.2137240469455719
1656730288.235109,611395,0.2137240469455719
1656730641.434073,612807,0.2137240469455719
1656730999.6495957,614219,0.2137240469455719
1656731363.3436346,615631,0.2137240469455719
1656731725.812147,617043,0.2137240469455719
1656732076.9400785,618455,0.2137240469455719
1656732426.386745,619867,0.2137240469455719
1656732776.3793764,621279,0.2137240469455719
1656733126.446632,622691,0.2137240469455719
1656733477.5168443,624103,0.2137240469455719
1656733828.7295053,625515,0.2137240469455719
1656734177.9244785,626927,0.2137240469455719
1656734535.4522076,628339,0.2137240469455719
1656734895.383292,629751,0.2137240469455719
1656735261.3541296,631163,0.2137240469455719
1656735618.1840572,632575,0.2137240469455719
1656735967.54379,633987,0.2137240469455719
1656737801.8524468,635399,0.2137240469455719
1656754197.8368826,636811,0.20905445516109467
1656754550.828442,638223,0.20905445516109467
1656754902.9252696,639635,0.20905445516109467
1656755255.8413072,641047,0.20905445516109467
1656755609.8322968,642459,0.20905445516109467
1656755963.102404,643871,0.20905445516109467
1656756328.988561,645283,0.20905445516109467
1656756694.162232,646695,0.20905445516109467
1656757049.2273722,648107,0.20905445516109467
1656757406.082637,649519,0.20905445516109467
1656757756.8860126,650931,0.20905445516109467
1656758108.119712,652343,0.20905445516109467
1656758456.856068,653755,0.20905445516109467
1656758806.910661,655167,0.20905445516109467
1656759158.926365,656579,0.20905445516109467
1656759513.2912602,657991,0.20905445516109467
1656759874.6716626,659403,0.20905445516109467
1656760231.6842122,660815,0.20905445516109467
1656760601.7114334,662227,0.20905445516109467
1656760956.360532,663639,0.20905445516109467
1656761311.1695027,665051,0.20905445516109467
1656761664.2467873,666463,0.20905445516109467
1656762022.6404557,667875,0.20905445516109467
1656762374.9205546,669287,0.20905445516109467
1656764250.6604147,670699,0.20905445516109467
1656764603.3890166,672111,0.20905445516109467
1656764954.2041626,673523,0.20905445516109467
1656765308.6692476,674935,0.20905445516109467
1656765662.8298695,676347,0.20905445516109467
1656766015.391794,677759,0.20905445516109467
1656766367.585896,679171,0.20905445516109467
1656766718.5496633,680583,0.20905445516109467
1656767083.525583,681995,0.20905445516109467
1656767446.142433,683407,0.20905445516109467
1656767804.1259463,684819,0.20905445516109467
1656768172.2164989,686231,0.20905445516109467
1656768522.914381,687643,0.20905445516109467
1656768871.8022633,689055,0.20905445516109467
1656769224.7043474,690467,0.20905445516109467
1656769576.5969143,691879,0.20905445516109467
1656769929.0318992,693291,0.20905445516109467
1656770281.456237,694703,0.20905445516109467
1656770645.9697213,696115,0.20905445516109467
1656771007.3664405,697527,0.20905445516109467
1656771376.2916787,698939,0.20905445516109467
1656771737.8243723,700351,0.20905445516109467
1656772091.579616,701763,0.20905445516109467
1656772449.3107865,703175,0.20905445516109467
1656772802.2890356,704587,0.20905445516109467
1656774681.7750676,705999,0.20905445516109467
1656791889.3641407,707411,0.21646709740161896
1656792260.576863,708823,0.21646709740161896


==> figure-data/hard-labels/old_features_with_aug/run-version_8_highest_confidence_hardlabels_name-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656508610.3865802,72011,0.5974026322364807
1656508926.9105663,73423,0.5974026322364807
1656509246.5420392,74835,0.5974026322364807
1656509566.4124491,76247,0.5974026322364807
1656509883.3071349,77659,0.5974026322364807
1656510201.00353,79071,0.5974026322364807
1656510517.2302098,80483,0.5974026322364807
1656510834.6891873,81895,0.5974026322364807
1656511151.7136343,83307,0.5974026322364807
1656511477.83656,84719,0.5974026322364807
1656511795.630717,86131,0.5974026322364807
1656512121.7934098,87543,0.5974026322364807
1656512438.6124246,88955,0.5974026322364807
1656512755.3940206,90367,0.5974026322364807
1656513071.2380598,91779,0.5974026322364807
1656513388.8224034,93191,0.5974026322364807
1656513710.6937978,94603,0.5974026322364807
1656514028.6439013,96015,0.5974026322364807
1656514347.2883716,97427,0.5974026322364807
1656514664.3164604,98839,0.5974026322364807
1656514988.4593732,100251,0.5974026322364807
1656515310.6771824,101663,0.5974026322364807
1656515636.7489536,103075,0.5974026322364807
1656515955.1343346,104487,0.5974026322364807
1656517455.7127306,105899,0.5974026322364807
1656517776.4165921,107311,0.5974026322364807
1656518093.0464945,108723,0.5974026322364807
1656518416.8059905,110135,0.5974026322364807
1656518753.8296902,111547,0.5974026322364807
1656519072.0098135,112959,0.5974026322364807
1656519396.7098322,114371,0.5974026322364807
1656519714.8944888,115783,0.5974026322364807
1656520033.010511,117195,0.5974026322364807
1656520349.2679718,118607,0.5974026322364807
1656520665.4180584,120019,0.5974026322364807
1656520982.708349,121431,0.5974026322364807
1656521298.5358124,122843,0.5974026322364807
1656521614.419396,124255,0.5974026322364807
1656521930.9451563,125667,0.5974026322364807
1656522256.9739132,127079,0.5974026322364807
1656522576.2895982,128491,0.5974026322364807
1656522902.2316835,129903,0.5974026322364807
1656523217.132079,131315,0.5974026322364807
1656523534.2549424,132727,0.5974026322364807
1656523851.2887523,134139,0.5974026322364807
1656524168.4310558,135551,0.5974026322364807
1656524484.9006052,136963,0.5974026322364807
1656524801.5024953,138375,0.5974026322364807
1656525117.9678147,139787,0.5974026322364807
1656526624.6808171,141199,0.5974026322364807
1656533291.4877129,142611,0.1680830717086792
1656533616.7544744,144023,0.1680830717086792
1656533948.567678,145435,0.1680830717086792
1656534268.9295652,146847,0.1680830717086792
1656534590.5467749,148259,0.1680830717086792
1656534909.5697472,149671,0.1680830717086792
1656535231.109176,151083,0.1680830717086792
1656535555.423198,152495,0.1680830717086792
1656535876.3837607,153907,0.1680830717086792
1656536196.906046,155319,0.1680830717086792
1656536522.8698452,156731,0.1680830717086792
1656536858.8327005,158143,0.1680830717086792
1656537181.6410785,159555,0.1680830717086792
1656537517.7594187,160967,0.1680830717086792
1656537839.2044141,162379,0.1680830717086792
1656538160.9400463,163791,0.1680830717086792
1656538873.4019735,165203,0.1680830717086792
1656539193.1052208,166615,0.1680830717086792
1656539514.8894308,168027,0.1680830717086792
1656539835.010742,169439,0.1680830717086792
1656540161.3257208,170851,0.1680830717086792
1656540494.7269263,172263,0.1680830717086792
1656540829.5000703,173675,0.1680830717086792
1656541149.2961016,175087,0.1680830717086792
1656542687.285056,176499,0.1680830717086792
1656543006.9037993,177911,0.1680830717086792
1656543325.6659067,179323,0.1680830717086792
1656543645.1330397,180735,0.1680830717086792
1656543986.3138125,182147,0.1680830717086792
1656544323.6336112,183559,0.1680830717086792
1656544650.1406639,184971,0.1680830717086792
1656544971.225902,186383,0.1680830717086792
1656545291.9026973,187795,0.1680830717086792
1656545610.156966,189207,0.1680830717086792
1656545931.1523879,190619,0.1680830717086792
1656546252.3294795,192031,0.1680830717086792
1656546572.99626,193443,0.1680830717086792
1656546891.6422133,194855,0.1680830717086792
1656547211.9004714,196267,0.1680830717086792
1656547550.8587275,197679,0.1680830717086792
1656547884.935331,199091,0.1680830717086792
1656548211.5242271,200503,0.1680830717086792
1656548545.4842505,201915,0.1680830717086792
1656548867.4567788,203327,0.1680830717086792
1656549185.5339122,204739,0.1680830717086792
1656549506.7461953,206151,0.1680830717086792
1656549827.655464,207563,0.1680830717086792
1656550148.8091733,208975,0.1680830717086792
1656550470.5516617,210387,0.1680830717086792
1656552037.9941769,211799,0.1680830717086792
1656560246.9738686,213211,0.16407747566699982
1656560575.6610177,214623,0.16407747566699982
1656560903.523998,216035,0.16407747566699982
1656561231.8250666,217447,0.16407747566699982
1656561559.6770284,218859,0.16407747566699982
1656561897.868243,220271,0.16407747566699982
1656562227.2319646,221683,0.16407747566699982
1656562561.9561884,223095,0.16407747566699982
1656562892.9344044,224507,0.16407747566699982
1656563220.3909724,225919,0.16407747566699982
1656563547.260982,227331,0.16407747566699982
1656563876.8454976,228743,0.16407747566699982
1656564204.0875475,230155,0.16407747566699982
1656564533.7604585,231567,0.16407747566699982
1656564863.960034,232979,0.16407747566699982
1656565189.629039,234391,0.16407747566699982
1656565526.1672707,235803,0.16407747566699982
1656565854.9753616,237215,0.16407747566699982
1656566181.7282038,238627,0.16407747566699982
1656566509.1056743,240039,0.16407747566699982
1656566837.9975061,241451,0.16407747566699982
1656567166.6002636,242863,0.16407747566699982
1656567494.5370014,244275,0.16407747566699982
1656567822.935975,245687,0.16407747566699982
1656569443.07361,247099,0.16407747566699982
1656569772.3410065,248511,0.16407747566699982
1656570104.4842103,249923,0.16407747566699982
1656570433.9523919,251335,0.16407747566699982
1656570763.0563564,252747,0.16407747566699982
1656571093.4308362,254159,0.16407747566699982
1656571423.6677225,255571,0.16407747566699982
1656571754.174559,256983,0.16407747566699982
1656572083.735389,258395,0.16407747566699982
1656572411.1913457,259807,0.16407747566699982
1656572743.868831,261219,0.16407747566699982
1656573077.0457094,262631,0.16407747566699982
1656573407.6623158,264043,0.16407747566699982
1656573736.7858393,265455,0.16407747566699982
1656574066.6255848,266867,0.16407747566699982
1656574396.7915206,268279,0.16407747566699982
1656574726.1060932,269691,0.16407747566699982
1656575055.572056,271103,0.16407747566699982
1656575384.5352745,272515,0.16407747566699982
1656575716.7130651,273927,0.16407747566699982
1656576046.5473115,275339,0.16407747566699982
1656576379.8340235,276751,0.16407747566699982
1656576711.2333927,278163,0.16407747566699982
1656577040.8980136,279575,0.16407747566699982
1656577370.6081321,280987,0.16407747566699982
1656578989.5912569,282399,0.16407747566699982
1656588923.1276834,283811,0.16454075276851654
1656589257.274741,285223,0.16454075276851654
1656589589.5193164,286635,0.16454075276851654
1656589921.614337,288047,0.16454075276851654
1656590255.1824582,289459,0.16454075276851654
1656590592.6984892,290871,0.16454075276851654
1656590935.4745018,292283,0.16454075276851654
1656591269.9240973,293695,0.16454075276851654
1656591605.292587,295107,0.16454075276851654
1656591936.0233073,296519,0.16454075276851654
1656592268.998984,297931,0.16454075276851654
1656592599.9632072,299343,0.16454075276851654
1656592931.5139692,300755,0.16454075276851654
1656593265.6461322,302167,0.16454075276851654
1656593599.616285,303579,0.16454075276851654
1656593931.504827,304991,0.16454075276851654
1656594276.2017496,306403,0.16454075276851654
1656594606.6647708,307815,0.16454075276851654
1656594945.7484326,309227,0.16454075276851654
1656595279.2396908,310639,0.16454075276851654
1656595612.1186395,312051,0.16454075276851654
1656595945.763454,313463,0.16454075276851654
1656596281.110168,314875,0.16454075276851654
1656596615.36856,316287,0.16454075276851654
1656598271.4502323,317699,0.16454075276851654
1656598609.7561276,319111,0.16454075276851654
1656598944.2963758,320523,0.16454075276851654
1656599275.8500614,321935,0.16454075276851654
1656599606.3089695,323347,0.16454075276851654
1656599941.7842326,324759,0.16454075276851654
1656600275.702671,326171,0.16454075276851654
1656600607.4220078,327583,0.16454075276851654
1656600938.555794,328995,0.16454075276851654
1656601272.6061432,330407,0.16454075276851654
1656601610.7012694,331819,0.16454075276851654
1656601945.6313686,333231,0.16454075276851654
1656602286.0674872,334643,0.16454075276851654
1656602617.464423,336055,0.16454075276851654
1656602950.7168078,337467,0.16454075276851654
1656603282.5626302,338879,0.16454075276851654
1656603615.3706768,340291,0.16454075276851654
1656603945.4941545,341703,0.16454075276851654
1656604276.9897707,343115,0.16454075276851654
1656604608.3347404,344527,0.16454075276851654
1656604945.1351478,345939,0.16454075276851654
1656605281.5818124,347351,0.16454075276851654
1656605621.9869232,348763,0.16454075276851654
1656605957.5378025,350175,0.16454075276851654
1656606288.8983278,351587,0.16454075276851654
1656607938.8258767,352999,0.16454075276851654
1656618721.713165,354411,0.1483614295721054
1656619059.4182498,355823,0.1483614295721054
1656619402.042011,357235,0.1483614295721054
1656619756.3613138,358647,0.1483614295721054
1656620104.7591078,360059,0.1483614295721054
1656620453.129729,361471,0.1483614295721054
1656620788.0161312,362883,0.1483614295721054
1656621122.3474102,364295,0.1483614295721054
1656621458.6748242,365707,0.1483614295721054
1656621793.7658253,367119,0.1483614295721054
1656622128.3227103,368531,0.1483614295721054
1656622461.6218934,369943,0.1483614295721054
1656622796.4545984,371355,0.1483614295721054
1656623145.6845906,372767,0.1483614295721054
1656623500.271858,374179,0.1483614295721054
1656623851.4816298,375591,0.1483614295721054
1656624191.9164436,377003,0.1483614295721054
1656624524.2517018,378415,0.1483614295721054
1656624855.6818342,379827,0.1483614295721054
1656625192.2332547,381239,0.1483614295721054
1656625529.0478115,382651,0.1483614295721054
1656625863.8680904,384063,0.1483614295721054
1656626201.3339126,385475,0.1483614295721054
1656626540.15461,386887,0.1483614295721054
1656628255.1665995,388299,0.1483614295721054
1656628590.2957714,389711,0.1483614295721054
1656628924.5844758,391123,0.1483614295721054
1656629260.193826,392535,0.1483614295721054
1656629593.1930652,393947,0.1483614295721054
1656629926.933686,395359,0.1483614295721054
1656630272.2645144,396771,0.1483614295721054
1656630628.35494,398183,0.1483614295721054
1656630980.704009,399595,0.1483614295721054
1656631331.5629687,401007,0.1483614295721054
1656631683.0634768,402419,0.1483614295721054
1656632018.215153,403831,0.1483614295721054
1656632352.0827713,405243,0.1483614295721054
1656632687.125628,406655,0.1483614295721054
1656633018.8406408,408067,0.1483614295721054
1656633355.5802493,409479,0.1483614295721054
1656633690.102148,410891,0.1483614295721054
1656634048.4918826,412303,0.1483614295721054
1656634400.5573633,413715,0.1483614295721054
1656634743.7038713,415127,0.1483614295721054
1656635095.2732706,416539,0.1483614295721054
1656635452.238081,417951,0.1483614295721054
1656635789.6546006,419363,0.1483614295721054
1656636122.5687494,420775,0.1483614295721054
1656636454.8375201,422187,0.1483614295721054
1656638166.3382277,423599,0.1483614295721054
1656649744.365264,425011,0.14360742270946503
1656650081.662633,426423,0.14360742270946503
1656650419.3851545,427835,0.14360742270946503
1656650759.5233455,429247,0.14360742270946503
1656651098.3419044,430659,0.14360742270946503
1656651434.8486266,432071,0.14360742270946503
1656651774.826525,433483,0.14360742270946503
1656652119.8636808,434895,0.14360742270946503
1656652460.664712,436307,0.14360742270946503
1656652799.2256124,437719,0.14360742270946503
1656653136.2433062,439131,0.14360742270946503
1656653474.8142314,440543,0.14360742270946503
1656653814.1131084,441955,0.14360742270946503
1656654150.6846676,443367,0.14360742270946503
1656654489.489289,444779,0.14360742270946503
1656654827.2979257,446191,0.14360742270946503
1656655161.3438134,447603,0.14360742270946503
1656655507.1006608,449015,0.14360742270946503
1656655844.9283252,450427,0.14360742270946503
1656656189.5823116,451839,0.14360742270946503
1656656527.752673,453251,0.14360742270946503
1656656866.9479623,454663,0.14360742270946503
1656657206.0107024,456075,0.14360742270946503
1656657547.323958,457487,0.14360742270946503
1656659267.0695765,458899,0.14360742270946503
1656659606.6602228,460311,0.14360742270946503
1656659946.845279,461723,0.14360742270946503
1656660287.0107558,463135,0.14360742270946503
1656660623.6318967,464547,0.14360742270946503
1656660960.7901516,465959,0.14360742270946503
1656661299.634301,467371,0.14360742270946503
1656661639.9797127,468783,0.14360742270946503
1656661978.7726014,470195,0.14360742270946503
1656662316.1643088,471607,0.14360742270946503
1656662663.3619447,473019,0.14360742270946503
1656663010.7383642,474431,0.14360742270946503
1656663355.3972917,475843,0.14360742270946503
1656663693.1665716,477255,0.14360742270946503
1656664031.3670762,478667,0.14360742270946503
1656664369.0470886,480079,0.14360742270946503
1656664709.64527,481491,0.14360742270946503
1656665047.4093935,482903,0.14360742270946503
1656665386.2681396,484315,0.14360742270946503
1656665726.7999122,485727,0.14360742270946503
1656666062.8650281,487139,0.14360742270946503
1656666412.5566673,488551,0.14360742270946503
1656666754.35028,489963,0.14360742270946503
1656667097.3417609,491375,0.14360742270946503
1656667435.026833,492787,0.14360742270946503
1656669144.2956975,494199,0.14360742270946503
1656682322.567574,495611,0.1567029505968094
1656682668.8710423,497023,0.1567029505968094
1656683011.9986937,498435,0.1567029505968094
1656683355.4918377,499847,0.1567029505968094
1656683697.1159792,501259,0.1567029505968094
1656684039.0028114,502671,0.1567029505968094
1656684393.8805714,504083,0.1567029505968094
1656684749.3585682,505495,0.1567029505968094
1656685098.3584626,506907,0.1567029505968094
1656685443.15171,508319,0.1567029505968094
1656685784.776206,509731,0.1567029505968094
1656686126.3934953,511143,0.1567029505968094
1656686469.2239723,512555,0.1567029505968094
1656686814.0737374,513967,0.1567029505968094
1656687158.488095,515379,0.1567029505968094
1656687501.1197634,516791,0.1567029505968094
1656687851.0100186,518203,0.1567029505968094
1656688201.0286584,519615,0.1567029505968094
1656688553.8433554,521027,0.1567029505968094
1656688910.1895378,522439,0.1567029505968094
1656689252.345273,523851,0.1567029505968094
1656689594.1712108,525263,0.1567029505968094
1656689935.5766716,526675,0.1567029505968094
1656690275.756161,528087,0.1567029505968094
1656692062.8942153,529499,0.1567029505968094
1656692422.855218,530911,0.1567029505968094
1656692763.1206176,532323,0.1567029505968094
1656693104.8155694,533735,0.1567029505968094
1656693450.240413,535147,0.1567029505968094
1656693793.3806543,536559,0.1567029505968094
1656694135.2644563,537971,0.1567029505968094
1656694480.1898224,539383,0.1567029505968094
1656694823.5901256,540795,0.1567029505968094
1656695182.2264414,542207,0.1567029505968094
1656695541.410549,543619,0.1567029505968094
1656695894.8462133,545031,0.1567029505968094
1656696237.569707,546443,0.1567029505968094
1656696581.6704645,547855,0.1567029505968094
1656696925.0641084,549267,0.1567029505968094
1656697263.9092016,550679,0.1567029505968094
1656697608.1838071,552091,0.1567029505968094
1656697949.5859692,553503,0.1567029505968094
1656698290.862986,554915,0.1567029505968094
1656698644.4292386,556327,0.1567029505968094
1656699001.430882,557739,0.1567029505968094
1656699361.0103867,559151,0.1567029505968094
1656699703.5037246,560563,0.1567029505968094
1656700043.2516463,561975,0.1567029505968094
1656700386.7923896,563387,0.1567029505968094
1656702157.271604,564799,0.1567029505968094
1656717402.9557252,566211,0.1598006933927536
1656717771.4787703,567623,0.1598006933927536
1656718126.0285714,569035,0.1598006933927536
1656718477.4527044,570447,0.1598006933927536
1656718820.9134014,571859,0.1598006933927536
1656719168.8333476,573271,0.1598006933927536
1656719514.668357,574683,0.1598006933927536
1656719875.940746,576095,0.1598006933927536
1656720232.7544792,577507,0.1598006933927536
1656720600.1372058,578919,0.1598006933927536
1656720963.8781602,580331,0.1598006933927536
1656721333.052406,581743,0.1598006933927536
1656721688.742201,583155,0.1598006933927536
1656722036.3159642,584567,0.1598006933927536
1656722387.246364,585979,0.1598006933927536
1656722736.6189225,587391,0.1598006933927536
1656723085.8913078,588803,0.1598006933927536
1656723435.7003186,590215,0.1598006933927536
1656723794.1295056,591627,0.1598006933927536
1656724167.0465496,593039,0.1598006933927536
1656724536.0733593,594451,0.1598006933927536
1656724904.4150362,595863,0.1598006933927536
1656725257.1273503,597275,0.1598006933927536
1656725608.3589501,598687,0.1598006933927536
1656727445.6346545,600099,0.1598006933927536
1656727815.2862415,601511,0.1598006933927536
1656728171.6315007,602923,0.1598006933927536
1656728538.7387822,604335,0.1598006933927536
1656728889.5486095,605747,0.1598006933927536
1656729238.9198332,607159,0.1598006933927536
1656729590.311167,608571,0.1598006933927536
1656729938.7949414,609983,0.1598006933927536
1656730288.235109,611395,0.1598006933927536
1656730641.434073,612807,0.1598006933927536
1656730999.6495957,614219,0.1598006933927536
1656731363.3436346,615631,0.1598006933927536
1656731725.812147,617043,0.1598006933927536
1656732076.9400785,618455,0.1598006933927536
1656732426.386745,619867,0.1598006933927536
1656732776.3793764,621279,0.1598006933927536
1656733126.446632,622691,0.1598006933927536
1656733477.5168443,624103,0.1598006933927536
1656733828.7295053,625515,0.1598006933927536
1656734177.9244785,626927,0.1598006933927536
1656734535.4522076,628339,0.1598006933927536
1656734895.383292,629751,0.1598006933927536
1656735261.3541296,631163,0.1598006933927536
1656735618.1840572,632575,0.1598006933927536
1656735967.54379,633987,0.1598006933927536
1656737801.8524468,635399,0.1598006933927536
1656754197.8368826,636811,0.1424807608127594
1656754550.828442,638223,0.1424807608127594
1656754902.9252696,639635,0.1424807608127594
1656755255.8413072,641047,0.1424807608127594
1656755609.8322968,642459,0.1424807608127594
1656755963.102404,643871,0.1424807608127594
1656756328.988561,645283,0.1424807608127594
1656756694.162232,646695,0.1424807608127594
1656757049.2273722,648107,0.1424807608127594
1656757406.082637,649519,0.1424807608127594
1656757756.8860126,650931,0.1424807608127594
1656758108.119712,652343,0.1424807608127594
1656758456.856068,653755,0.1424807608127594
1656758806.910661,655167,0.1424807608127594
1656759158.926365,656579,0.1424807608127594
1656759513.2912602,657991,0.1424807608127594
1656759874.6716626,659403,0.1424807608127594
1656760231.6842122,660815,0.1424807608127594
1656760601.7114334,662227,0.1424807608127594
1656760956.360532,663639,0.1424807608127594
1656761311.1695027,665051,0.1424807608127594
1656761664.2467873,666463,0.1424807608127594
1656762022.6404557,667875,0.1424807608127594
1656762374.9205546,669287,0.1424807608127594
1656764250.6604147,670699,0.1424807608127594
1656764603.3890166,672111,0.1424807608127594
1656764954.2041626,673523,0.1424807608127594
1656765308.6692476,674935,0.1424807608127594
1656765662.8298695,676347,0.1424807608127594
1656766015.391794,677759,0.1424807608127594
1656766367.585896,679171,0.1424807608127594
1656766718.5496633,680583,0.1424807608127594
1656767083.525583,681995,0.1424807608127594
1656767446.142433,683407,0.1424807608127594
1656767804.1259463,684819,0.1424807608127594
1656768172.2164989,686231,0.1424807608127594
1656768522.914381,687643,0.1424807608127594
1656768871.8022633,689055,0.1424807608127594
1656769224.7043474,690467,0.1424807608127594
1656769576.5969143,691879,0.1424807608127594
1656769929.0318992,693291,0.1424807608127594
1656770281.456237,694703,0.1424807608127594
1656770645.9697213,696115,0.1424807608127594
1656771007.3664405,697527,0.1424807608127594
1656771376.2916787,698939,0.1424807608127594
1656771737.8243723,700351,0.1424807608127594
1656772091.579616,701763,0.1424807608127594
1656772449.3107865,703175,0.1424807608127594
1656772802.2890356,704587,0.1424807608127594
1656774681.7750676,705999,0.1424807608127594
1656791889.3641407,707411,0.15162132680416107
1656792260.576863,708823,0.15162132680416107


==> figure-data/hard-labels/old_features_with_aug/run-version_8_highest_confidence_hardlabels_price-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656508610.3865802,72011,0.7586984038352966
1656508926.9105663,73423,0.7586984038352966
1656509246.5420392,74835,0.7586984038352966
1656509566.4124491,76247,0.7586984038352966
1656509883.3071349,77659,0.7586984038352966
1656510201.00353,79071,0.7586984038352966
1656510517.2302098,80483,0.7586984038352966
1656510834.6891873,81895,0.7586984038352966
1656511151.7136343,83307,0.7586984038352966
1656511477.83656,84719,0.7586984038352966
1656511795.630717,86131,0.7586984038352966
1656512121.7934098,87543,0.7586984038352966
1656512438.6124246,88955,0.7586984038352966
1656512755.3940206,90367,0.7586984038352966
1656513071.2380598,91779,0.7586984038352966
1656513388.8224034,93191,0.7586984038352966
1656513710.6937978,94603,0.7586984038352966
1656514028.6439013,96015,0.7586984038352966
1656514347.2883716,97427,0.7586984038352966
1656514664.3164604,98839,0.7586984038352966
1656514988.4593732,100251,0.7586984038352966
1656515310.6771824,101663,0.7586984038352966
1656515636.7489536,103075,0.7586984038352966
1656515955.1343346,104487,0.7586984038352966
1656517455.7127306,105899,0.7586984038352966
1656517776.4165921,107311,0.7586984038352966
1656518093.0464945,108723,0.7586984038352966
1656518416.8059905,110135,0.7586984038352966
1656518753.8296902,111547,0.7586984038352966
1656519072.0098135,112959,0.7586984038352966
1656519396.7098322,114371,0.7586984038352966
1656519714.8944888,115783,0.7586984038352966
1656520033.010511,117195,0.7586984038352966
1656520349.2679718,118607,0.7586984038352966
1656520665.4180584,120019,0.7586984038352966
1656520982.708349,121431,0.7586984038352966
1656521298.5358124,122843,0.7586984038352966
1656521614.419396,124255,0.7586984038352966
1656521930.9451563,125667,0.7586984038352966
1656522256.9739132,127079,0.7586984038352966
1656522576.2895982,128491,0.7586984038352966
1656522902.2316835,129903,0.7586984038352966
1656523217.132079,131315,0.7586984038352966
1656523534.2549424,132727,0.7586984038352966
1656523851.2887523,134139,0.7586984038352966
1656524168.4310558,135551,0.7586984038352966
1656524484.9006052,136963,0.7586984038352966
1656524801.5024953,138375,0.7586984038352966
1656525117.9678147,139787,0.7586984038352966
1656526624.6808171,141199,0.7586984038352966
1656533291.4877129,142611,0.23197245597839355
1656533616.7544744,144023,0.23197245597839355
1656533948.567678,145435,0.23197245597839355
1656534268.9295652,146847,0.23197245597839355
1656534590.5467749,148259,0.23197245597839355
1656534909.5697472,149671,0.23197245597839355
1656535231.109176,151083,0.23197245597839355
1656535555.423198,152495,0.23197245597839355
1656535876.3837607,153907,0.23197245597839355
1656536196.906046,155319,0.23197245597839355
1656536522.8698452,156731,0.23197245597839355
1656536858.8327005,158143,0.23197245597839355
1656537181.6410785,159555,0.23197245597839355
1656537517.7594187,160967,0.23197245597839355
1656537839.2044141,162379,0.23197245597839355
1656538160.9400463,163791,0.23197245597839355
1656538873.4019735,165203,0.23197245597839355
1656539193.1052208,166615,0.23197245597839355
1656539514.8894308,168027,0.23197245597839355
1656539835.010742,169439,0.23197245597839355
1656540161.3257208,170851,0.23197245597839355
1656540494.7269263,172263,0.23197245597839355
1656540829.5000703,173675,0.23197245597839355
1656541149.2961016,175087,0.23197245597839355
1656542687.285056,176499,0.23197245597839355
1656543006.9037993,177911,0.23197245597839355
1656543325.6659067,179323,0.23197245597839355
1656543645.1330397,180735,0.23197245597839355
1656543986.3138125,182147,0.23197245597839355
1656544323.6336112,183559,0.23197245597839355
1656544650.1406639,184971,0.23197245597839355
1656544971.225902,186383,0.23197245597839355
1656545291.9026973,187795,0.23197245597839355
1656545610.156966,189207,0.23197245597839355
1656545931.1523879,190619,0.23197245597839355
1656546252.3294795,192031,0.23197245597839355
1656546572.99626,193443,0.23197245597839355
1656546891.6422133,194855,0.23197245597839355
1656547211.9004714,196267,0.23197245597839355
1656547550.8587275,197679,0.23197245597839355
1656547884.935331,199091,0.23197245597839355
1656548211.5242271,200503,0.23197245597839355
1656548545.4842505,201915,0.23197245597839355
1656548867.4567788,203327,0.23197245597839355
1656549185.5339122,204739,0.23197245597839355
1656549506.7461953,206151,0.23197245597839355
1656549827.655464,207563,0.23197245597839355
1656550148.8091733,208975,0.23197245597839355
1656550470.5516617,210387,0.23197245597839355
1656552037.9941769,211799,0.23197245597839355
1656560246.9738686,213211,0.22353558242321014
1656560575.6610177,214623,0.22353558242321014
1656560903.523998,216035,0.22353558242321014
1656561231.8250666,217447,0.22353558242321014
1656561559.6770284,218859,0.22353558242321014
1656561897.868243,220271,0.22353558242321014
1656562227.2319646,221683,0.22353558242321014
1656562561.9561884,223095,0.22353558242321014
1656562892.9344044,224507,0.22353558242321014
1656563220.3909724,225919,0.22353558242321014
1656563547.260982,227331,0.22353558242321014
1656563876.8454976,228743,0.22353558242321014
1656564204.0875475,230155,0.22353558242321014
1656564533.7604585,231567,0.22353558242321014
1656564863.960034,232979,0.22353558242321014
1656565189.629039,234391,0.22353558242321014
1656565526.1672707,235803,0.22353558242321014
1656565854.9753616,237215,0.22353558242321014
1656566181.7282038,238627,0.22353558242321014
1656566509.1056743,240039,0.22353558242321014
1656566837.9975061,241451,0.22353558242321014
1656567166.6002636,242863,0.22353558242321014
1656567494.5370014,244275,0.22353558242321014
1656567822.935975,245687,0.22353558242321014
1656569443.07361,247099,0.22353558242321014
1656569772.3410065,248511,0.22353558242321014
1656570104.4842103,249923,0.22353558242321014
1656570433.9523919,251335,0.22353558242321014
1656570763.0563564,252747,0.22353558242321014
1656571093.4308362,254159,0.22353558242321014
1656571423.6677225,255571,0.22353558242321014
1656571754.174559,256983,0.22353558242321014
1656572083.735389,258395,0.22353558242321014
1656572411.1913457,259807,0.22353558242321014
1656572743.868831,261219,0.22353558242321014
1656573077.0457094,262631,0.22353558242321014
1656573407.6623158,264043,0.22353558242321014
1656573736.7858393,265455,0.22353558242321014
1656574066.6255848,266867,0.22353558242321014
1656574396.7915206,268279,0.22353558242321014
1656574726.1060932,269691,0.22353558242321014
1656575055.572056,271103,0.22353558242321014
1656575384.5352745,272515,0.22353558242321014
1656575716.7130651,273927,0.22353558242321014
1656576046.5473115,275339,0.22353558242321014
1656576379.8340235,276751,0.22353558242321014
1656576711.2333927,278163,0.22353558242321014
1656577040.8980136,279575,0.22353558242321014
1656577370.6081321,280987,0.22353558242321014
1656578989.5912569,282399,0.22353558242321014
1656588923.1276834,283811,0.26249954104423523
1656589257.274741,285223,0.26249954104423523
1656589589.5193164,286635,0.26249954104423523
1656589921.614337,288047,0.26249954104423523
1656590255.1824582,289459,0.26249954104423523
1656590592.6984892,290871,0.26249954104423523
1656590935.4745018,292283,0.26249954104423523
1656591269.9240973,293695,0.26249954104423523
1656591605.292587,295107,0.26249954104423523
1656591936.0233073,296519,0.26249954104423523
1656592268.998984,297931,0.26249954104423523
1656592599.9632072,299343,0.26249954104423523
1656592931.5139692,300755,0.26249954104423523
1656593265.6461322,302167,0.26249954104423523
1656593599.616285,303579,0.26249954104423523
1656593931.504827,304991,0.26249954104423523
1656594276.2017496,306403,0.26249954104423523
1656594606.6647708,307815,0.26249954104423523
1656594945.7484326,309227,0.26249954104423523
1656595279.2396908,310639,0.26249954104423523
1656595612.1186395,312051,0.26249954104423523
1656595945.763454,313463,0.26249954104423523
1656596281.110168,314875,0.26249954104423523
1656596615.36856,316287,0.26249954104423523
1656598271.4502323,317699,0.26249954104423523
1656598609.7561276,319111,0.26249954104423523
1656598944.2963758,320523,0.26249954104423523
1656599275.8500614,321935,0.26249954104423523
1656599606.3089695,323347,0.26249954104423523
1656599941.7842326,324759,0.26249954104423523
1656600275.702671,326171,0.26249954104423523
1656600607.4220078,327583,0.26249954104423523
1656600938.555794,328995,0.26249954104423523
1656601272.6061432,330407,0.26249954104423523
1656601610.7012694,331819,0.26249954104423523
1656601945.6313686,333231,0.26249954104423523
1656602286.0674872,334643,0.26249954104423523
1656602617.464423,336055,0.26249954104423523
1656602950.7168078,337467,0.26249954104423523
1656603282.5626302,338879,0.26249954104423523
1656603615.3706768,340291,0.26249954104423523
1656603945.4941545,341703,0.26249954104423523
1656604276.9897707,343115,0.26249954104423523
1656604608.3347404,344527,0.26249954104423523
1656604945.1351478,345939,0.26249954104423523
1656605281.5818124,347351,0.26249954104423523
1656605621.9869232,348763,0.26249954104423523
1656605957.5378025,350175,0.26249954104423523
1656606288.8983278,351587,0.26249954104423523
1656607938.8258767,352999,0.26249954104423523
1656618721.713165,354411,0.2294800728559494
1656619059.4182498,355823,0.2294800728559494
1656619402.042011,357235,0.2294800728559494
1656619756.3613138,358647,0.2294800728559494
1656620104.7591078,360059,0.2294800728559494
1656620453.129729,361471,0.2294800728559494
1656620788.0161312,362883,0.2294800728559494
1656621122.3474102,364295,0.2294800728559494
1656621458.6748242,365707,0.2294800728559494
1656621793.7658253,367119,0.2294800728559494
1656622128.3227103,368531,0.2294800728559494
1656622461.6218934,369943,0.2294800728559494
1656622796.4545984,371355,0.2294800728559494
1656623145.6845906,372767,0.2294800728559494
1656623500.271858,374179,0.2294800728559494
1656623851.4816298,375591,0.2294800728559494
1656624191.9164436,377003,0.2294800728559494
1656624524.2517018,378415,0.2294800728559494
1656624855.6818342,379827,0.2294800728559494
1656625192.2332547,381239,0.2294800728559494
1656625529.0478115,382651,0.2294800728559494
1656625863.8680904,384063,0.2294800728559494
1656626201.3339126,385475,0.2294800728559494
1656626540.15461,386887,0.2294800728559494
1656628255.1665995,388299,0.2294800728559494
1656628590.2957714,389711,0.2294800728559494
1656628924.5844758,391123,0.2294800728559494
1656629260.193826,392535,0.2294800728559494
1656629593.1930652,393947,0.2294800728559494
1656629926.933686,395359,0.2294800728559494
1656630272.2645144,396771,0.2294800728559494
1656630628.35494,398183,0.2294800728559494
1656630980.704009,399595,0.2294800728559494
1656631331.5629687,401007,0.2294800728559494
1656631683.0634768,402419,0.2294800728559494
1656632018.215153,403831,0.2294800728559494
1656632352.0827713,405243,0.2294800728559494
1656632687.125628,406655,0.2294800728559494
1656633018.8406408,408067,0.2294800728559494
1656633355.5802493,409479,0.2294800728559494
1656633690.102148,410891,0.2294800728559494
1656634048.4918826,412303,0.2294800728559494
1656634400.5573633,413715,0.2294800728559494
1656634743.7038713,415127,0.2294800728559494
1656635095.2732706,416539,0.2294800728559494
1656635452.238081,417951,0.2294800728559494
1656635789.6546006,419363,0.2294800728559494
1656636122.5687494,420775,0.2294800728559494
1656636454.8375201,422187,0.2294800728559494
1656638166.3382277,423599,0.2294800728559494
1656649744.365264,425011,0.20725755393505096
1656650081.662633,426423,0.20725755393505096
1656650419.3851545,427835,0.20725755393505096
1656650759.5233455,429247,0.20725755393505096
1656651098.3419044,430659,0.20725755393505096
1656651434.8486266,432071,0.20725755393505096
1656651774.826525,433483,0.20725755393505096
1656652119.8636808,434895,0.20725755393505096
1656652460.664712,436307,0.20725755393505096
1656652799.2256124,437719,0.20725755393505096
1656653136.2433062,439131,0.20725755393505096
1656653474.8142314,440543,0.20725755393505096
1656653814.1131084,441955,0.20725755393505096
1656654150.6846676,443367,0.20725755393505096
1656654489.489289,444779,0.20725755393505096
1656654827.2979257,446191,0.20725755393505096
1656655161.3438134,447603,0.20725755393505096
1656655507.1006608,449015,0.20725755393505096
1656655844.9283252,450427,0.20725755393505096
1656656189.5823116,451839,0.20725755393505096
1656656527.752673,453251,0.20725755393505096
1656656866.9479623,454663,0.20725755393505096
1656657206.0107024,456075,0.20725755393505096
1656657547.323958,457487,0.20725755393505096
1656659267.0695765,458899,0.20725755393505096
1656659606.6602228,460311,0.20725755393505096
1656659946.845279,461723,0.20725755393505096
1656660287.0107558,463135,0.20725755393505096
1656660623.6318967,464547,0.20725755393505096
1656660960.7901516,465959,0.20725755393505096
1656661299.634301,467371,0.20725755393505096
1656661639.9797127,468783,0.20725755393505096
1656661978.7726014,470195,0.20725755393505096
1656662316.1643088,471607,0.20725755393505096
1656662663.3619447,473019,0.20725755393505096
1656663010.7383642,474431,0.20725755393505096
1656663355.3972917,475843,0.20725755393505096
1656663693.1665716,477255,0.20725755393505096
1656664031.3670762,478667,0.20725755393505096
1656664369.0470886,480079,0.20725755393505096
1656664709.64527,481491,0.20725755393505096
1656665047.4093935,482903,0.20725755393505096
1656665386.2681396,484315,0.20725755393505096
1656665726.7999122,485727,0.20725755393505096
1656666062.8650281,487139,0.20725755393505096
1656666412.5566673,488551,0.20725755393505096
1656666754.35028,489963,0.20725755393505096
1656667097.3417609,491375,0.20725755393505096
1656667435.026833,492787,0.20725755393505096
1656669144.2956975,494199,0.20725755393505096
1656682322.567574,495611,0.23838773369789124
1656682668.8710423,497023,0.23838773369789124
1656683011.9986937,498435,0.23838773369789124
1656683355.4918377,499847,0.23838773369789124
1656683697.1159792,501259,0.23838773369789124
1656684039.0028114,502671,0.23838773369789124
1656684393.8805714,504083,0.23838773369789124
1656684749.3585682,505495,0.23838773369789124
1656685098.3584626,506907,0.23838773369789124
1656685443.15171,508319,0.23838773369789124
1656685784.776206,509731,0.23838773369789124
1656686126.3934953,511143,0.23838773369789124
1656686469.2239723,512555,0.23838773369789124
1656686814.0737374,513967,0.23838773369789124
1656687158.488095,515379,0.23838773369789124
1656687501.1197634,516791,0.23838773369789124
1656687851.0100186,518203,0.23838773369789124
1656688201.0286584,519615,0.23838773369789124
1656688553.8433554,521027,0.23838773369789124
1656688910.1895378,522439,0.23838773369789124
1656689252.345273,523851,0.23838773369789124
1656689594.1712108,525263,0.23838773369789124
1656689935.5766716,526675,0.23838773369789124
1656690275.756161,528087,0.23838773369789124
1656692062.8942153,529499,0.23838773369789124
1656692422.855218,530911,0.23838773369789124
1656692763.1206176,532323,0.23838773369789124
1656693104.8155694,533735,0.23838773369789124
1656693450.240413,535147,0.23838773369789124
1656693793.3806543,536559,0.23838773369789124
1656694135.2644563,537971,0.23838773369789124
1656694480.1898224,539383,0.23838773369789124
1656694823.5901256,540795,0.23838773369789124
1656695182.2264414,542207,0.23838773369789124
1656695541.410549,543619,0.23838773369789124
1656695894.8462133,545031,0.23838773369789124
1656696237.569707,546443,0.23838773369789124
1656696581.6704645,547855,0.23838773369789124
1656696925.0641084,549267,0.23838773369789124
1656697263.9092016,550679,0.23838773369789124
1656697608.1838071,552091,0.23838773369789124
1656697949.5859692,553503,0.23838773369789124
1656698290.862986,554915,0.23838773369789124
1656698644.4292386,556327,0.23838773369789124
1656699001.430882,557739,0.23838773369789124
1656699361.0103867,559151,0.23838773369789124
1656699703.5037246,560563,0.23838773369789124
1656700043.2516463,561975,0.23838773369789124
1656700386.7923896,563387,0.23838773369789124
1656702157.271604,564799,0.23838773369789124
1656717402.9557252,566211,0.2272157520055771
1656717771.4787703,567623,0.2272157520055771
1656718126.0285714,569035,0.2272157520055771
1656718477.4527044,570447,0.2272157520055771
1656718820.9134014,571859,0.2272157520055771
1656719168.8333476,573271,0.2272157520055771
1656719514.668357,574683,0.2272157520055771
1656719875.940746,576095,0.2272157520055771
1656720232.7544792,577507,0.2272157520055771
1656720600.1372058,578919,0.2272157520055771
1656720963.8781602,580331,0.2272157520055771
1656721333.052406,581743,0.2272157520055771
1656721688.742201,583155,0.2272157520055771
1656722036.3159642,584567,0.2272157520055771
1656722387.246364,585979,0.2272157520055771
1656722736.6189225,587391,0.2272157520055771
1656723085.8913078,588803,0.2272157520055771
1656723435.7003186,590215,0.2272157520055771
1656723794.1295056,591627,0.2272157520055771
1656724167.0465496,593039,0.2272157520055771
1656724536.0733593,594451,0.2272157520055771
1656724904.4150362,595863,0.2272157520055771
1656725257.1273503,597275,0.2272157520055771
1656725608.3589501,598687,0.2272157520055771
1656727445.6346545,600099,0.2272157520055771
1656727815.2862415,601511,0.2272157520055771
1656728171.6315007,602923,0.2272157520055771
1656728538.7387822,604335,0.2272157520055771
1656728889.5486095,605747,0.2272157520055771
1656729238.9198332,607159,0.2272157520055771
1656729590.311167,608571,0.2272157520055771
1656729938.7949414,609983,0.2272157520055771
1656730288.235109,611395,0.2272157520055771
1656730641.434073,612807,0.2272157520055771
1656730999.6495957,614219,0.2272157520055771
1656731363.3436346,615631,0.2272157520055771
1656731725.812147,617043,0.2272157520055771
1656732076.9400785,618455,0.2272157520055771
1656732426.386745,619867,0.2272157520055771
1656732776.3793764,621279,0.2272157520055771
1656733126.446632,622691,0.2272157520055771
1656733477.5168443,624103,0.2272157520055771
1656733828.7295053,625515,0.2272157520055771
1656734177.9244785,626927,0.2272157520055771
1656734535.4522076,628339,0.2272157520055771
1656734895.383292,629751,0.2272157520055771
1656735261.3541296,631163,0.2272157520055771
1656735618.1840572,632575,0.2272157520055771
1656735967.54379,633987,0.2272157520055771
1656737801.8524468,635399,0.2272157520055771
1656754197.8368826,636811,0.20762719213962555
1656754550.828442,638223,0.20762719213962555
1656754902.9252696,639635,0.20762719213962555
1656755255.8413072,641047,0.20762719213962555
1656755609.8322968,642459,0.20762719213962555
1656755963.102404,643871,0.20762719213962555
1656756328.988561,645283,0.20762719213962555
1656756694.162232,646695,0.20762719213962555
1656757049.2273722,648107,0.20762719213962555
1656757406.082637,649519,0.20762719213962555
1656757756.8860126,650931,0.20762719213962555
1656758108.119712,652343,0.20762719213962555
1656758456.856068,653755,0.20762719213962555
1656758806.910661,655167,0.20762719213962555
1656759158.926365,656579,0.20762719213962555
1656759513.2912602,657991,0.20762719213962555
1656759874.6716626,659403,0.20762719213962555
1656760231.6842122,660815,0.20762719213962555
1656760601.7114334,662227,0.20762719213962555
1656760956.360532,663639,0.20762719213962555
1656761311.1695027,665051,0.20762719213962555
1656761664.2467873,666463,0.20762719213962555
1656762022.6404557,667875,0.20762719213962555
1656762374.9205546,669287,0.20762719213962555
1656764250.6604147,670699,0.20762719213962555
1656764603.3890166,672111,0.20762719213962555
1656764954.2041626,673523,0.20762719213962555
1656765308.6692476,674935,0.20762719213962555
1656765662.8298695,676347,0.20762719213962555
1656766015.391794,677759,0.20762719213962555
1656766367.585896,679171,0.20762719213962555
1656766718.5496633,680583,0.20762719213962555
1656767083.525583,681995,0.20762719213962555
1656767446.142433,683407,0.20762719213962555
1656767804.1259463,684819,0.20762719213962555
1656768172.2164989,686231,0.20762719213962555
1656768522.914381,687643,0.20762719213962555
1656768871.8022633,689055,0.20762719213962555
1656769224.7043474,690467,0.20762719213962555
1656769576.5969143,691879,0.20762719213962555
1656769929.0318992,693291,0.20762719213962555
1656770281.456237,694703,0.20762719213962555
1656770645.9697213,696115,0.20762719213962555
1656771007.3664405,697527,0.20762719213962555
1656771376.2916787,698939,0.20762719213962555
1656771737.8243723,700351,0.20762719213962555
1656772091.579616,701763,0.20762719213962555
1656772449.3107865,703175,0.20762719213962555
1656772802.2890356,704587,0.20762719213962555
1656774681.7750676,705999,0.20762719213962555
1656791889.3641407,707411,0.23144175112247467
1656792260.576863,708823,0.23144175112247467


==> figure-data/hard-labels/old_features_with_aug/run-version_8_highest_confidence_hardlabels_subjectnode_prod-tag-highest_confidence_hardlabels.csv <==
Wall time,Step,Value
1656508610.3865802,72011,0.5962491035461426
1656508926.9105663,73423,0.5962491035461426
1656509246.5420392,74835,0.5962491035461426
1656509566.4124491,76247,0.5962491035461426
1656509883.3071349,77659,0.5962491035461426
1656510201.00353,79071,0.5962491035461426
1656510517.2302098,80483,0.5962491035461426
1656510834.6891873,81895,0.5962491035461426
1656511151.7136343,83307,0.5962491035461426
1656511477.83656,84719,0.5962491035461426
1656511795.630717,86131,0.5962491035461426
1656512121.7934098,87543,0.5962491035461426
1656512438.6124246,88955,0.5962491035461426
1656512755.3940206,90367,0.5962491035461426
1656513071.2380598,91779,0.5962491035461426
1656513388.8224034,93191,0.5962491035461426
1656513710.6937978,94603,0.5962491035461426
1656514028.6439013,96015,0.5962491035461426
1656514347.2883716,97427,0.5962491035461426
1656514664.3164604,98839,0.5962491035461426
1656514988.4593732,100251,0.5962491035461426
1656515310.6771824,101663,0.5962491035461426
1656515636.7489536,103075,0.5962491035461426
1656515955.1343346,104487,0.5962491035461426
1656517455.7127306,105899,0.5962491035461426
1656517776.4165921,107311,0.5962491035461426
1656518093.0464945,108723,0.5962491035461426
1656518416.8059905,110135,0.5962491035461426
1656518753.8296902,111547,0.5962491035461426
1656519072.0098135,112959,0.5962491035461426
1656519396.7098322,114371,0.5962491035461426
1656519714.8944888,115783,0.5962491035461426
1656520033.010511,117195,0.5962491035461426
1656520349.2679718,118607,0.5962491035461426
1656520665.4180584,120019,0.5962491035461426
1656520982.708349,121431,0.5962491035461426
1656521298.5358124,122843,0.5962491035461426
1656521614.419396,124255,0.5962491035461426
1656521930.9451563,125667,0.5962491035461426
1656522256.9739132,127079,0.5962491035461426
1656522576.2895982,128491,0.5962491035461426
1656522902.2316835,129903,0.5962491035461426
1656523217.132079,131315,0.5962491035461426
1656523534.2549424,132727,0.5962491035461426
1656523851.2887523,134139,0.5962491035461426
1656524168.4310558,135551,0.5962491035461426
1656524484.9006052,136963,0.5962491035461426
1656524801.5024953,138375,0.5962491035461426
1656525117.9678147,139787,0.5962491035461426
1656526624.6808171,141199,0.5962491035461426
1656533291.4877129,142611,0.17554058134555817
1656533616.7544744,144023,0.17554058134555817
1656533948.567678,145435,0.17554058134555817
1656534268.9295652,146847,0.17554058134555817
1656534590.5467749,148259,0.17554058134555817
1656534909.5697472,149671,0.17554058134555817
1656535231.109176,151083,0.17554058134555817
1656535555.423198,152495,0.17554058134555817
1656535876.3837607,153907,0.17554058134555817
1656536196.906046,155319,0.17554058134555817
1656536522.8698452,156731,0.17554058134555817
1656536858.8327005,158143,0.17554058134555817
1656537181.6410785,159555,0.17554058134555817
1656537517.7594187,160967,0.17554058134555817
1656537839.2044141,162379,0.17554058134555817
1656538160.9400463,163791,0.17554058134555817
1656538873.4019735,165203,0.17554058134555817
1656539193.1052208,166615,0.17554058134555817
1656539514.8894308,168027,0.17554058134555817
1656539835.010742,169439,0.17554058134555817
1656540161.3257208,170851,0.17554058134555817
1656540494.7269263,172263,0.17554058134555817
1656540829.5000703,173675,0.17554058134555817
1656541149.2961016,175087,0.17554058134555817
1656542687.285056,176499,0.17554058134555817
1656543006.9037993,177911,0.17554058134555817
1656543325.6659067,179323,0.17554058134555817
1656543645.1330397,180735,0.17554058134555817
1656543986.3138125,182147,0.17554058134555817
1656544323.6336112,183559,0.17554058134555817
1656544650.1406639,184971,0.17554058134555817
1656544971.225902,186383,0.17554058134555817
1656545291.9026973,187795,0.17554058134555817
1656545610.156966,189207,0.17554058134555817
1656545931.1523879,190619,0.17554058134555817
1656546252.3294795,192031,0.17554058134555817
1656546572.99626,193443,0.17554058134555817
1656546891.6422133,194855,0.17554058134555817
1656547211.9004714,196267,0.17554058134555817
1656547550.8587275,197679,0.17554058134555817
1656547884.935331,199091,0.17554058134555817
1656548211.5242271,200503,0.17554058134555817
1656548545.4842505,201915,0.17554058134555817
1656548867.4567788,203327,0.17554058134555817
1656549185.5339122,204739,0.17554058134555817
1656549506.7461953,206151,0.17554058134555817
1656549827.655464,207563,0.17554058134555817
1656550148.8091733,208975,0.17554058134555817
1656550470.5516617,210387,0.17554058134555817
1656552037.9941769,211799,0.17554058134555817
1656560246.9738686,213211,0.15760447084903717
1656560575.6610177,214623,0.15760447084903717
1656560903.523998,216035,0.15760447084903717
1656561231.8250666,217447,0.15760447084903717
1656561559.6770284,218859,0.15760447084903717
1656561897.868243,220271,0.15760447084903717
1656562227.2319646,221683,0.15760447084903717
1656562561.9561884,223095,0.15760447084903717
1656562892.9344044,224507,0.15760447084903717
1656563220.3909724,225919,0.15760447084903717
1656563547.260982,227331,0.15760447084903717
1656563876.8454976,228743,0.15760447084903717
1656564204.0875475,230155,0.15760447084903717
1656564533.7604585,231567,0.15760447084903717
1656564863.960034,232979,0.15760447084903717
1656565189.629039,234391,0.15760447084903717
1656565526.1672707,235803,0.15760447084903717
1656565854.9753616,237215,0.15760447084903717
1656566181.7282038,238627,0.15760447084903717
1656566509.1056743,240039,0.15760447084903717
1656566837.9975061,241451,0.15760447084903717
1656567166.6002636,242863,0.15760447084903717
1656567494.5370014,244275,0.15760447084903717
1656567822.935975,245687,0.15760447084903717
1656569443.07361,247099,0.15760447084903717
1656569772.3410065,248511,0.15760447084903717
1656570104.4842103,249923,0.15760447084903717
1656570433.9523919,251335,0.15760447084903717
1656570763.0563564,252747,0.15760447084903717
1656571093.4308362,254159,0.15760447084903717
1656571423.6677225,255571,0.15760447084903717
1656571754.174559,256983,0.15760447084903717
1656572083.735389,258395,0.15760447084903717
1656572411.1913457,259807,0.15760447084903717
1656572743.868831,261219,0.15760447084903717
1656573077.0457094,262631,0.15760447084903717
1656573407.6623158,264043,0.15760447084903717
1656573736.7858393,265455,0.15760447084903717
1656574066.6255848,266867,0.15760447084903717
1656574396.7915206,268279,0.15760447084903717
1656574726.1060932,269691,0.15760447084903717
1656575055.572056,271103,0.15760447084903717
1656575384.5352745,272515,0.15760447084903717
1656575716.7130651,273927,0.15760447084903717
1656576046.5473115,275339,0.15760447084903717
1656576379.8340235,276751,0.15760447084903717
1656576711.2333927,278163,0.15760447084903717
1656577040.8980136,279575,0.15760447084903717
1656577370.6081321,280987,0.15760447084903717
1656578989.5912569,282399,0.15760447084903717
1656588923.1276834,283811,0.15709750354290009
1656589257.274741,285223,0.15709750354290009
1656589589.5193164,286635,0.15709750354290009
1656589921.614337,288047,0.15709750354290009
1656590255.1824582,289459,0.15709750354290009
1656590592.6984892,290871,0.15709750354290009
1656590935.4745018,292283,0.15709750354290009
1656591269.9240973,293695,0.15709750354290009
1656591605.292587,295107,0.15709750354290009
1656591936.0233073,296519,0.15709750354290009
1656592268.998984,297931,0.15709750354290009
1656592599.9632072,299343,0.15709750354290009
1656592931.5139692,300755,0.15709750354290009
1656593265.6461322,302167,0.15709750354290009
1656593599.616285,303579,0.15709750354290009
1656593931.504827,304991,0.15709750354290009
1656594276.2017496,306403,0.15709750354290009
1656594606.6647708,307815,0.15709750354290009
1656594945.7484326,309227,0.15709750354290009
1656595279.2396908,310639,0.15709750354290009
1656595612.1186395,312051,0.15709750354290009
1656595945.763454,313463,0.15709750354290009
1656596281.110168,314875,0.15709750354290009
1656596615.36856,316287,0.15709750354290009
1656598271.4502323,317699,0.15709750354290009
1656598609.7561276,319111,0.15709750354290009
1656598944.2963758,320523,0.15709750354290009
1656599275.8500614,321935,0.15709750354290009
1656599606.3089695,323347,0.15709750354290009
1656599941.7842326,324759,0.15709750354290009
1656600275.702671,326171,0.15709750354290009
1656600607.4220078,327583,0.15709750354290009
1656600938.555794,328995,0.15709750354290009
1656601272.6061432,330407,0.15709750354290009
1656601610.7012694,331819,0.15709750354290009
1656601945.6313686,333231,0.15709750354290009
1656602286.0674872,334643,0.15709750354290009
1656602617.464423,336055,0.15709750354290009
1656602950.7168078,337467,0.15709750354290009
1656603282.5626302,338879,0.15709750354290009
1656603615.3706768,340291,0.15709750354290009
1656603945.4941545,341703,0.15709750354290009
1656604276.9897707,343115,0.15709750354290009
1656604608.3347404,344527,0.15709750354290009
1656604945.1351478,345939,0.15709750354290009
1656605281.5818124,347351,0.15709750354290009
1656605621.9869232,348763,0.15709750354290009
1656605957.5378025,350175,0.15709750354290009
1656606288.8983278,351587,0.15709750354290009
1656607938.8258767,352999,0.15709750354290009
1656618721.713165,354411,0.14346714317798615
1656619059.4182498,355823,0.14346714317798615
1656619402.042011,357235,0.14346714317798615
1656619756.3613138,358647,0.14346714317798615
1656620104.7591078,360059,0.14346714317798615
1656620453.129729,361471,0.14346714317798615
1656620788.0161312,362883,0.14346714317798615
1656621122.3474102,364295,0.14346714317798615
1656621458.6748242,365707,0.14346714317798615
1656621793.7658253,367119,0.14346714317798615
1656622128.3227103,368531,0.14346714317798615
1656622461.6218934,369943,0.14346714317798615
1656622796.4545984,371355,0.14346714317798615
1656623145.6845906,372767,0.14346714317798615
1656623500.271858,374179,0.14346714317798615
1656623851.4816298,375591,0.14346714317798615
1656624191.9164436,377003,0.14346714317798615
1656624524.2517018,378415,0.14346714317798615
1656624855.6818342,379827,0.14346714317798615
1656625192.2332547,381239,0.14346714317798615
1656625529.0478115,382651,0.14346714317798615
1656625863.8680904,384063,0.14346714317798615
1656626201.3339126,385475,0.14346714317798615
1656626540.15461,386887,0.14346714317798615
1656628255.1665995,388299,0.14346714317798615
1656628590.2957714,389711,0.14346714317798615
1656628924.5844758,391123,0.14346714317798615
1656629260.193826,392535,0.14346714317798615
1656629593.1930652,393947,0.14346714317798615
1656629926.933686,395359,0.14346714317798615
1656630272.2645144,396771,0.14346714317798615
1656630628.35494,398183,0.14346714317798615
1656630980.704009,399595,0.14346714317798615
1656631331.5629687,401007,0.14346714317798615
1656631683.0634768,402419,0.14346714317798615
1656632018.215153,403831,0.14346714317798615
1656632352.0827713,405243,0.14346714317798615
1656632687.125628,406655,0.14346714317798615
1656633018.8406408,408067,0.14346714317798615
1656633355.5802493,409479,0.14346714317798615
1656633690.102148,410891,0.14346714317798615
1656634048.4918826,412303,0.14346714317798615
1656634400.5573633,413715,0.14346714317798615
1656634743.7038713,415127,0.14346714317798615
1656635095.2732706,416539,0.14346714317798615
1656635452.238081,417951,0.14346714317798615
1656635789.6546006,419363,0.14346714317798615
1656636122.5687494,420775,0.14346714317798615
1656636454.8375201,422187,0.14346714317798615
1656638166.3382277,423599,0.14346714317798615
1656649744.365264,425011,0.13831031322479248
1656650081.662633,426423,0.13831031322479248
1656650419.3851545,427835,0.13831031322479248
1656650759.5233455,429247,0.13831031322479248
1656651098.3419044,430659,0.13831031322479248
1656651434.8486266,432071,0.13831031322479248
1656651774.826525,433483,0.13831031322479248
1656652119.8636808,434895,0.13831031322479248
1656652460.664712,436307,0.13831031322479248
1656652799.2256124,437719,0.13831031322479248
1656653136.2433062,439131,0.13831031322479248
1656653474.8142314,440543,0.13831031322479248
1656653814.1131084,441955,0.13831031322479248
1656654150.6846676,443367,0.13831031322479248
1656654489.489289,444779,0.13831031322479248
1656654827.2979257,446191,0.13831031322479248
1656655161.3438134,447603,0.13831031322479248
1656655507.1006608,449015,0.13831031322479248
1656655844.9283252,450427,0.13831031322479248
1656656189.5823116,451839,0.13831031322479248
1656656527.752673,453251,0.13831031322479248
1656656866.9479623,454663,0.13831031322479248
1656657206.0107024,456075,0.13831031322479248
1656657547.323958,457487,0.13831031322479248
1656659267.0695765,458899,0.13831031322479248
1656659606.6602228,460311,0.13831031322479248
1656659946.845279,461723,0.13831031322479248
1656660287.0107558,463135,0.13831031322479248
1656660623.6318967,464547,0.13831031322479248
1656660960.7901516,465959,0.13831031322479248
1656661299.634301,467371,0.13831031322479248
1656661639.9797127,468783,0.13831031322479248
1656661978.7726014,470195,0.13831031322479248
1656662316.1643088,471607,0.13831031322479248
1656662663.3619447,473019,0.13831031322479248
1656663010.7383642,474431,0.13831031322479248
1656663355.3972917,475843,0.13831031322479248
1656663693.1665716,477255,0.13831031322479248
1656664031.3670762,478667,0.13831031322479248
1656664369.0470886,480079,0.13831031322479248
1656664709.64527,481491,0.13831031322479248
1656665047.4093935,482903,0.13831031322479248
1656665386.2681396,484315,0.13831031322479248
1656665726.7999122,485727,0.13831031322479248
1656666062.8650281,487139,0.13831031322479248
1656666412.5566673,488551,0.13831031322479248
1656666754.35028,489963,0.13831031322479248
1656667097.3417609,491375,0.13831031322479248
1656667435.026833,492787,0.13831031322479248
1656669144.2956975,494199,0.13831031322479248
1656682322.567574,495611,0.14222200214862823
1656682668.8710423,497023,0.14222200214862823
1656683011.9986937,498435,0.14222200214862823
1656683355.4918377,499847,0.14222200214862823
1656683697.1159792,501259,0.14222200214862823
1656684039.0028114,502671,0.14222200214862823
1656684393.8805714,504083,0.14222200214862823
1656684749.3585682,505495,0.14222200214862823
1656685098.3584626,506907,0.14222200214862823
1656685443.15171,508319,0.14222200214862823
1656685784.776206,509731,0.14222200214862823
1656686126.3934953,511143,0.14222200214862823
1656686469.2239723,512555,0.14222200214862823
1656686814.0737374,513967,0.14222200214862823
1656687158.488095,515379,0.14222200214862823
1656687501.1197634,516791,0.14222200214862823
1656687851.0100186,518203,0.14222200214862823
1656688201.0286584,519615,0.14222200214862823
1656688553.8433554,521027,0.14222200214862823
1656688910.1895378,522439,0.14222200214862823
1656689252.345273,523851,0.14222200214862823
1656689594.1712108,525263,0.14222200214862823
1656689935.5766716,526675,0.14222200214862823
1656690275.756161,528087,0.14222200214862823
1656692062.8942153,529499,0.14222200214862823
1656692422.855218,530911,0.14222200214862823
1656692763.1206176,532323,0.14222200214862823
1656693104.8155694,533735,0.14222200214862823
1656693450.240413,535147,0.14222200214862823
1656693793.3806543,536559,0.14222200214862823
1656694135.2644563,537971,0.14222200214862823
1656694480.1898224,539383,0.14222200214862823
1656694823.5901256,540795,0.14222200214862823
1656695182.2264414,542207,0.14222200214862823
1656695541.410549,543619,0.14222200214862823
1656695894.8462133,545031,0.14222200214862823
1656696237.569707,546443,0.14222200214862823
1656696581.6704645,547855,0.14222200214862823
1656696925.0641084,549267,0.14222200214862823
1656697263.9092016,550679,0.14222200214862823
1656697608.1838071,552091,0.14222200214862823
1656697949.5859692,553503,0.14222200214862823
1656698290.862986,554915,0.14222200214862823
1656698644.4292386,556327,0.14222200214862823
1656699001.430882,557739,0.14222200214862823
1656699361.0103867,559151,0.14222200214862823
1656699703.5037246,560563,0.14222200214862823
1656700043.2516463,561975,0.14222200214862823
1656700386.7923896,563387,0.14222200214862823
1656702157.271604,564799,0.14222200214862823
1656717402.9557252,566211,0.1453925520181656
1656717771.4787703,567623,0.1453925520181656
1656718126.0285714,569035,0.1453925520181656
1656718477.4527044,570447,0.1453925520181656
1656718820.9134014,571859,0.1453925520181656
1656719168.8333476,573271,0.1453925520181656
1656719514.668357,574683,0.1453925520181656
1656719875.940746,576095,0.1453925520181656
1656720232.7544792,577507,0.1453925520181656
1656720600.1372058,578919,0.1453925520181656
1656720963.8781602,580331,0.1453925520181656
1656721333.052406,581743,0.1453925520181656
1656721688.742201,583155,0.1453925520181656
1656722036.3159642,584567,0.1453925520181656
1656722387.246364,585979,0.1453925520181656
1656722736.6189225,587391,0.1453925520181656
1656723085.8913078,588803,0.1453925520181656
1656723435.7003186,590215,0.1453925520181656
1656723794.1295056,591627,0.1453925520181656
1656724167.0465496,593039,0.1453925520181656
1656724536.0733593,594451,0.1453925520181656
1656724904.4150362,595863,0.1453925520181656
1656725257.1273503,597275,0.1453925520181656
1656725608.3589501,598687,0.1453925520181656
1656727445.6346545,600099,0.1453925520181656
1656727815.2862415,601511,0.1453925520181656
1656728171.6315007,602923,0.1453925520181656
1656728538.7387822,604335,0.1453925520181656
1656728889.5486095,605747,0.1453925520181656
1656729238.9198332,607159,0.1453925520181656
1656729590.311167,608571,0.1453925520181656
1656729938.7949414,609983,0.1453925520181656
1656730288.235109,611395,0.1453925520181656
1656730641.434073,612807,0.1453925520181656
1656730999.6495957,614219,0.1453925520181656
1656731363.3436346,615631,0.1453925520181656
1656731725.812147,617043,0.1453925520181656
1656732076.9400785,618455,0.1453925520181656
1656732426.386745,619867,0.1453925520181656
1656732776.3793764,621279,0.1453925520181656
1656733126.446632,622691,0.1453925520181656
1656733477.5168443,624103,0.1453925520181656
1656733828.7295053,625515,0.1453925520181656
1656734177.9244785,626927,0.1453925520181656
1656734535.4522076,628339,0.1453925520181656
1656734895.383292,629751,0.1453925520181656
1656735261.3541296,631163,0.1453925520181656
1656735618.1840572,632575,0.1453925520181656
1656735967.54379,633987,0.1453925520181656
1656737801.8524468,635399,0.1453925520181656
1656754197.8368826,636811,0.13837400078773499
1656754550.828442,638223,0.13837400078773499
1656754902.9252696,639635,0.13837400078773499
1656755255.8413072,641047,0.13837400078773499
1656755609.8322968,642459,0.13837400078773499
1656755963.102404,643871,0.13837400078773499
1656756328.988561,645283,0.13837400078773499
1656756694.162232,646695,0.13837400078773499
1656757049.2273722,648107,0.13837400078773499
1656757406.082637,649519,0.13837400078773499
1656757756.8860126,650931,0.13837400078773499
1656758108.119712,652343,0.13837400078773499
1656758456.856068,653755,0.13837400078773499
1656758806.910661,655167,0.13837400078773499
1656759158.926365,656579,0.13837400078773499
1656759513.2912602,657991,0.13837400078773499
1656759874.6716626,659403,0.13837400078773499
1656760231.6842122,660815,0.13837400078773499
1656760601.7114334,662227,0.13837400078773499
1656760956.360532,663639,0.13837400078773499
1656761311.1695027,665051,0.13837400078773499
1656761664.2467873,666463,0.13837400078773499
1656762022.6404557,667875,0.13837400078773499
1656762374.9205546,669287,0.13837400078773499
1656764250.6604147,670699,0.13837400078773499
1656764603.3890166,672111,0.13837400078773499
1656764954.2041626,673523,0.13837400078773499
1656765308.6692476,674935,0.13837400078773499
1656765662.8298695,676347,0.13837400078773499
1656766015.391794,677759,0.13837400078773499
1656766367.585896,679171,0.13837400078773499
1656766718.5496633,680583,0.13837400078773499
1656767083.525583,681995,0.13837400078773499
1656767446.142433,683407,0.13837400078773499
1656767804.1259463,684819,0.13837400078773499
1656768172.2164989,686231,0.13837400078773499
1656768522.914381,687643,0.13837400078773499
1656768871.8022633,689055,0.13837400078773499
1656769224.7043474,690467,0.13837400078773499
1656769576.5969143,691879,0.13837400078773499
1656769929.0318992,693291,0.13837400078773499
1656770281.456237,694703,0.13837400078773499
1656770645.9697213,696115,0.13837400078773499
1656771007.3664405,697527,0.13837400078773499
1656771376.2916787,698939,0.13837400078773499
1656771737.8243723,700351,0.13837400078773499
1656772091.579616,701763,0.13837400078773499
1656772449.3107865,703175,0.13837400078773499
1656772802.2890356,704587,0.13837400078773499
1656774681.7750676,705999,0.13837400078773499
1656791889.3641407,707411,0.13482724130153656
1656792260.576863,708823,0.13482724130153656


==> figure-data/increasing_data_experiments.csv <==
,Bidirectional,BidirectionalWithEmbeddings,DOMQNET,FreeDOM,FullyConnected,TopDown,TransformerEncoder,TwoLayerGCN
128,0.3596166666666667,0.3377833333333333,0.3035666666666667,0.22063333333333335,0.3884166666666667,0.30923333333333336,0.2675166666666667,0.3175
256,0.43363333333333337,0.37485000000000007,0.37361666666666665,0.3169166666666667,0.3664166666666667,0.40478333333333333,0.3047,0.3936166666666667
512,0.4737166666666667,0.47268333333333334,0.43548333333333333,0.5447166666666666,0.44275,0.46696666666666664,0.3416666666666667,0.5105166666666666
1024,0.5416833333333333,0.5186166666666666,0.45948333333333335,0.5916999999999999,0.49283333333333335,0.5176666666666667,0.39388333333333336,0.5868
2048,0.5274666666666666,0.5797166666666667,0.5234,0.5929666666666666,0.5018333333333334,0.5428666666666666,0.3961833333333333,0.6111166666666666
10000,0.5979666666666666,0.6405333333333333,0.5671,0.6354666666666667,0.5575666666666667,0.5753333333333334,0.5323,0.7184833333333333


==> figure-data/sentence-training-graphs.csv <==
,UniversalSentenceTransformerEncoder_22_Training,UniversalSentenceTransformerEncoder_22_Validation,UniversalSentenceFullyConnected_Training,UniversalSentenceFullyConnected_Validation,UniversalSentenceDOMQNET_Training,UniversalSentenceDOMQNET_Validation,UniversalSentenceBottomUpLSTM_0_Training,UniversalSentenceBottomUpLSTM_0_Validation,UniversalSentenceTwoLayerGCN_right_Training,UniversalSentenceTwoLayerGCN_right_Validation,UniversalSentenceTopDownLSTM_Training,UniversalSentenceTopDownLSTM_Validation
0,0.034123215824365616,0.03311220556497574,0.5423991084098816,0.121042400598526,0.09265341609716415,0.06524230539798737,0.06486643850803375,0.05320993810892105,0.04697407782077789,0.03235197439789772,0.062039054930210114,0.05623258277773857
1,0.02103453129529953,0.021197833120822906,0.11732757091522217,0.10940727591514587,0.04169531911611557,0.04812592640519142,0.036472465842962265,0.037402812391519547,0.019480299204587936,0.022797059267759323,0.038916535675525665,0.04188133776187897
2,0.018165910616517067,0.02422971837222576,0.10587341338396072,0.08221062272787094,0.032962240278720856,0.040547579526901245,0.02974013052880764,0.033751413226127625,0.014236303977668285,0.017277386039495468,0.031152116134762764,0.03647411987185478
3,0.01629428192973137,0.017792383208870888,0.07748285681009293,0.09088732302188873,0.03000643104314804,0.04099978879094124,0.026025502011179924,0.035220712423324585,0.011865359731018543,0.015087412670254707,0.028203347697854042,0.032611120492219925
4,0.015356991440057755,0.02162768505513668,0.1536819040775299,0.08894488215446472,0.02833198569715023,0.036434102803468704,0.02569417655467987,0.028797388076782227,0.010675794444978237,0.015818580985069275,0.027104495093226433,0.03328768163919449
5,0.015379901975393295,0.01916973851621151,0.076323963701725,0.07294033467769623,0.028219716623425484,0.037097588181495667,0.024390263482928276,0.029169922694563866,0.009982568211853504,0.013404584489762783,0.026552945375442505,0.031278010457754135
6,0.015190436504781246,0.0184746403247118,0.06174087896943092,0.0680762380361557,0.026725251227617264,0.03501183167099953,0.02397310547530651,0.030448678880929947,0.009355404414236546,0.012944289483129978,0.025180775672197342,0.03148239850997925
7,0.014483633451163769,0.019189342856407166,0.0641721561551094,0.06412126868963242,0.0261809341609478,0.03567633405327797,0.023959113284945488,0.0278865247964859,0.008794435299932957,0.012559427879750729,0.024515803903341293,0.03367721661925316
8,0.013797796331346035,0.015899527817964554,0.04909097030758858,0.07338470965623856,0.02499784715473652,0.03190227970480919,0.023129792883992195,0.028012383729219437,0.008486145175993443,0.015147357247769833,0.02418629825115204,0.030568230897188187
9,0.01321357674896717,0.018710292875766754,0.04153439402580261,0.07961421459913254,0.02458249405026436,0.031953901052474976,0.022495107725262642,0.028100624680519104,0.00810160394757986,0.010390610434114933,0.02425026334822178,0.03538277745246887
10,0.01329494547098875,0.015115654096007347,0.042346399277448654,0.045685578137636185,0.024526966735720634,0.03314151242375374,0.02301173284649849,0.02998434565961361,0.007769628427922726,0.010963322594761848,0.023746449500322342,0.03199363499879837
11,0.012680179439485073,0.016601858660578728,0.04344828426837921,0.04070620611310005,0.024186598137021065,0.032558489590883255,0.022784939035773277,0.02956949546933174,0.00754179060459137,0.010163694620132446,0.023785065859556198,0.028751038014888763
12,0.012826775200664997,0.015354513190686703,0.03944826126098633,0.05434752628207207,0.023625943809747696,0.03537246957421303,0.021876148879528046,0.02706027217209339,0.007199661340564489,0.011702854186296463,0.02381577529013157,0.03236255794763565
13,0.012646826915442944,0.013688862323760986,0.032857656478881836,0.040126342326402664,0.023730630055069923,0.03240003436803818,0.021909255534410477,0.02808006852865219,0.00710911164060235,0.010481263510882854,0.023695161566138268,0.03176145628094673
14,0.012232532724738121,0.015104363672435284,0.044080089777708054,0.04685372859239578,0.023140903562307358,0.0299973301589489,0.021667582914233208,0.028973188251256943,0.0069445110857486725,0.011925049126148224,0.023648202419281006,0.03086056374013424
15,0.012577803805470467,0.01720852591097355,0.03681270033121109,0.04893500357866287,0.02306460589170456,0.030091844499111176,0.02168317139148712,0.028038445860147476,0.006550866644829512,0.010989503934979439,0.023448295891284943,0.031996551901102066
16,0.012899271212518215,0.015435639768838882,0.028616636991500854,0.03612010180950165,0.022863999009132385,0.03173676133155823,0.02130616270005703,0.02643487975001335,0.00660200510174036,0.010645712725818157,0.022865109145641327,0.03293658047914505
17,0.012368609197437763,0.0129049401730299,0.03560596704483032,0.04297134652733803,0.022187601774930954,0.029168574139475822,0.021334098652005196,0.02621336467564106,0.006336909253150225,0.010625441558659077,0.022753620520234108,0.029683364555239677
18,0.012129721231758595,0.016052590683102608,0.030670177191495895,0.03704604133963585,0.02170485444366932,0.029180187731981277,0.021562252193689346,0.02802714705467224,0.005989402998238802,0.010443780571222305,0.023703671991825104,0.03368930146098137
19,0.01197573821991682,0.013735328800976276,0.027042141184210777,0.03874252364039421,0.02188277058303356,0.028859611600637436,0.021626461297273636,0.026635538786649704,0.005839545279741287,0.01100311428308487,0.02306729182600975,0.03259246051311493
20,0.011949838139116764,0.015968136489391327,0.027448328211903572,0.04106816649436951,0.02139846794307232,0.028052696958184242,0.020943187177181244,0.02792433090507984,0.005815066862851381,0.01195911131799221,0.023812782019376755,0.033722084015607834
21,0.01142595149576664,0.013537588529288769,0.027961362153291702,0.04792529717087746,0.021132921800017357,0.029898446053266525,0.02124367095530033,0.02889096923172474,0.005948265083134174,0.010789912194013596,0.02345740981400013,0.031309597194194794
22,0.011575662530958652,0.014695441350340843,0.027005966752767563,0.03281823545694351,0.021012110635638237,0.03197123110294342,0.021652033552527428,0.02604866586625576,0.005821996368467808,0.010530957952141762,0.023225950077176094,0.029241614043712616
23,0.011534125544130802,0.014744309708476067,0.026702463626861572,0.036914270371198654,0.021239085122942924,0.02761131152510643,0.020900147035717964,0.028765127062797546,0.005526712164282799,0.00901020783931017,0.02308632619678974,0.028861384838819504
24,0.01132482010871172,0.013519641011953354,0.02856575883924961,0.03879912197589874,0.020827366039156914,0.02915060520172119,0.020617015659809113,0.029460400342941284,0.005550445057451725,0.010829752311110497,0.022738922387361526,0.028839699923992157
25,0.011347099207341671,0.013456976041197777,0.028231129050254822,0.03429398313164711,0.020739175379276276,0.027496613562107086,0.021290017291903496,0.026890700682997704,0.005190026015043259,0.010224367491900921,0.022402403876185417,0.029141705483198166
26,0.011072179302573204,0.01311925332993269,0.025040583685040474,0.03353601694107056,0.020602533593773842,0.026257850229740143,0.019822102040052414,0.029191790148615837,0.005130784586071968,0.010538765229284763,0.022405648604035378,0.030738402158021927
27,0.011402605101466179,0.013090505264699459,0.02607397362589836,0.03654446825385094,0.02016066201031208,0.026770181953907013,0.020560339093208313,0.027065107598900795,0.0051796892657876015,0.009418507106602192,0.02281511016190052,0.02891370840370655
28,0.0110128503292799,0.013383434154093266,0.025640320032835007,0.03339916467666626,0.020402997732162476,0.0295046865940094,0.020837903022766113,0.025658709928393364,0.0049069966189563274,0.012071843259036541,0.022765548899769783,0.030193151906132698
29,0.010701809078454971,0.012274479493498802,0.025527117773890495,0.03133627772331238,0.020661387592554092,0.029858168214559555,0.020383335649967194,0.02528572827577591,0.004979866556823254,0.010462403297424316,0.02239040471613407,0.02987232245504856
30,0.010873652063310146,0.01342873927205801,0.024375591427087784,0.03281308338046074,0.020248519256711006,0.026282185688614845,0.02085951343178749,0.026660073548555374,0.004879042040556669,0.011142166331410408,0.02208589017391205,0.030062273144721985
31,0.010850559920072556,0.013090496882796288,0.025271374732255936,0.03933822736144066,0.020701413974165916,0.028515955433249474,0.020385097712278366,0.028166821226477623,0.004953326657414436,0.010648173280060291,0.022392889484763145,0.03286980837583542
32,0.010821860283613205,0.012440992519259453,0.025147978216409683,0.031027251854538918,0.019770227372646332,0.02543732523918152,0.01992224156856537,0.028679383918642998,0.004665497690439224,0.009139066562056541,0.02236039564013481,0.027987904846668243
33,0.010498405434191227,0.013414852321147919,0.024459686130285263,0.03326022997498512,0.01970868743956089,0.027876045554876328,0.019126135855913162,0.028487306088209152,0.00459661241620779,0.010225089266896248,0.022510744631290436,0.029959460720419884
34,0.010539816692471504,0.013052131980657578,0.026450734585523605,0.02934623323380947,0.019655568525195122,0.02578907087445259,0.01962803490459919,0.026930071413517,0.004563249181956053,0.009560491889715195,0.02223258838057518,0.02883530966937542
35,0.010472515597939491,0.013884933665394783,0.025281639769673347,0.030634982511401176,0.02002863772213459,0.02686353772878647,0.019901951774954796,0.029650161042809486,0.0044306362979114056,0.009340757504105568,0.022250309586524963,0.027874495834112167
36,0.010803420096635818,0.013935314491391182,0.025220640003681183,0.03399335965514183,0.019381027668714523,0.027582507580518723,0.019353415817022324,0.027363747358322144,0.004508218262344599,0.009985406883060932,0.02182093821465969,0.029072539880871773
37,0.01096811331808567,0.013227316550910473,0.024785999208688736,0.03160686418414116,0.01959703490138054,0.029439810663461685,0.019681883975863457,0.023142579942941666,0.00421276455745101,0.010601678863167763,0.02132273279130459,0.02992795594036579
38,0.010985663160681725,0.013361847959458828,0.023517290130257607,0.02914527617394924,0.019561870023608208,0.025646114721894264,0.01998825930058956,0.024009615182876587,0.004211355000734329,0.010516650974750519,0.021008623763918877,0.029194094240665436
39,0.011458032764494419,0.012630021199584007,0.02441837079823017,0.03318212181329727,0.019920986145734787,0.027033314108848572,0.01945170946419239,0.027627719566226006,0.004175413865596056,0.012074877507984638,0.021917518228292465,0.02741888538002968
40,0.011150652542710304,0.014033960178494453,0.026404323056340218,0.03152899071574211,0.019133349880576134,0.02601592242717743,0.01939939707517624,0.024294337257742882,0.0040950533002614975,0.009913397021591663,0.021052561700344086,0.029687121510505676
41,0.010986633598804474,0.012111062183976173,0.025972584262490273,0.03015422262251377,0.01961810700595379,0.02594803273677826,0.019381653517484665,0.02674225904047489,0.004000035580247641,0.010813168250024319,0.020681902766227722,0.03163311257958412
42,0.010577891953289509,0.01164670567959547,0.0245415847748518,0.032964132726192474,0.018350929021835327,0.02754470705986023,0.019054964184761047,0.022916974499821663,0.0040375590324401855,0.010819992981851101,0.021205266937613487,0.02870759554207325
43,0.010438300669193268,0.013806941919028759,0.025089392438530922,0.02798989601433277,0.019197802990674973,0.025499491021037102,0.01918337121605873,0.025910504162311554,0.003788469359278679,0.01068999245762825,0.022517342120409012,0.0323001928627491
44,0.010477263480424881,0.01232624426484108,0.025260677561163902,0.030128682032227516,0.019338103011250496,0.027021020650863647,0.018737081438302994,0.02358168363571167,0.003955674823373556,0.01096998993307352,0.02151918224990368,0.02774713933467865
45,0.010225587524473667,0.013464209623634815,0.024955686181783676,0.030827200040221214,0.019426746293902397,0.02554594725370407,0.019086455926299095,0.02648153342306614,0.0037838262505829334,0.012002936564385891,0.020954230800271034,0.029296554625034332
46,0.010339085943996906,0.01110824104398489,0.026108846068382263,0.031521230936050415,0.01934034191071987,0.027730746194720268,0.019061081111431122,0.024984557181596756,0.0037969944532960653,0.010788177140057087,0.02181742899119854,0.0286436565220356
47,0.010360488668084145,0.012992164120078087,0.024124007672071457,0.03413107618689537,0.01891425810754299,0.027015404775738716,0.018973447382450104,0.023906338959932327,0.0037505151703953743,0.010881147347390652,0.021673114970326424,0.027254518121480942
48,0.010239127092063427,0.01209193654358387,0.024227259680628777,0.03154291585087776,0.018852928653359413,0.03165549784898758,0.01936439611017704,0.023333987221121788,0.003621139330789447,0.010036364197731018,0.02096337452530861,0.029040630906820297
49,0.010232914239168167,0.012571768835186958,0.023353759199380875,0.02843405120074749,0.01892436482012272,0.028354844078421593,0.018997786566615105,0.024842621758580208,0.0036534112878143787,0.010813923552632332,0.02115369401872158,0.029342450201511383
50,,,,,0.018456123769283295,0.027527812868356705,,,,,,
51,,,,,0.018733207136392593,0.026133093982934952,,,,,,
52,,,,,0.018908517435193062,0.026595506817102432,,,,,,
53,,,,,0.018621301278471947,0.026410315185785294,,,,,,
54,,,,,0.01850772649049759,0.02557370252907276,,,,,,
55,,,,,0.018621234223246574,0.0265670046210289,,,,,,
56,,,,,0.018496869131922722,0.02527688816189766,,,,,,
57,,,,,0.018113387748599052,0.028111835941672325,,,,,,
58,,,,,0.018431521952152252,0.02618386410176754,,,,,,
59,,,,,0.018125437200069427,0.025806164368987083,,,,,,


==> figure-data/sentence_experiments.csv <==
class,BottomUP-T,DOMQNET-T,FreeDOM,FreeDOM-ext,FullyConnected-T,TopDown-T,TransformerEncoder-T,TwoLayerGCN-T
addtocart,0.8971,0.8372,0.3792,0.8397,0.8624,0.8557,0.814,0.9113
cart,0.6451,0.6202,0.0608,0.5875,0.6147,0.5593,0.4951,0.6709
mainpicture,0.4226,0.3731,0.02,0.3434,0.2766,0.4378,0.3695,0.4967
name,0.7331,0.7912,0.6451,0.8351,0.8348,0.7711,0.7871,0.8115
price,0.5632,0.6071,0.2446,0.728,0.6162,0.5862,0.6106,0.6534
subjectnode,0.5522,0.5136,0.334,0.4791,0.4353,0.3901,0.6194,0.8549
average,0.63555,0.6237333333333334,0.2806166666666667,0.6354666666666667,0.6066666666666667,0.6000333333333333,0.61595,0.7331166666666666


==> figure-data/tree_histogram_data.csv <==
,size_hist_y,size_hist_x,height_hist_y,height_hist_x,leaves_hist_y,leaves_hist_x,images_hist_y,images_hist_x,text_nodes_hist_y,text_nodes_hist_x,depth_subjectnode_y,depth_subjectnode_x,depth_addtocart_y,depth_addtocart_x,depth_name_y,depth_name_x,depth_price_y,depth_price_x,depth_mainpicture_y,depth_mainpicture_x,depth_cart_y,depth_cart_x
0,3415.0,56.0,14.0,5.0,4715.0,20.0,10723.0,1.0,6662.0,10.0,14407.0,0.0,5.0,1.0,13.0,1.0,6.0,2.0,317.0,1.0,15.0,1.0
1,6358.0,337.4,339.0,6.4399999999999995,7774.0,177.94,12650.0,18.493333333333332,9662.0,136.34,21042.0,1.0,6.0,1.9761904761904763,67.0,1.9696969696969697,48.0,2.9555555555555557,6.0,1.975,422.0,1.9615384615384617
2,6793.0,618.8,430.0,7.88,8294.0,335.88,9491.0,35.986666666666665,9270.0,262.68,9643.0,2.0,71.0,2.9523809523809526,605.0,2.9393939393939394,172.0,3.9111111111111114,1011.0,2.95,820.0,2.9230769230769234
3,6491.0,900.1999999999999,431.0,9.32,7523.0,493.82,5804.0,53.48,7300.0,389.02,3196.0,3.0,535.0,3.9285714285714284,2258.0,3.909090909090909,1478.0,4.866666666666667,262.0,3.925,4521.0,3.8846153846153846
4,5832.0,1181.6,2390.0,10.76,5659.0,651.76,3741.0,70.97333333333333,5059.0,515.36,959.0,4.0,1588.0,4.904761904761905,2798.0,4.878787878787879,1191.0,5.822222222222223,817.0,4.9,6179.0,4.846153846153847
5,4814.0,1463.0,2229.0,12.2,4525.0,809.7,2270.0,88.46666666666667,3784.0,641.7,839.0,5.0,1120.0,5.8809523809523805,4431.0,5.848484848484849,3359.0,6.777777777777778,1787.0,5.875,7935.0,5.8076923076923075
6,3914.0,1744.3999999999999,7160.0,13.64,3489.0,967.64,1539.0,105.96,2527.0,768.04,612.0,6.0,1916.0,6.857142857142857,5897.0,6.818181818181818,3270.0,7.733333333333333,2219.0,6.85,9882.0,6.769230769230769
7,2995.0,2025.7999999999997,3659.0,15.08,2491.0,1125.58,1116.0,123.45333333333332,1898.0,894.38,237.0,7.0,2880.0,7.833333333333333,9749.0,7.787878787878788,4772.0,8.68888888888889,3812.0,7.825,6793.0,7.730769230769231
8,2425.0,2307.2,3488.0,16.52,1845.0,1283.52,786.0,140.94666666666666,1313.0,1020.72,238.0,8.0,4106.0,8.80952380952381,7668.0,8.757575757575758,8264.0,9.644444444444446,3839.0,8.8,4374.0,8.692307692307693
9,1806.0,2588.6,8193.0,17.96,1241.0,1441.46,558.0,158.44,937.0,1147.06,127.0,9.0,5623.0,9.785714285714285,5763.0,9.727272727272727,6899.0,10.6,8368.0,9.775,3278.0,9.653846153846153
10,1545.0,2870.0,5261.0,19.4,952.0,1599.4,526.0,175.93333333333334,723.0,1273.4,109.0,10.0,9520.0,10.761904761904761,4548.0,10.696969696969697,4580.0,11.555555555555555,5201.0,10.75,2010.0,10.615384615384615
11,1067.0,3151.3999999999996,7477.0,20.84,609.0,1757.34,339.0,193.42666666666665,603.0,1399.74,66.0,11.0,6173.0,11.738095238095237,2823.0,11.666666666666668,4472.0,12.511111111111111,4780.0,11.725,866.0,11.576923076923077
12,794.0,3432.7999999999997,2332.0,22.28,530.0,1915.28,307.0,210.92,439.0,1526.08,23.0,12.0,4493.0,12.714285714285714,1670.0,12.636363636363637,3326.0,13.466666666666667,3829.0,12.7,797.0,12.538461538461538
13,582.0,3714.2,3257.0,23.72,385.0,2073.22,252.0,228.41333333333333,253.0,1652.42,44.0,13.0,3725.0,13.69047619047619,1057.0,13.606060606060606,3090.0,14.422222222222222,3274.0,13.674999999999999,428.0,13.5
14,439.0,3995.5999999999995,1137.0,25.16,335.0,2231.16,166.0,245.90666666666664,165.0,1778.76,40.0,14.0,2945.0,14.666666666666666,739.0,14.575757575757576,2031.0,15.377777777777778,3264.0,14.65,194.0,14.461538461538462
15,429.0,4277.0,1547.0,26.599999999999998,263.0,2389.1,143.0,263.4,165.0,1905.1000000000001,6.0,15.0,2009.0,15.642857142857142,553.0,15.545454545454547,1960.0,16.333333333333336,1493.0,15.625,113.0,15.423076923076923
16,357.0,4558.4,563.0,28.04,165.0,2547.04,152.0,280.8933333333333,159.0,2031.44,8.0,16.0,2148.0,16.61904761904762,316.0,16.515151515151516,815.0,17.28888888888889,1111.0,16.6,84.0,16.384615384615387
17,279.0,4839.799999999999,350.0,29.48,146.0,2704.98,134.0,298.38666666666666,117.0,2157.78,1.0,17.0,842.0,17.595238095238095,269.0,17.484848484848484,526.0,18.244444444444444,886.0,17.575,42.0,17.346153846153847
18,248.0,5121.2,530.0,30.919999999999998,89.0,2862.92,83.0,315.88,83.0,2284.12,1.0,18.0,586.0,18.57142857142857,82.0,18.454545454545453,303.0,19.2,844.0,18.55,41.0,18.307692307692307
19,218.0,5402.599999999999,283.0,32.36,94.0,3020.86,93.0,333.37333333333333,80.0,2410.46,0.0,19.0,283.0,19.547619047619047,65.0,19.424242424242426,325.0,20.155555555555555,397.0,19.525,11.0,19.26923076923077
20,121.0,5684.0,237.0,33.8,61.0,3178.8,68.0,350.8666666666667,74.0,2536.8,1.0,20.0,250.0,20.523809523809522,34.0,20.393939393939394,141.0,21.11111111111111,352.0,20.5,0.0,20.23076923076923
21,119.0,5965.4,89.0,35.239999999999995,50.0,3336.74,53.0,368.35999999999996,45.0,2663.14,0.0,21.0,132.0,21.5,41.0,21.363636363636363,110.0,22.066666666666666,183.0,21.474999999999998,11.0,21.192307692307693
22,69.0,6246.799999999999,74.0,36.68,37.0,3494.68,50.0,385.8533333333333,28.0,2789.48,0.0,22.0,160.0,22.476190476190474,27.0,22.333333333333336,0.0,23.022222222222222,64.0,22.45,1.0,22.153846153846153
23,64.0,6528.2,15.0,38.12,37.0,3652.62,46.0,403.34666666666664,14.0,2915.82,0.0,23.0,105.0,23.452380952380953,25.0,23.303030303030305,84.0,23.977777777777778,45.0,23.425,0.0,23.115384615384617
24,57.0,6809.599999999999,31.0,39.56,37.0,3810.56,39.0,420.84,24.0,3042.16,6.0,24.0,84.0,24.428571428571427,44.0,24.272727272727273,28.0,24.933333333333334,67.0,24.4,0.0,24.076923076923077
25,36.0,7090.999999999999,28.0,41.0,32.0,3968.5,40.0,438.3333333333333,20.0,3168.5,,25.0,60.0,25.404761904761905,10.0,25.242424242424242,81.0,25.88888888888889,72.0,25.375,19.0,25.03846153846154
26,27.0,7372.4,3.0,42.44,25.0,4126.44,46.0,455.82666666666665,13.0,3294.84,,,99.0,26.38095238095238,10.0,26.21212121212121,46.0,26.844444444444445,18.0,26.349999999999998,,26.0
27,14.0,7653.799999999999,26.0,43.879999999999995,22.0,4284.38,19.0,473.32,16.0,3421.1800000000003,,,16.0,27.357142857142858,5.0,27.181818181818183,25.0,27.8,19.0,27.325,,
28,28.0,7935.199999999999,10.0,45.32,23.0,4442.32,23.0,490.8133333333333,15.0,3547.52,,,6.0,28.333333333333332,0.0,28.151515151515152,61.0,28.755555555555556,27.0,28.3,,
29,23.0,8216.599999999999,6.0,46.76,33.0,4600.26,18.0,508.3066666666666,10.0,3673.86,,,21.0,29.30952380952381,0.0,29.12121212121212,22.0,29.711111111111112,0.0,29.275,,
30,16.0,8498.0,3.0,48.199999999999996,15.0,4758.2,14.0,525.8,26.0,3800.2000000000003,,,23.0,30.285714285714285,0.0,30.090909090909093,37.0,30.666666666666668,1.0,30.25,,
31,18.0,8779.4,4.0,49.64,8.0,4916.14,19.0,543.2933333333333,13.0,3926.54,,,0.0,31.261904761904763,0.0,31.060606060606062,3.0,31.622222222222224,0.0,31.224999999999998,,
32,12.0,9060.8,0.0,51.08,11.0,5074.08,20.0,560.7866666666666,25.0,4052.88,,,0.0,32.23809523809524,11.0,32.03030303030303,10.0,32.57777777777778,15.0,32.2,,
33,30.0,9342.199999999999,0.0,52.519999999999996,5.0,5232.0199999999995,26.0,578.28,7.0,4179.22,,,1.0,33.214285714285715,,33.0,0.0,33.53333333333333,0.0,33.175,,
34,12.0,9623.599999999999,1.0,53.96,4.0,5389.96,6.0,595.7733333333333,2.0,4305.56,,,24.0,34.19047619047619,,,5.0,34.48888888888889,0.0,34.15,,
35,17.0,9905.0,0.0,55.4,3.0,5547.9,3.0,613.2666666666667,0.0,4431.900000000001,,,1.0,35.166666666666664,,,6.0,35.44444444444444,0.0,35.125,,
36,4.0,10186.4,1.0,56.839999999999996,7.0,5705.84,13.0,630.76,3.0,4558.24,,,5.0,36.14285714285714,,,0.0,36.4,0.0,36.1,,
37,4.0,10467.8,0.0,58.28,2.0,5863.78,16.0,648.2533333333333,1.0,4684.58,,,0.0,37.11904761904762,,,0.0,37.355555555555554,0.0,37.074999999999996,,
38,5.0,10749.199999999999,0.0,59.72,5.0,6021.72,7.0,665.7466666666667,2.0,4810.92,,,0.0,38.095238095238095,,,0.0,38.31111111111111,0.0,38.05,,
39,6.0,11030.599999999999,0.0,61.16,4.0,6179.66,5.0,683.24,10.0,4937.26,,,0.0,39.07142857142857,,,0.0,39.266666666666666,5.0,39.025,,
40,14.0,11312.0,0.0,62.599999999999994,0.0,6337.6,18.0,700.7333333333333,0.0,5063.6,,,6.0,40.047619047619044,,,6.0,40.22222222222222,,40.0,,
41,3.0,11593.4,0.0,64.03999999999999,1.0,6495.54,6.0,718.2266666666666,1.0,5189.9400000000005,,,1.0,41.023809523809526,,,0.0,41.17777777777778,,,,
42,11.0,11874.8,0.0,65.47999999999999,1.0,6653.48,9.0,735.7199999999999,0.0,5316.28,,,,42.0,,,0.0,42.13333333333333,,,,
43,6.0,12156.199999999999,0.0,66.91999999999999,1.0,6811.42,15.0,753.2133333333333,2.0,5442.62,,,,,,,0.0,43.08888888888889,,,,
44,14.0,12437.599999999999,0.0,68.36,0.0,6969.36,10.0,770.7066666666666,1.0,5568.96,,,,,,,19.0,44.044444444444444,,,,
45,9.0,12718.999999999998,1.0,69.8,12.0,7127.3,4.0,788.1999999999999,1.0,5695.3,,,,,,,,45.0,,,,
46,2.0,13000.4,0.0,71.24,0.0,7285.24,6.0,805.6933333333333,2.0,5821.64,,,,,,,,,,,,
47,4.0,13281.8,0.0,72.67999999999999,0.0,7443.18,2.0,823.1866666666666,0.0,5947.9800000000005,,,,,,,,,,,,
48,3.0,13563.199999999999,0.0,74.12,2.0,7601.12,2.0,840.68,1.0,6074.32,,,,,,,,,,,,
49,1.0,13844.599999999999,0.0,75.56,0.0,7759.0599999999995,6.0,858.1733333333333,0.0,6200.66,,,,,,,,,,,,
50,10.0,14125.999999999998,0.0,77.0,0.0,7917.0,7.0,875.6666666666666,1.0,6327.0,,,,,,,,,,,,
51,8.0,14407.4,0.0,78.44,1.0,8074.94,10.0,893.16,0.0,6453.34,,,,,,,,,,,,
52,4.0,14688.8,0.0,79.88,0.0,8232.88,10.0,910.6533333333333,0.0,6579.68,,,,,,,,,,,,
53,0.0,14970.199999999999,0.0,81.32,0.0,8390.82,8.0,928.1466666666666,0.0,6706.02,,,,,,,,,,,,
54,5.0,15251.599999999999,0.0,82.75999999999999,1.0,8548.76,5.0,945.64,0.0,6832.360000000001,,,,,,,,,,,,
55,0.0,15532.999999999998,0.0,84.2,0.0,8706.7,3.0,963.1333333333333,3.0,6958.7,,,,,,,,,,,,
56,1.0,15814.399999999998,1.0,85.64,1.0,8864.64,2.0,980.6266666666666,0.0,7085.04,,,,,,,,,,,,
57,0.0,16095.8,0.0,87.08,0.0,9022.58,2.0,998.1199999999999,0.0,7211.38,,,,,,,,,,,,
58,0.0,16377.199999999999,0.0,88.52,3.0,9180.52,6.0,1015.6133333333332,0.0,7337.72,,,,,,,,,,,,
59,1.0,16658.6,0.0,89.96,5.0,9338.46,5.0,1033.1066666666666,0.0,7464.06,,,,,,,,,,,,
60,1.0,16940.0,0.0,91.39999999999999,3.0,9496.4,2.0,1050.6,0.0,7590.400000000001,,,,,,,,,,,,
61,0.0,17221.399999999998,0.0,92.84,1.0,9654.34,5.0,1068.0933333333332,0.0,7716.74,,,,,,,,,,,,
62,0.0,17502.8,1.0,94.28,0.0,9812.28,4.0,1085.5866666666666,0.0,7843.08,,,,,,,,,,,,
63,7.0,17784.199999999997,1.0,95.72,0.0,9970.22,3.0,1103.08,0.0,7969.42,,,,,,,,,,,,
64,3.0,18065.6,0.0,97.16,0.0,10128.16,1.0,1120.5733333333333,0.0,8095.76,,,,,,,,,,,,
65,0.0,18347.0,0.0,98.6,7.0,10286.1,1.0,1138.0666666666666,1.0,8222.1,,,,,,,,,,,,
66,2.0,18628.399999999998,0.0,100.03999999999999,6.0,10444.039999999999,1.0,1155.56,2.0,8348.44,,,,,,,,,,,,
67,0.0,18909.8,0.0,101.47999999999999,5.0,10601.98,1.0,1173.0533333333333,8.0,8474.78,,,,,,,,,,,,
68,6.0,19191.199999999997,0.0,102.92,4.0,10759.92,1.0,1190.5466666666666,0.0,8601.12,,,,,,,,,,,,
69,1.0,19472.6,0.0,104.36,1.0,10917.86,0.0,1208.04,1.0,8727.460000000001,,,,,,,,,,,,
70,1.0,19754.0,0.0,105.8,2.0,11075.8,1.0,1225.5333333333333,0.0,8853.800000000001,,,,,,,,,,,,
71,0.0,20035.399999999998,0.0,107.24,0.0,11233.74,0.0,1243.0266666666666,2.0,8980.14,,,,,,,,,,,,
72,0.0,20316.8,1.0,108.67999999999999,0.0,11391.68,3.0,1260.52,0.0,9106.48,,,,,,,,,,,,
73,0.0,20598.199999999997,0.0,110.11999999999999,0.0,11549.619999999999,0.0,1278.0133333333333,4.0,9232.82,,,,,,,,,,,,
74,0.0,20879.6,0.0,111.56,0.0,11707.56,0.0,1295.5066666666667,1.0,9359.16,,,,,,,,,,,,
75,1.0,21161.0,0.0,113.0,0.0,11865.5,0.0,1313.0,1.0,9485.5,,,,,,,,,,,,
76,0.0,21442.399999999998,0.0,114.44,0.0,12023.44,0.0,1330.4933333333333,0.0,9611.84,,,,,,,,,,,,
77,0.0,21723.8,0.0,115.88,0.0,12181.38,0.0,1347.9866666666667,0.0,9738.18,,,,,,,,,,,,
78,0.0,22005.199999999997,0.0,117.32,0.0,12339.32,0.0,1365.48,0.0,9864.52,,,,,,,,,,,,
79,0.0,22286.6,0.0,118.75999999999999,0.0,12497.26,0.0,1382.9733333333334,1.0,9990.86,,,,,,,,,,,,
80,1.0,22568.0,0.0,120.19999999999999,1.0,12655.2,0.0,1400.4666666666667,6.0,10117.2,,,,,,,,,,,,
81,0.0,22849.399999999998,1.0,121.64,0.0,12813.14,2.0,1417.9599999999998,8.0,10243.54,,,,,,,,,,,,
82,0.0,23130.8,0.0,123.08,0.0,12971.08,1.0,1435.4533333333331,4.0,10369.880000000001,,,,,,,,,,,,
83,1.0,23412.199999999997,0.0,124.52,0.0,13129.02,1.0,1452.9466666666665,3.0,10496.220000000001,,,,,,,,,,,,
84,0.0,23693.6,0.0,125.96,0.0,13286.96,2.0,1470.4399999999998,2.0,10622.56,,,,,,,,,,,,
85,0.0,23974.999999999996,0.0,127.39999999999999,1.0,13444.9,3.0,1487.9333333333332,0.0,10748.9,,,,,,,,,,,,
86,0.0,24256.399999999998,0.0,128.83999999999997,0.0,13602.84,3.0,1505.4266666666665,0.0,10875.24,,,,,,,,,,,,
87,1.0,24537.8,0.0,130.28,0.0,13760.78,3.0,1522.9199999999998,0.0,11001.58,,,,,,,,,,,,
88,0.0,24819.199999999997,0.0,131.72,0.0,13918.72,0.0,1540.4133333333332,0.0,11127.92,,,,,,,,,,,,
89,0.0,25100.6,0.0,133.16,0.0,14076.66,1.0,1557.9066666666665,0.0,11254.26,,,,,,,,,,,,
90,0.0,25381.999999999996,0.0,134.6,0.0,14234.6,0.0,1575.3999999999999,0.0,11380.6,,,,,,,,,,,,
91,0.0,25663.399999999998,0.0,136.04,0.0,14392.539999999999,1.0,1592.8933333333332,0.0,11506.94,,,,,,,,,,,,
92,0.0,25944.8,0.0,137.48,0.0,14550.48,0.0,1610.3866666666665,0.0,11633.28,,,,,,,,,,,,
93,0.0,26226.199999999997,0.0,138.92,0.0,14708.42,0.0,1627.8799999999999,1.0,11759.62,,,,,,,,,,,,
94,0.0,26507.6,0.0,140.35999999999999,0.0,14866.36,0.0,1645.3733333333332,0.0,11885.960000000001,,,,,,,,,,,,
95,0.0,26788.999999999996,0.0,141.79999999999998,0.0,15024.3,0.0,1662.8666666666666,0.0,12012.300000000001,,,,,,,,,,,,
96,0.0,27070.399999999998,0.0,143.24,0.0,15182.24,0.0,1680.36,0.0,12138.64,,,,,,,,,,,,
97,0.0,27351.8,0.0,144.68,0.0,15340.18,0.0,1697.8533333333332,0.0,12264.98,,,,,,,,,,,,
98,0.0,27633.199999999997,0.0,146.12,0.0,15498.119999999999,0.0,1715.3466666666666,0.0,12391.32,,,,,,,,,,,,
99,1.0,27914.6,1.0,147.56,1.0,15656.06,1.0,1732.84,1.0,12517.66,,,,,,,,,,,,
100,,28196.0,,149.0,,15814.0,0.0,1750.3333333333333,,12644.0,,,,,,,,,,,,
101,,,,,,,0.0,1767.8266666666666,,,,,,,,,,,,,,
102,,,,,,,1.0,1785.32,,,,,,,,,,,,,,
103,,,,,,,0.0,1802.8133333333333,,,,,,,,,,,,,,
104,,,,,,,0.0,1820.3066666666666,,,,,,,,,,,,,,
105,,,,,,,2.0,1837.8,,,,,,,,,,,,,,
106,,,,,,,0.0,1855.2933333333333,,,,,,,,,,,,,,
107,,,,,,,0.0,1872.7866666666666,,,,,,,,,,,,,,
108,,,,,,,0.0,1890.28,,,,,,,,,,,,,,
109,,,,,,,0.0,1907.7733333333333,,,,,,,,,,,,,,
110,,,,,,,0.0,1925.2666666666667,,,,,,,,,,,,,,
111,,,,,,,2.0,1942.76,,,,,,,,,,,,,,
112,,,,,,,7.0,1960.253333333333,,,,,,,,,,,,,,
113,,,,,,,4.0,1977.7466666666664,,,,,,,,,,,,,,
114,,,,,,,0.0,1995.2399999999998,,,,,,,,,,,,,,
115,,,,,,,3.0,2012.7333333333331,,,,,,,,,,,,,,
116,,,,,,,0.0,2030.2266666666665,,,,,,,,,,,,,,
117,,,,,,,0.0,2047.7199999999998,,,,,,,,,,,,,,
118,,,,,,,0.0,2065.213333333333,,,,,,,,,,,,,,
119,,,,,,,0.0,2082.7066666666665,,,,,,,,,,,,,,
120,,,,,,,0.0,2100.2,,,,,,,,,,,,,,
121,,,,,,,0.0,2117.693333333333,,,,,,,,,,,,,,
122,,,,,,,1.0,2135.1866666666665,,,,,,,,,,,,,,
123,,,,,,,0.0,2152.68,,,,,,,,,,,,,,
124,,,,,,,1.0,2170.173333333333,,,,,,,,,,,,,,
125,,,,,,,0.0,2187.6666666666665,,,,,,,,,,,,,,
126,,,,,,,0.0,2205.16,,,,,,,,,,,,,,
127,,,,,,,1.0,2222.653333333333,,,,,,,,,,,,,,
128,,,,,,,0.0,2240.1466666666665,,,,,,,,,,,,,,
129,,,,,,,0.0,2257.64,,,,,,,,,,,,,,
130,,,,,,,0.0,2275.133333333333,,,,,,,,,,,,,,
131,,,,,,,0.0,2292.6266666666666,,,,,,,,,,,,,,
132,,,,,,,0.0,2310.12,,,,,,,,,,,,,,
133,,,,,,,0.0,2327.6133333333332,,,,,,,,,,,,,,
134,,,,,,,0.0,2345.1066666666666,,,,,,,,,,,,,,
135,,,,,,,0.0,2362.6,,,,,,,,,,,,,,
136,,,,,,,0.0,2380.0933333333332,,,,,,,,,,,,,,
137,,,,,,,0.0,2397.5866666666666,,,,,,,,,,,,,,
138,,,,,,,0.0,2415.08,,,,,,,,,,,,,,
139,,,,,,,0.0,2432.5733333333333,,,,,,,,,,,,,,
140,,,,,,,0.0,2450.0666666666666,,,,,,,,,,,,,,
141,,,,,,,0.0,2467.56,,,,,,,,,,,,,,
142,,,,,,,0.0,2485.0533333333333,,,,,,,,,,,,,,
143,,,,,,,0.0,2502.5466666666666,,,,,,,,,,,,,,
144,,,,,,,0.0,2520.04,,,,,,,,,,,,,,
145,,,,,,,0.0,2537.5333333333333,,,,,,,,,,,,,,
146,,,,,,,0.0,2555.0266666666666,,,,,,,,,,,,,,
147,,,,,,,0.0,2572.52,,,,,,,,,,,,,,
148,,,,,,,0.0,2590.0133333333333,,,,,,,,,,,,,,
149,,,,,,,0.0,2607.5066666666667,,,,,,,,,,,,,,
150,,,,,,,0.0,2625.0,,,,,,,,,,,,,,
151,,,,,,,0.0,2642.4933333333333,,,,,,,,,,,,,,
152,,,,,,,0.0,2659.9866666666667,,,,,,,,,,,,,,
153,,,,,,,0.0,2677.48,,,,,,,,,,,,,,
154,,,,,,,0.0,2694.9733333333334,,,,,,,,,,,,,,
155,,,,,,,0.0,2712.4666666666667,,,,,,,,,,,,,,
156,,,,,,,0.0,2729.96,,,,,,,,,,,,,,
157,,,,,,,0.0,2747.4533333333334,,,,,,,,,,,,,,
158,,,,,,,0.0,2764.9466666666667,,,,,,,,,,,,,,
159,,,,,,,0.0,2782.44,,,,,,,,,,,,,,
160,,,,,,,0.0,2799.9333333333334,,,,,,,,,,,,,,
161,,,,,,,0.0,2817.4266666666663,,,,,,,,,,,,,,
162,,,,,,,0.0,2834.9199999999996,,,,,,,,,,,,,,
163,,,,,,,0.0,2852.413333333333,,,,,,,,,,,,,,
164,,,,,,,0.0,2869.9066666666663,,,,,,,,,,,,,,
165,,,,,,,0.0,2887.3999999999996,,,,,,,,,,,,,,
166,,,,,,,0.0,2904.893333333333,,,,,,,,,,,,,,
167,,,,,,,0.0,2922.3866666666663,,,,,,,,,,,,,,
168,,,,,,,0.0,2939.8799999999997,,,,,,,,,,,,,,
169,,,,,,,0.0,2957.373333333333,,,,,,,,,,,,,,
170,,,,,,,0.0,2974.8666666666663,,,,,,,,,,,,,,
171,,,,,,,0.0,2992.3599999999997,,,,,,,,,,,,,,
172,,,,,,,0.0,3009.853333333333,,,,,,,,,,,,,,
173,,,,,,,0.0,3027.3466666666664,,,,,,,,,,,,,,
174,,,,,,,0.0,3044.8399999999997,,,,,,,,,,,,,,
175,,,,,,,0.0,3062.333333333333,,,,,,,,,,,,,,
176,,,,,,,0.0,3079.8266666666664,,,,,,,,,,,,,,
177,,,,,,,0.0,3097.3199999999997,,,,,,,,,,,,,,
178,,,,,,,0.0,3114.813333333333,,,,,,,,,,,,,,
179,,,,,,,0.0,3132.3066666666664,,,,,,,,,,,,,,
180,,,,,,,0.0,3149.7999999999997,,,,,,,,,,,,,,
181,,,,,,,0.0,3167.293333333333,,,,,,,,,,,,,,
182,,,,,,,0.0,3184.7866666666664,,,,,,,,,,,,,,
183,,,,,,,0.0,3202.2799999999997,,,,,,,,,,,,,,
184,,,,,,,0.0,3219.773333333333,,,,,,,,,,,,,,
185,,,,,,,0.0,3237.2666666666664,,,,,,,,,,,,,,
186,,,,,,,0.0,3254.7599999999998,,,,,,,,,,,,,,
187,,,,,,,0.0,3272.253333333333,,,,,,,,,,,,,,
188,,,,,,,0.0,3289.7466666666664,,,,,,,,,,,,,,
189,,,,,,,0.0,3307.24,,,,,,,,,,,,,,
190,,,,,,,0.0,3324.733333333333,,,,,,,,,,,,,,
191,,,,,,,0.0,3342.2266666666665,,,,,,,,,,,,,,
192,,,,,,,0.0,3359.72,,,,,,,,,,,,,,
193,,,,,,,0.0,3377.213333333333,,,,,,,,,,,,,,
194,,,,,,,0.0,3394.7066666666665,,,,,,,,,,,,,,
195,,,,,,,0.0,3412.2,,,,,,,,,,,,,,
196,,,,,,,0.0,3429.693333333333,,,,,,,,,,,,,,
197,,,,,,,0.0,3447.1866666666665,,,,,,,,,,,,,,
198,,,,,,,0.0,3464.68,,,,,,,,,,,,,,
199,,,,,,,0.0,3482.173333333333,,,,,,,,,,,,,,
200,,,,,,,0.0,3499.6666666666665,,,,,,,,,,,,,,
201,,,,,,,0.0,3517.16,,,,,,,,,,,,,,
202,,,,,,,0.0,3534.653333333333,,,,,,,,,,,,,,
203,,,,,,,0.0,3552.1466666666665,,,,,,,,,,,,,,
204,,,,,,,0.0,3569.64,,,,,,,,,,,,,,
205,,,,,,,0.0,3587.133333333333,,,,,,,,,,,,,,
206,,,,,,,0.0,3604.6266666666666,,,,,,,,,,,,,,
207,,,,,,,0.0,3622.12,,,,,,,,,,,,,,
208,,,,,,,0.0,3639.6133333333332,,,,,,,,,,,,,,
209,,,,,,,0.0,3657.1066666666666,,,,,,,,,,,,,,
210,,,,,,,0.0,3674.6,,,,,,,,,,,,,,
211,,,,,,,0.0,3692.0933333333332,,,,,,,,,,,,,,
212,,,,,,,0.0,3709.5866666666666,,,,,,,,,,,,,,
213,,,,,,,0.0,3727.08,,,,,,,,,,,,,,
214,,,,,,,0.0,3744.5733333333333,,,,,,,,,,,,,,
215,,,,,,,0.0,3762.0666666666666,,,,,,,,,,,,,,
216,,,,,,,0.0,3779.56,,,,,,,,,,,,,,
217,,,,,,,0.0,3797.0533333333333,,,,,,,,,,,,,,
218,,,,,,,0.0,3814.5466666666666,,,,,,,,,,,,,,
219,,,,,,,0.0,3832.04,,,,,,,,,,,,,,
220,,,,,,,0.0,3849.5333333333333,,,,,,,,,,,,,,
221,,,,,,,0.0,3867.0266666666666,,,,,,,,,,,,,,
222,,,,,,,0.0,3884.52,,,,,,,,,,,,,,
223,,,,,,,0.0,3902.0133333333333,,,,,,,,,,,,,,
224,,,,,,,0.0,3919.506666666666,,,,,,,,,,,,,,
225,,,,,,,0.0,3936.9999999999995,,,,,,,,,,,,,,
226,,,,,,,0.0,3954.493333333333,,,,,,,,,,,,,,
227,,,,,,,0.0,3971.986666666666,,,,,,,,,,,,,,
228,,,,,,,0.0,3989.4799999999996,,,,,,,,,,,,,,
229,,,,,,,0.0,4006.973333333333,,,,,,,,,,,,,,
230,,,,,,,0.0,4024.4666666666662,,,,,,,,,,,,,,
231,,,,,,,0.0,4041.9599999999996,,,,,,,,,,,,,,
232,,,,,,,0.0,4059.453333333333,,,,,,,,,,,,,,
233,,,,,,,0.0,4076.9466666666663,,,,,,,,,,,,,,
234,,,,,,,0.0,4094.4399999999996,,,,,,,,,,,,,,
235,,,,,,,0.0,4111.933333333333,,,,,,,,,,,,,,
236,,,,,,,0.0,4129.426666666666,,,,,,,,,,,,,,
237,,,,,,,0.0,4146.92,,,,,,,,,,,,,,
238,,,,,,,0.0,4164.413333333333,,,,,,,,,,,,,,
239,,,,,,,0.0,4181.906666666667,,,,,,,,,,,,,,
240,,,,,,,0.0,4199.4,,,,,,,,,,,,,,
241,,,,,,,0.0,4216.893333333333,,,,,,,,,,,,,,
242,,,,,,,0.0,4234.386666666666,,,,,,,,,,,,,,
243,,,,,,,0.0,4251.88,,,,,,,,,,,,,,
244,,,,,,,0.0,4269.373333333333,,,,,,,,,,,,,,
245,,,,,,,0.0,4286.866666666667,,,,,,,,,,,,,,
246,,,,,,,0.0,4304.36,,,,,,,,,,,,,,
247,,,,,,,0.0,4321.8533333333335,,,,,,,,,,,,,,
248,,,,,,,0.0,4339.346666666666,,,,,,,,,,,,,,
249,,,,,,,0.0,4356.84,,,,,,,,,,,,,,
250,,,,,,,0.0,4374.333333333333,,,,,,,,,,,,,,
251,,,,,,,0.0,4391.826666666667,,,,,,,,,,,,,,
252,,,,,,,0.0,4409.32,,,,,,,,,,,,,,
253,,,,,,,0.0,4426.8133333333335,,,,,,,,,,,,,,
254,,,,,,,0.0,4444.306666666666,,,,,,,,,,,,,,
255,,,,,,,0.0,4461.8,,,,,,,,,,,,,,
256,,,,,,,0.0,4479.293333333333,,,,,,,,,,,,,,
257,,,,,,,0.0,4496.786666666666,,,,,,,,,,,,,,
258,,,,,,,0.0,4514.28,,,,,,,,,,,,,,
259,,,,,,,0.0,4531.773333333333,,,,,,,,,,,,,,
260,,,,,,,0.0,4549.266666666666,,,,,,,,,,,,,,
261,,,,,,,0.0,4566.759999999999,,,,,,,,,,,,,,
262,,,,,,,0.0,4584.253333333333,,,,,,,,,,,,,,
263,,,,,,,0.0,4601.746666666666,,,,,,,,,,,,,,
264,,,,,,,0.0,4619.24,,,,,,,,,,,,,,
265,,,,,,,0.0,4636.733333333333,,,,,,,,,,,,,,
266,,,,,,,0.0,4654.2266666666665,,,,,,,,,,,,,,
267,,,,,,,0.0,4671.719999999999,,,,,,,,,,,,,,
268,,,,,,,0.0,4689.213333333333,,,,,,,,,,,,,,
269,,,,,,,0.0,4706.706666666666,,,,,,,,,,,,,,
270,,,,,,,0.0,4724.2,,,,,,,,,,,,,,
271,,,,,,,0.0,4741.693333333333,,,,,,,,,,,,,,
272,,,,,,,0.0,4759.1866666666665,,,,,,,,,,,,,,
273,,,,,,,0.0,4776.679999999999,,,,,,,,,,,,,,
274,,,,,,,0.0,4794.173333333333,,,,,,,,,,,,,,
275,,,,,,,0.0,4811.666666666666,,,,,,,,,,,,,,
276,,,,,,,0.0,4829.16,,,,,,,,,,,,,,
277,,,,,,,0.0,4846.653333333333,,,,,,,,,,,,,,
278,,,,,,,0.0,4864.1466666666665,,,,,,,,,,,,,,
279,,,,,,,0.0,4881.639999999999,,,,,,,,,,,,,,
280,,,,,,,0.0,4899.133333333333,,,,,,,,,,,,,,
281,,,,,,,0.0,4916.626666666666,,,,,,,,,,,,,,
282,,,,,,,0.0,4934.12,,,,,,,,,,,,,,
283,,,,,,,1.0,4951.613333333333,,,,,,,,,,,,,,
284,,,,,,,0.0,4969.106666666667,,,,,,,,,,,,,,
285,,,,,,,0.0,4986.599999999999,,,,,,,,,,,,,,
286,,,,,,,0.0,5004.093333333333,,,,,,,,,,,,,,
287,,,,,,,0.0,5021.586666666666,,,,,,,,,,,,,,
288,,,,,,,0.0,5039.08,,,,,,,,,,,,,,
289,,,,,,,0.0,5056.573333333333,,,,,,,,,,,,,,
290,,,,,,,0.0,5074.066666666667,,,,,,,,,,,,,,
291,,,,,,,0.0,5091.5599999999995,,,,,,,,,,,,,,
292,,,,,,,0.0,5109.053333333333,,,,,,,,,,,,,,
293,,,,,,,0.0,5126.546666666666,,,,,,,,,,,,,,
294,,,,,,,0.0,5144.04,,,,,,,,,,,,,,
295,,,,,,,0.0,5161.533333333333,,,,,,,,,,,,,,
296,,,,,,,0.0,5179.026666666667,,,,,,,,,,,,,,
297,,,,,,,0.0,5196.5199999999995,,,,,,,,,,,,,,
298,,,,,,,0.0,5214.013333333333,,,,,,,,,,,,,,
299,,,,,,,1.0,5231.506666666666,,,,,,,,,,,,,,
300,,,,,,,,5249.0,,,,,,,,,,,,,,


==> figure-data/tuned-training-graphs.csv <==
,DOMQNET_tuned_Training,DOMQNET_tuned_Validation,BidirectionalLSTM_Training,BidirectionalLSTM_Validation,BottomUpLSTM_0_Training,BottomUpLSTM_0_Validation,GAT_Training,GAT_Validation,FullyConnected_Training,FullyConnected_Validation,BottomUpLSTM_Training,BottomUpLSTM_Validation,TopDownLSTM_Training,TopDownLSTM_Validation,BidirectionalLSTMWithEmbeddings_Training,BidirectionalLSTMWithEmbeddings_Validation,TwoLayerGCN_tuned_Training,TwoLayerGCN_tuned_Validation,TransformerEncoder_tuned_Training,TransformerEncoder_tuned_Validation
0,0.06006074324250221,0.040208302438259125,0.05942433699965477,0.05551905930042267,0.06920111924409866,0.06235231086611748,1.5911130905151367,0.8640962839126587,0.4177992045879364,0.21552397310733795,0.06906534731388092,0.059849243611097336,0.06343986093997955,0.06200898066163063,0.05184037610888481,0.05332283675670624,0.048000186681747437,0.028893785551190376,0.039412565529346466,0.036207012832164764
1,0.02849438227713108,0.031733833253383636,0.04297865554690361,0.04635724797844887,0.04834055155515671,0.05066291615366936,2.202343225479126,2.8473682403564453,0.18617598712444305,0.24005167186260223,0.04748259857296944,0.049049779772758484,0.04387161508202553,0.04665519297122955,0.03537517413496971,0.04252459481358528,0.021620290353894234,0.020832836627960205,0.027804480865597725,0.028880581259727478
2,0.022831831127405167,0.02698499709367752,0.0364467017352581,0.04139048233628273,0.04182184860110283,0.04929797723889351,1.9503909349441528,2.3680288791656494,0.22270266711711884,0.1446741223335266,0.041132137179374695,0.04757590591907501,0.03826236352324486,0.04669918864965439,0.031001918017864227,0.036811672151088715,0.016220035031437874,0.019160514697432518,0.02377682738006115,0.02559778280556202
3,0.01966269128024578,0.02482317015528679,0.03319669887423515,0.04002391919493675,0.03745180740952492,0.040047697722911835,1.5850669145584106,0.8612965941429138,0.151654452085495,0.1772669404745102,0.037169329822063446,0.0404198095202446,0.03631338104605675,0.04150254279375076,0.028049854561686516,0.042321864515542984,0.013755795545876026,0.017728600651025772,0.022644853219389915,0.02528347261250019
4,0.017929773777723312,0.023728767409920692,0.030796963721513748,0.04090886935591698,0.034709371626377106,0.03745633736252785,0.5274471640586853,0.6820019483566284,0.13165704905986786,0.07960529625415802,,,0.034363873302936554,0.04086904227733612,0.025881284847855568,0.03013002499938011,0.012073748745024204,0.016694828867912292,0.021065324544906616,0.023389454931020737
5,0.01714308373630047,0.022811057046055794,0.029529482126235962,0.03363322094082832,0.03307703882455826,0.03920421004295349,0.5905613303184509,0.5330656170845032,0.13668137788772583,0.16563165187835693,,,0.03255398944020271,0.03804246708750725,0.02412242442369461,0.031409405171871185,0.011057553812861443,0.018201719969511032,0.019903769716620445,0.02231581136584282
6,0.01654491201043129,0.0220386553555727,0.02915165200829506,0.036243144422769547,0.032105058431625366,0.036924999207258224,0.7503215670585632,0.2223324179649353,0.2262517213821411,0.09321174770593643,,,0.032285064458847046,0.039409324526786804,0.022934364154934883,0.029896017163991928,0.009979888796806335,0.015033538453280926,0.018583064898848534,0.02070249617099762
7,0.016155339777469635,0.020524315536022186,0.028660958632826805,0.034762319177389145,0.030962591990828514,0.03544086217880249,0.41439929604530334,1.0474671125411987,0.09524364769458771,0.1215086430311203,,,0.031277649104595184,0.040877923369407654,0.022278664633631706,0.027567720040678978,0.009267639368772507,0.01548848021775484,0.017791084945201874,0.01899239607155323
8,0.015553467907011509,0.02099268138408661,0.02716166339814663,0.035215333104133606,0.031142231076955795,0.03722991794347763,1.0210257768630981,0.3719484806060791,0.09552723169326782,0.10217925161123276,,,0.0311973188072443,0.03865935653448105,0.021567754447460175,0.027552399784326553,0.008710836991667747,0.014933649450540543,0.016837386414408684,0.018613578751683235
9,0.015354759991168976,0.01923760399222374,0.026852712035179138,0.03362322971224785,0.030437929555773735,0.03560515120625496,0.5382577776908875,0.7101309895515442,0.09629432111978531,0.07206688821315765,,,0.03102400153875351,0.04033547639846802,0.020588161423802376,0.02797376736998558,0.008425052277743816,0.015490908175706863,0.016378726810216904,0.020191684365272522
10,0.015254436060786247,0.020405128598213196,0.026924921199679375,0.03254770487546921,0.030334174633026123,0.03629640117287636,0.7361640930175781,2.6754462718963623,0.06876283138990402,0.06488648802042007,,,0.030104387551546097,0.040524743497371674,0.019555341452360153,0.02901541069149971,0.007934612222015858,0.015233690850436687,0.016084633767604828,0.018541203811764717
11,0.015125289559364319,0.018290605396032333,0.026233771815896034,0.03176156058907509,0.029785893857479095,0.031896866858005524,0.6969309449195862,3.0431408882141113,0.06680332869291306,0.07003208249807358,,,0.029470503330230713,0.03994292765855789,0.018779590725898743,0.02679894119501114,0.007408991921693087,0.015246734954416752,0.015921132639050484,0.01866011507809162
12,0.014444551430642605,0.018551375716924667,0.02610056661069393,0.03721006587147713,0.028666993603110313,0.033627163618803024,0.454900324344635,0.22020258009433746,0.09261816740036011,0.07276061177253723,,,0.029268713667988777,0.03726053982973099,0.018507057800889015,0.0345739908516407,0.007478545885533094,0.01642000488936901,0.015357479453086853,0.018111053854227066
13,0.014449500478804111,0.018548142164945602,0.025917818769812584,0.03209535405039787,0.029245341196656227,0.03569713234901428,0.4204768240451813,0.44066107273101807,0.057733554393053055,0.04948145151138306,,,0.028897032141685486,0.0368826650083065,0.017938395962119102,0.026321183890104294,0.006999737583100796,0.015511497855186462,0.015104240737855434,0.017630217596888542
14,0.014654317870736122,0.01819186843931675,0.025639893487095833,0.03158596158027649,0.029470637440681458,0.03677859157323837,1.1729212999343872,1.484265923500061,0.06424807012081146,0.05033697560429573,,,0.02896348387002945,0.0367639884352684,0.01788332127034664,0.026032576337456703,0.006571578793227673,0.014816568233072758,0.014968913048505783,0.0160884540528059
15,0.014437981881201267,0.018634991720318794,0.026123030111193657,0.030899837613105774,0.0293594878166914,0.03478985279798508,0.6566124558448792,0.19686423242092133,0.0526568628847599,0.0495200976729393,,,0.02969299629330635,0.040095679461956024,0.01673523150384426,0.024004625156521797,0.006697497796267271,0.01665756292641163,0.01493869163095951,0.016792133450508118
16,0.014217213727533817,0.017558224499225616,0.0260450541973114,0.032877951860427856,0.02910119667649269,0.03369232639670372,0.9000093936920166,0.6088635325431824,0.04669966176152229,0.0670146718621254,,,0.02818121761083603,0.039645276963710785,0.0166117325425148,0.02431769296526909,0.006270232610404491,0.014462405815720558,0.014507035724818707,0.017474008724093437
17,0.01393241435289383,0.017733244225382805,0.024906473234295845,0.03281371295452118,0.028994889929890633,0.033642709255218506,0.4629656672477722,0.20974209904670715,0.04700908437371254,0.06074853986501694,,,0.028669126331806183,0.03750062361359596,0.016147959977388382,0.028400475159287453,0.006078971549868584,0.017206735908985138,0.0142135638743639,0.01600145548582077
18,0.013976695016026497,0.017582818865776062,0.025383058935403824,0.030697472393512726,0.028345942497253418,0.03433215990662575,1.2821637392044067,1.2100634574890137,0.04050764814019203,0.04573090746998787,,,0.028236692771315575,0.03832480311393738,0.015857085585594177,0.022955000400543213,0.00598004087805748,0.01629744842648506,0.014152496121823788,0.015340491198003292
19,0.013546549715101719,0.016729310154914856,0.024627363309264183,0.031176602467894554,0.02826611138880253,0.03129846230149269,0.5182472467422485,1.0403705835342407,0.04644239693880081,0.13688348233699799,,,0.028595387935638428,0.043697331100702286,0.01554848626255989,0.026204129680991173,0.005790645722299814,0.014489257708191872,0.014038732275366783,0.01614554412662983
20,0.013842124491930008,0.01759745553135872,0.025940848514437675,0.03199769929051399,0.02820194512605667,0.038127295672893524,0.35250768065452576,0.46113350987434387,0.042187612503767014,0.05672856792807579,,,0.02928147278726101,0.03665296360850334,0.01580858789384365,0.0228200051933527,0.005432715639472008,0.015812892466783524,0.0140538876876235,0.015892576426267624
21,0.013361352495849133,0.016645798459649086,0.024772129952907562,0.03321000561118126,0.02757388725876808,0.03132838010787964,0.44140610098838806,0.9649418592453003,0.040945347398519516,0.042448196560144424,,,0.028419742360711098,0.04119028151035309,0.015275769867002964,0.023038865998387337,0.005474058911204338,0.015161437913775444,0.013621714897453785,0.017341813072562218
22,0.013946972787380219,0.017141444608569145,0.025161374360322952,0.029994290322065353,0.02803182601928711,0.033032406121492386,0.47745630145072937,0.8779500722885132,0.041217368096113205,0.04360232502222061,,,0.02870645374059677,0.037907857447862625,0.014837442897260189,0.021595297381281853,0.005336923524737358,0.01507305633276701,0.013480428606271744,0.015890907496213913
23,0.013693285174667835,0.017835145816206932,0.025745635852217674,0.03204181790351868,0.02735360711812973,0.029862863942980766,1.5040419101715088,1.2271417379379272,0.04289419576525688,0.04669857397675514,,,0.028533825650811195,0.03770659863948822,0.01518717035651207,0.02767445519566536,0.005169636569917202,0.015462794341146946,0.013261288404464722,0.014976208098232746
24,0.01352233998477459,0.01665133237838745,0.025571204721927643,0.031091690063476562,0.0271691232919693,0.03303605318069458,0.7389517426490784,2.492422580718994,0.04364631325006485,0.052651841193437576,,,0.027671124786138535,0.03920751437544823,0.01439614500850439,0.022916138172149658,0.005015249829739332,0.015432436019182205,0.013396759517490864,0.01523713767528534
25,0.013394591398537159,0.016809558495879173,0.02541244961321354,0.03268999978899956,0.027194902300834656,0.035349905490875244,0.5532798767089844,0.5913941264152527,0.0443730466067791,0.04574069380760193,,,0.02789589948952198,0.036686379462480545,0.01422168593853712,0.02823256514966488,0.004842059221118689,0.015920666977763176,0.013084801845252514,0.015327862463891506
26,0.013617276214063168,0.01587490178644657,0.025696000084280968,0.031544726341962814,0.02777554839849472,0.0319959782063961,1.1172161102294922,1.1749569177627563,0.03654244914650917,0.039950981736183167,,,0.028836550191044807,0.0353095643222332,0.014464622363448143,0.025855304673314095,0.0050100842490792274,0.015893692150712013,0.01294990535825491,0.014669764786958694
27,0.013246777467429638,0.016543449833989143,0.02504887990653515,0.029412372037768364,0.027449138462543488,0.0338917002081871,0.7677038908004761,0.5061519145965576,0.03891187906265259,0.04474882036447525,,,0.028641482815146446,0.03852810710668564,0.01380488183349371,0.023057550191879272,0.004834885708987713,0.015516639687120914,0.012953775003552437,0.01522151380777359
28,0.013244184665381908,0.015875661745667458,0.02475702576339245,0.029446208849549294,0.026965031400322914,0.03496454656124115,0.8568053245544434,0.47720813751220703,0.037863872945308685,0.03888081759214401,,,0.028057316318154335,0.03401695564389229,0.013584950938820839,0.022326141595840454,0.004692139104008675,0.015855394303798676,0.01280896831303835,0.01574297435581684
29,0.013235528022050858,0.016263913363218307,0.025304963812232018,0.029463602229952812,0.02809954062104225,0.03404879570007324,0.8345648646354675,0.8020218014717102,0.03969532251358032,0.040776439011096954,,,0.02791442722082138,0.035130277276039124,0.013311794027686119,0.028889521956443787,0.00441668601706624,0.015438567847013474,0.012577902525663376,0.014603323303163052
30,0.01295918133109808,0.01582673378288746,0.024167513474822044,0.028056109324097633,0.027415631338953972,0.031142139807343483,0.7459719777107239,1.479466438293457,0.035767655819654465,0.039376161992549896,,,0.02795296721160412,0.034989792853593826,0.012568834237754345,0.023192880675196648,0.004404065664857626,0.015585732646286488,0.013115356676280499,0.014468234963715076
31,0.013049118220806122,0.016468273475766182,0.024721596390008926,0.029002603143453598,0.027478985488414764,0.03228797763586044,0.6487638354301453,1.2955501079559326,0.03504440188407898,0.0406450554728508,,,0.027962207794189453,0.034700535237789154,0.012794222682714462,0.024318626150488853,0.004395911004394293,0.016950709745287895,0.01270153746008873,0.015549969859421253
32,0.012705388478934765,0.016374407336115837,0.023920029401779175,0.02870120480656624,0.027054736390709877,0.0334937684237957,1.1480273008346558,1.5458444356918335,0.035553351044654846,0.04867131635546684,,,0.027885621413588524,0.03709455206990242,0.012883467599749565,0.023300668224692345,0.00430124020203948,0.01639239862561226,0.012478225864470005,0.01494588702917099
33,0.012852482497692108,0.01693703792989254,0.024362610653042793,0.028290968388319016,0.02777932956814766,0.033256448805332184,0.47690436244010925,1.4038453102111816,0.03471102565526962,0.04665664955973625,,,0.027368739247322083,0.03341039642691612,0.01241923775523901,0.023739125579595566,0.0041512721218168736,0.017180919647216797,0.01284973043948412,0.015465783886611462
34,0.01265100296586752,0.015984850004315376,0.024288859218358994,0.031326934695243835,0.027361035346984863,0.03307221084833145,0.7909823060035706,0.595763623714447,0.03639530390501022,0.040449753403663635,,,0.02760077826678753,0.03724267706274986,0.012672060169279575,0.022190140560269356,0.004352643620222807,0.015750661492347717,0.01256723515689373,0.014186223968863487
35,0.012800775468349457,0.017506523057818413,0.024168776348233223,0.028606902807950974,0.026894351467490196,0.030190031975507736,0.5465033054351807,1.1149499416351318,0.035566575825214386,0.04036296159029007,,,0.027254743501544,0.034245267510414124,0.01217871718108654,0.02233460731804371,0.004059954080730677,0.017007455229759216,0.01244898047298193,0.014188291504979134
36,0.012633003294467926,0.01547868363559246,0.024061838164925575,0.029142867773771286,0.026951489970088005,0.03409266844391823,0.4731406271457672,0.28796717524528503,0.03163467347621918,0.041372962296009064,,,0.027178071439266205,0.035369209945201874,0.01205115020275116,0.022081555798649788,0.003958035260438919,0.01813543401658535,0.01232733391225338,0.014378435909748077
37,0.012648999691009521,0.015382692217826843,0.02379525452852249,0.029408084228634834,0.027378082275390625,0.030727609992027283,0.9975969791412354,0.5730852484703064,0.03355129435658455,0.040562696754932404,,,0.028272800147533417,0.03873397409915924,0.012040217407047749,0.025372721254825592,0.004065734334290028,0.015790726989507675,0.012104087509214878,0.015187823213636875
38,0.012428157962858677,0.01687508635222912,0.02393675222992897,0.028398564085364342,0.026919933035969734,0.032617390155792236,0.49023953080177307,0.564372718334198,0.032398521900177,0.04003800079226494,,,0.02721821703016758,0.03583826869726181,0.010944479145109653,0.023503320291638374,0.003768836846575141,0.018225092440843582,0.012211124412715435,0.013719151727855206
39,0.012772639282047749,0.015518308617174625,0.023944800719618797,0.028205636888742447,0.026503512635827065,0.03022812306880951,0.6289116740226746,0.33175337314605713,0.03429210186004639,0.04023827984929085,,,0.027275696396827698,0.03668413311243057,0.012066934257745743,0.025258222594857216,0.0037101765628904104,0.018057754263281822,0.012135361321270466,0.014442029409110546
40,0.012764979153871536,0.01619669236242771,0.02402752824127674,0.030061719939112663,0.026113595813512802,0.031579308211803436,0.6481466293334961,3.309882402420044,0.032169051468372345,0.04201434925198555,,,0.027418144047260284,0.03640936315059662,0.011363785713911057,0.023516559973359108,0.003881486365571618,0.016703741624951363,0.011986966244876385,0.013684333302080631
41,0.012426339089870453,0.01634061336517334,0.023694606497883797,0.02922748401761055,0.025760777294635773,0.03153654932975769,0.6105568408966064,1.6172465085983276,0.03222082927823067,0.0397656112909317,,,0.02726638689637184,0.03605268523097038,0.011625045910477638,0.02185394987463951,0.0037094256840646267,0.01829383708536625,0.012148935347795486,0.014309105463325977
42,0.012514484114944935,0.015659945085644722,0.023895250633358955,0.0345112644135952,0.026190439239144325,0.031761739403009415,1.0972880125045776,3.2509336471557617,0.03237859904766083,0.03950029984116554,,,0.026327302679419518,0.03486524894833565,0.01221892237663269,0.025242775678634644,0.00355326640419662,0.019161125645041466,0.012160970829427242,0.014331463724374771
43,0.011999988928437233,0.015517180785536766,0.02328612469136715,0.02914128266274929,0.025514844805002213,0.031230498105287552,0.9032146334648132,0.2504909932613373,0.03397023677825928,0.038603462278842926,,,0.027016999199986458,0.04065624251961708,0.011239783838391304,0.023931685835123062,0.0035493590403348207,0.01657312922179699,0.012085395865142345,0.014570244587957859
44,0.012467985972762108,0.016689620912075043,0.023857491090893745,0.030242763459682465,0.026141729205846786,0.03093750961124897,0.7298323512077332,0.8536599278450012,0.03304658830165863,0.04036973789334297,,,0.026659196242690086,0.03366972133517265,0.011968170292675495,0.022993696853518486,0.0035590818151831627,0.01889435201883316,0.011838479898869991,0.01441088318824768
45,0.01239484641700983,0.015872033312916756,0.023753413930535316,0.028163306415081024,0.026176096871495247,0.030895067378878593,0.5624167323112488,0.18734131753444672,0.030880991369485855,0.0375608429312706,,,0.026220032945275307,0.032777514308691025,0.011729980818927288,0.022418053820729256,0.0034861715976148844,0.018858736380934715,0.01189372967928648,0.01369042880833149
46,0.012159409001469612,0.015423999167978764,0.023928126320242882,0.031150097027420998,0.02664918266236782,0.036456964910030365,0.3604978919029236,1.0031919479370117,0.03068779781460762,0.03484296053647995,,,0.025988010689616203,0.03901101276278496,0.0113968625664711,0.02453637309372425,0.003489347407594323,0.017424361780285835,0.011972850188612938,0.014910277910530567
47,0.012483793310821056,0.016014236956834793,0.023875486105680466,0.028287895023822784,0.02633487991988659,0.031239312142133713,0.6989796757698059,0.9927377104759216,0.03259807452559471,0.03679908812046051,,,0.02661176584661007,0.03635423630475998,0.011433237232267857,0.021010827273130417,0.0032652795780450106,0.01718512549996376,0.011820835061371326,0.01432338822633028
48,0.012200124561786652,0.015826312825083733,0.02434142492711544,0.031155483797192574,0.0264247078448534,0.03209371864795685,1.060097575187683,1.442994475364685,0.03164519742131233,0.03841516748070717,,,0.026078561320900917,0.03386884555220604,0.011288518086075783,0.02348914183676243,0.003233216004446149,0.01913401484489441,0.011885350570082664,0.01332747470587492
49,0.012349577620625496,0.015720728784799576,0.024062085896730423,0.02934751845896244,0.026776546612381935,0.030643712729215622,0.9871889352798462,2.2734169960021973,0.03351126238703728,0.04130461812019348,,,0.026352858170866966,0.035164475440979004,0.011005423031747341,0.022829627618193626,0.003372365375980735,0.01739390939474106,0.011827713809907436,0.014717239886522293


==> figure-data/tuned_model_experiments.csv <==
class,BidirectionalLSTM,BidirectionalLSTMWithEmbeddings,BottomUpLSTM,DOMQNET,FreeDOM,FreeDOM-ext,FullyConnected,GAT,TopDownLSTM,TransformerEncoder,TwoLayerGCN
addtocart,0.7198,0.7726,0.6903,0.7753,0.3792,0.8397,0.786,0.2548,0.7135,0.7083,0.772
average,0.5979666666666666,0.6405333333333333,0.5525333333333333,0.56945,0.2806166666666667,0.6354666666666667,0.5575666666666667,0.20435,0.5753333333333334,0.5691666666666667,0.7088500000000001
cart,0.5698,0.5959,0.5761,0.5756,0.0608,0.5875,0.5298,0.0426,0.5119,0.4679,0.6156
mainpicture,0.4661,0.5031,0.3955,0.3999,0.02,0.3434,0.3199,0.1479,0.4239,0.3215,0.5939
name,0.6933,0.7243,0.6552,0.6995,0.6451,0.8351,0.7015,0.6536,0.6959,0.7343,0.7779
price,0.483,0.5458,0.401,0.504,0.2446,0.728,0.575,0.1093,0.5228,0.6038,0.6587
subjectnode,0.6558,0.7015,0.5971,0.4624,0.334,0.4791,0.4332,0.0179,0.584,0.5792,0.835

